Reified Context Models

A classic tension exists between exact inference in a simple model and approximate inference in a complex model. The latter offers expressivity and thus accuracy, but the former provides coverage of the space, an important property for confidence estimation and learning with indirect supervision. In this work, we introduce a new approach, reified context models, to reconcile this tension. Specifically, we let the amount of context (the arity of the factors in a graphical model) be chosen "at run-time" by reifying it---that is, letting this choice itself be a random variable inside the model. Empirically, we show that our approach obtains expressivity and coverage on three natural language tasks.

==> packaged-code/README.txt <==
Code and data for the ''decipherment'' task from the "Reified Context Models" 
paper. The data can be found in:

  data/char-level <-- character-level decipherment task
  data/word-level <-- word-level decipherment task (used in the paper)

The source code can be found in:

  src/

To run a simple experiment on the char-level task, just do:

cd src/
./run_default.sh

More generally, we have provided a run script, ./run.py, 
with several options. When you run the program, it will 
automatically create a folder:

src/state/execs/NAME/NUM.exec/

where NAME is the name of the experiment, specified 
by --name flag to run.py (default: SCRATCH), and 
NUM increments for each experiment run. Inside this 
folder, you will find several files, the most interesting are:

  log <-- standard out redirects here (use --verbose flag to also 
            print it to the terminal)
  options.map <-- see what options you ran with

Another interesting file is

  src/Infer.java

which contains the code for the algorithms we used. The 
updateAbstract() method is the method presented in our paper.


==> packaged-code/data/char-level/cipher.dat <==
23 14 5
17 14 5
23 14 5
12 15 5 17
21 15 19 13 8 24 18
23 14 5
21 5 19 5
23 21 15
17 14 15 21
15 16
15 16
22 10 24 20
21 8 7 7
17 10 8 12
17 5 3 5 24
15 16
10 17
21 14 8 26 14
13 5 6 23
23 14 5
14 15 9 17 5
23 14 8 17
15 16
10
23 14 10 23
7 5 3 5 7 17
24 15 23
15 16 16 5 19 5 12
23 15
16 15 19
23 14 5
23 15 15 13
1 5
23 14 5 20
23 14 5
8 24
23 14 5
23 14 5
17 23 9 12 5 24 23
8 17
23 14 5
14 10 17
17 6 5 24 23
10
8 24
26 8 23 20
17 10 22 5
16 8 24 8 17 14 5 12
15 16
10
21 8 23 14
6 10 19 19 5 8 19 10
6 10 19 8 17 14
19 5 22 10 8 24 17
23 15
23 14 5
5 24 15 9 18 14
14 5
10 12 3 8 17 5 19 17
21 8 7 7
14 8 22
26 14 8 26 13 5 24
12 5 10 23 14
12 5 10 23 14
1 9 23
23 14 10 23
23 14 5
1 9 23
24 5 23 21 15 19 13
21 15 9 7 12
10 7 23 14 15 9 18 14
23 14 5
23 15 15 13
26 15 24 16 8 19 22 5 12
15 24 7 20
10 19 22 20
23 14 5 19 5
15 16
15 16
23 14 10 23
10 24
16 19 10 22 5
21 8 23 14
26 15 9 7 12
7 10 17 17 8 5
17 14 5
8 24
21 8 23 14
23 15
23 15
24 15 19 22 10 7
10
15 16
23 14 10 23
15 24 7 20
10
19 10 26 5
17 23 15 19 8 5 17
10
20 15 9
22 10 24
21 8 7 7
22 10 24 20
17 5 3 5 19 10 7
1 20
1 20
23 14 5
23 15
16 19 8 12 10 20
5 22 5 19 18 5 12
5 4 10 22 6 7 5
23 15
23 15
17 14 5
21 14 15
23 14 5
23 15
23 14 8 17
10 24 12
22 15 24 23 14 17
23 14 10 23
5 4 6 15 19 23
21 14 10 23
10 23
1 9 23
15 16
15 16
23 15
10 24 12
17 10 8 12
23 14 10 23
2 9 17 23
14 10 7 16
17 6 15 23
17 5 7 7
23 14 8 17
15 16
16 15 19
10 24 12
17 10 20 17
23 15
17 10 8 12
23 14 5
26 10 22 5
21 10 17
16 15 19
23 15
8 17
21 15 19 7 12
24 15 23
1 5
21 14 5 24
8 24 16 15 19 22 10 23 8 15 24
14 5 7 6
2 9 17 23
24 15 23
23 14 10 23
23 14 5 19 5
15 16
6 19 15 16 8 23 17
15 16
23 19 20 8 24 18
10 24 12
5 7 17 5
23 15
17 23 8 19 19 8 24 18
23 14 5
17 10 8 12
16 9 19 23 14 5 19
7 5 17 17 15 24 17
21 15 22 10 24
22 9 19 12 5 19
8 24
1 9 23
23 14 5
21 14 15
8 24
5 24 12
8 24
21 5 5 13
10
17 9 19 5
23 14 5
23 14 5
1 10 23 23 8 24 18
24 15 23
21 5 19 5
23 14 5
1 9 23
24 15 23
15 9 23
26 14 8 24 5 17 5
23 19 20 8 24 18
8 24
10 24 12
1 5 5 24
21 10 17 14 8 24 18 23 15 24
15 23 14 5 19 17
15 9 19 17 5 7 3 5 17
23 14 5
15 16
21 10 23 26 14 5 12
15 16
13 8 24 18
14 5
8 24
1 9 23
23 14 5 20
10 24 12
17 23 10 23 5
21 8 7 7
21 5 19 5
26 7 8 24 23 15 24
3 5 19 20
5 3 5 24 23
26 19 8 23 8 26 17
10
26 15 24 16 9 17 5 12
10 6 6 19 15 3 5 12
23 14 10 23
8 24
23 14 5
23 14 5
15 16
10 24 12
26 10 17 5
23 14 8 17
15 16
21 8 7 7
18 5 23
8 24 3 5 17 23 22 5 24 23
23 15
15 16
21 8 23 14
24 15 23
8 23
23 14 5
10 24 12
23 14 5
21 8 23 14
21 10 24 23
23 14 5 20
23 14 10 23
20 15 19 13
18 5 23
10 23
8 23
21 10 17
14 8 22
22 8 18 14 23
16 9 7 7
5 7 8 22 8 24 10 23 5
17 5 19 8 15 9 17
23 14 5
23 21 15
23 14 5
23 14 8 17
24 15 23
23 14 5
14 5 19 5
23 21 15
5 7 12 5 19 7 20
23 14 5 8 19
1 5 23 23 5 19
21 15 9 7 12
23 14 5
10 24 12
21 8 24 24 8 24 18
23 14 5
23 14 5
8 23
17 10 8 12
7 10 21 20 5 19
8 24
1 10 17 8 26
8 17
21 14 15
21 15 19 7 12
23 14 5
10 24 12
1 20
23 15
14 5
15 16
6 5 19 17 15 24
23 14 10 23
15 16
24 15 23
10 24 12
23 14 10 23
14 10 12
5 4 10 22 6 7 5
23 14 5
22 15 19 5
26 8 23 20
6 5 19 17 15 24
15 24 7 20
21 14 8 26 14
21 8 23 14
17 8 22 6 17 15 24
26 15 22 6 5 23 8 24 18
8 24
1 5 18 10 24
10
16 8 24 10 24 26 8 10 7
23 14 5
1 9 23
15 16
15 16
16 15 9 24 12 10 23 8 15 24
10 23
23 14 5
15 16
6 10 19 5 24 23 17
23 14 10 23
21 10 17
24 15 23
23 14 5
16 9 24 12
23 14 5
23 14 5
2 9 17 23
10 24 12
21 8 7 7
23 14 5
5 4 10 26 23 7 20
14 10 17
16 15 19
10 24 24 15 9 24 26 5 12
10 24 12
23 21 15
26 7 5 10 19
18 15 8 24 18
19 10 1 1 8
15 16
21 5 19 5
23 14 5
21 15 19 7 12
10
21 8 7 7
23 14 5
6 5 19 26 5 24 23
10 12 12 5 12
23 14 5
23 10 13 8 24 18
26 14 8 6 17
23 14 5
21 10 17
21 15 9 7 12
9 24 23 8 7
1 7 15 15 12
10 24 20 23 14 8 24 18
23 14 5
23 14 5
21 5 19 5
23 15
8 24
17 5 10 19 26 14
17 10 8 12
23 14 10 23
15 16
14 10 17
10 23
14 15 6 5 17
10
23 14 5
23 15
23 14 5
23 14 5
10 18 10 8 24 17 23
18 20 22 24 10 17 23 8 26 17
8 24
23 14 5
10 17
23 14 5
23 14 5
21 10 17
23 14 5
16 9 23 9 19 5
1 10 1 1 8 23 23
1 9 23
23 14 10 23
10 12 22 8 24 8 17 23 19 10 23 8 15 24
21 14 8 26 14
1 20
23 14 10 23
19 10 23 5
23 10 13 5
14 10 17
1 20
10 24 12
23 8 22 5
17 23 8 7 7
23 14 5
10 24 12
8 23
14 8 17
10
21 14 8 23 5
8 24
17 10 20
17 14 5
23 10 13 5
7 10 1 5 7
10 24 12
23 14 5
8 24
24 15 23
21 15 9 7 12
23 10 13 8 24 18
21 14 15
23 14 5
16 8 3 5
10
23 14 10 23
8 24
8 17
21 8 23 14
20 15 9 24 18 5 19
10 24 12
15 16
23 14 5
17 9 26 14
17 23 10 23 5
6 8 23 26 14 5 19
16 15 19
8 24
10
22 8 7 13
1 9 23 23 5 19
14 5
2 5 21 8 17 14
23 14 8 17
23 14 5
1 9 23
2 8 22 22 20
1 20
8 23
15 24 5
24 8 18 14 23
23 14 5
23 14 5
1 5
23 14 5
17 9 26 14
14 8 17
16 8 19 22
23 14 5
17 15 9 24 12
6 19 15 1 5
15 6 5 24 8 24 18
8 17
10 24 12
14 10 17
17 23 10 23 5 17
23 14 5
23 15
23 14 10 23
10 24 12
23 14 5
10 24 12
1 8 7 7
23 14 5
7 10 17 23
23 14 8 17
15 16
10 19 19 8 3 10 7
15 16
7 15 17 5
23 15
10 24 12
22 10 20
17 10 8 12
23 14 8 17
23 14 5
21 15 9 7 12
20 15 9 24 18
21 10 17
10 24 12
23 14 5
17 14 15 9 7 12
10
5 4 6 5 26 23 5 12
15 16
23 15
26 10 22 6 10 8 18 24
10 17
16 19 15 22
21 10 17
24 5 5 12
10
23 14 5
17 5 19 3 8 24 18
14 5
17 14 5
23 14 5
23 14 5
26 10 24
18 5 19 22 10 24 20
5 4 6 5 19 8 22 5 24 23 10 7
23 14 5
10 24
23 15
14 5
14 10 3 5
17 10 20 17
15 6 5 24 5 12
23 15
21 14 5 24
23 14 5
26 15 9 7 12
21 8 23 14
23 14 5
23 14 10 23
15 16
23 14 8 17
15 9 23
15 16
3 15 7 9 24 23 5 5 19
23 14 5
17 23 10 16 16
24 15 23
26 15 22 6 7 5 23 5
10
10 23
8 24 23 5 19 3 8 5 21
8 24 3 15 7 3 5 12
24 15 23
8 23
23 14 5
23 14 5
2 9 17 23
2 10 24 9 10 19 20
23 15
15 16
23 14 5 20
17 14 5
26 15 24 16 5 19 5 24 26 5
14 8 23 23 5 19
26 15 21 1 15 20 17
7 10 23 5 19
16 19 15 22
8 22 6 15 19 23 10 24 26 5
10 24 12
9 17 9 10 7
16 15 19
21 8 23 14
23 14 5
10 7 17 15
1 9 23
23 15
15 16
23 15 15 13
23 14 5
10 23
1 9 23
21 14 8 7 5
21 14 5 23 14 5 19
18 15 3 5 19 24 22 5 24 23
23 14 5 19 5
1 5
23 14 19 5 10 23 5 24 5 12
21 10 17
19 10 26 5
26 15 9 7 12
17 5 10 19 26 14
23 14 5
20 15 9
23 14 5
23 14 10 23
23 14 10 23
15 16
23 15
23 15
23 14 5
23 14 5
17 10 8 12
7 10 17 23
10 9 23 14 15 19 8 23 20
1 20
22 10 20
23 14 5
23 14 5 20
1 15 23 14
9 24 12 5 19
14 15 9 17 5
23 14 5
7 8 24 5 9 6
23 14 5 20
10 24 12
23 14 5 20
23 14 5
10 24 12
15 9 23
16 15 19
9 24 8 15 24
21 15 9 7 12
6 15 7 8 26 5
8 17
21 8 23 14
17 15 22 5 23 14 8 24 18
23 14 5
26 14 10 19 18 5 17
6 5 19 26 5 24 23
7 10 23 5 19
24 15 23
15 16
8 24
17 10 8 12
12 5 1 10 23 5
14 15 21
12 21 5 7 7
10 6 19 8 7
22 15 17 23
17 5 19 3 8 26 5 17
2 9 6 8 23 5 19
10 3 10 8 7 10 1 7 5
23 19 20 8 24 18
22 15 23 14 5 19 17
26 19 15 17 17
26 9 19 19 5 24 26 8 5 17
10 1 15 9 23
14 5
22 8 18 14 23
16 15 19
2 9 17 23
23 14 5
8 24
19 5 7 5 10 17 5
5 3 5 19 20 15 24 5
8 24 23 5 19 3 8 5 21
8 24
17 14 5
10
8 24 26 7 9 12 8 24 18
8 24
17 14 5
23 14 5
10
1 9 23
1 5 5 24
23 14 5
15 16
23 15
23 8 22 5
21 14 5 24
16 15 19
17 23 9 16 16
26 10 24
3 8 17 8 23 15 19 17
10 1 15 9 23
10
23 14 5
5 24 23 8 19 5
23 14 10 23
15 16
16 9 23 9 19 5
23 21 15
6 15 21 5 19
8 24
22 15 22
23 15 15 13
17 10 22 5
8 17
23 14 5
16 15 19
7 10 17 23
15 16
24 10 23 8 15 24
1 5 26 10 9 17 5
22 8 18 14 23
13 8 24 18
23 8 22 5
6 10 19 13 8 24 18
23 14 5
23 14 5
10
10 24 12
23 14 8 17
10 22 15 9 24 23 17
10 24 12
10
26 15 19 19 8 12 15 19
16 15 19
8 24
20 15 19 13
23 14 5
14 10 17
21 14 5 24
14 8 17
17 23 10 23 5 17
16 15 19
23 14 10 23
23 15
17 23 8 7 7
16 15 19
17 5 5 13 17
21 10 17
6 19 15 1 7 5 22 17
23 14 5
23 14 5
1 10 7 7
23 14 5
23 14 5
8 24
18 5 23
24 15 23
23 14 9 19 17 12 10 20
22 9 23 9 10 7
23 15
23 15
23 14 8 17
10 7 17 15
23 14 5
19 5 26 5 24 23
21 5 5 13
23 14 5
8 24
17 9 26 14
18 5 23
17 5 24 8 15 19
10 24
26 14 10 8 19 22 10 24
10 17
17 10 8 12
10 24 12
21 8 7 7
10
8 17
19 15 7 5
23 14 5
17 10 8 12
23 14 5
18 8 19 7
7 15 21 5 19
15 3 5 19
15 9 23
5 3 8 12 5 24 26 5
17 5 19 3 8 24 18
14 5 10 12 8 24 18
12 5 6 10 19 23 22 5 24 23
23 14 10 23
14 5
23 14 5
8 24
15 16 16
15 16
8 24
23 14 5 20
23 14 5
23 14 5
24 15 19 23 14
21 10 17
10 24 12
10 24 12
21 15 9 7 12
26 15 9 7 12
1 20
14 10 3 5
18 10 22 5
2 9 17 23
21 10 17
21 10 17
15 16
23 14 10 23
20 15 19 13
21 14 10 23
15 16
8 23
19 5 6 9 1 7 8 26 10 24 17
23 19 10 8 24 8 24 18
23 14 10 23
23 15
23 14 5
23 5 4 10 17
23 14 5
22 10 12 5
1 15 4
16 5 21
26 15 24 26 5 19 24 17
3 5 19 20
26 8 23 20
12 5 6 10 19 23 22 5 24 23
10 7 17 15
10 24 12
1 20
21 15 19 13 5 19 17
16 15 19
23 14 5
14 8 18 14
20 15 9
26 15 24 23 8 24 9 5 12
26 10 24
8 24
17 23 15 19 5
10 24 12
16 15 19
9 24 12 5 19
8 17
10 1 15 9 23
14 5
21 8 23 14
21 8 23 14
19 15 9 24 12
19 15 15 22
15 16
10 24 12
23 5 7 5 3 8 17 8 15 24
6 19 15
10 18 10 8 24 17 23
23 14 5
23 14 5
10 24 12
26 10 17 5
14 10 3 5
26 10 7 7 17
21 10 17
23 15
26 15 22 6 5 23 8 23 8 15 24
23 19 9 5
10
7 10 23 5 19
15 16
12 15 12 18 5 19 17
21 8 23 14
7 5 10 17 23
23 14 5 20
15 16
15 16
9 24 8 15 24 17
14 10 3 5
23 15
23 14 5
19 5 10 7 8 23 20
21 15 22 5 24
10 24 12
10 24 12
14 15 9 17 8 24 18
10 24 12
14 10 17
14 10 17
19 5 25 9 8 19 5 17
21 8 23 14
21 14 8 26 14
10 6 6 19 15 6 19 8 10 23 8 15 24 17
14 10 17
23 14 5
23 14 5 20
23 14 10 23
18 10 22 5
26 9 22 22 8 24 18 17
23 14 5
1 5 23 21 5 5 24
23 19 20 8 24 18
15 16 16 8 26 5
23 15
12 8 12
22 10 20
21 15 19 13 5 19 17
23 14 5
24 5 23 21 15 19 13
26 15 10 26 14
21 10 17
23 14 5
17 5 7 7 8 24 18
8 24
22 15 19 24 8 24 18
21 14 10 23
24 15 23
17 14 15 9 7 12
22 10 20
22 10 17 17 10 26 14 9 17 5 23 23 17
23 14 5
14 10 19 12
23 14 5
8 24
6 7 10 20
12 15 8 24 18
23 14 5 19 5
21 5 5 13
14 10 3 5
16 15 19
23 14 5
16 15 19
23 14 5
8 17
21 8 7 7
22 15 17 23 7 20
21 10 17
21 14 10 23
13 5 20
23 14 8 17
7 15 3 5
21 15 19 13
14 10 17
14 8 17
23 14 10 23
15 23 14 5 19
23 14 5 20
23 14 5
23 14 5
23 14 10 23
13 7 9 18 5
23 14 5
5 3 8 12 5 24 26 5
22 10 20
10 12 22 8 24 8 17 23 19 10 23 8 15 24
15 24 5
8 24
12 8 16 16 8 26 9 7 23
7 8 18 14 23
15 16
10 24 12
1 5 26 10 9 17 5
6 7 10 20 5 19 17
10
8 24
15 16
8 24
17 5 3 5 19 10 7
21 10 17
12 5 22 15 26 19 10 23 8 26
23 14 19 15 9 18 14
23 14 10 23
17 10 8 12
23 15
8 24
20 15 9
12 10 3 8 12
21 15 9 7 12
23 14 8 17
8 24
15 9 19
1 5
17 10 9 26 5
15 16
5 7 17 5
21 15 9 7 12
17 10 8 12
23 14 5
8 24
26 15 10 26 14
23 14 5
22 10 23 23 5 19
12 8 16 16 5 19 5 24 23
21 5 7 7
8 17
23 15
23 14 5
21 8 7 7
22 10 13 5
14 10 17
21 8 23 14
10
21 5 7 7
23 14 10 23
15 16
10 24 12
16 15 19
23 14 5
21 8 7 7
14 10 17
26 15 24 23 19 15 7 7 5 19 17
23 19 10 26 13
18 15 10 7
8 24
17 10 8 12
1 9 23
15 16
12 8 12
23 14 5 20
23 15
22 5 10 17 9 19 5 17
8 24
15 16
23 15
1 9 23
15 16 16 8 26 8 10 7 17
23 14 5
10 7 17 15
1 20
23 14 5
19 9 24
14 15 21
15 16
10
15 16
1 15 10 23
10 24 12
17 14 5
23 14 5
10
5 3 5 24
10 24 12
23 14 5
23 14 5
23 14 5
21 5 5 13
17 5 19 3 5 17
21 14 15


==> packaged-code/data/char-level/key.dat <==
1 10 a
2 1 b
3 26 c
4 12 d
5 5 e
6 16 f
7 18 g
8 14 h
9 8 i
10 2 j
11 13 k
12 7 l
13 22 m
14 24 n
15 15 o
16 6 p
17 25 q
18 19 r
19 17 s
20 23 t
21 9 u
22 3 v
23 21 w
24 4 x
25 20 y
26 11 z


==> packaged-code/data/char-level/plain.dat <==
1 20
20 8 5
20 8 1 20
23 1 19 8 9 14 7 20 15 14
23 9 20 8
20 15
20 8 1 20
13 1 14 25
2 21 20
8 15 21 19 5
8 9 19
1
23 1 19
5 22 5 14
9 19
1
15 6
25 15 21
9 20 19
1 19
20 8 5
20 15
20 8 5
18 5 16 21 2 12 9 3 1 14
16 15 23 5 18 19
19 20 9 12 12
16 15 9 14 20 19
6 15 18
20 8 5
20 15
16 15 19 19 9 2 12 5
3 1 21 19 5 19
1 14
18 9 3 8 1 18 4
23 8 9 20 5
1 19 11 9 14 7
20 9 13 5
20 8 5
15 6
23 1 19
19 1 9 4
20 15
12 9 20 20 12 5
8 15 12 5 19
1
23 5 18 5
9 14
15 6
16 1 9 4
20 15
8 1 22 5
9 19
1 14 4
8 1 12 6
19 20 15 18 5
21 11 18 1 9 14 5
20 8 5
9 19
1 14 4
20 8 5 25
20 8 5
19 1 13 5
20 8 1 20
20 8 5
19 8 5
8 9 13
19 20 15 18 25
20 15
12 1 19 20
13 1 4 5
16 12 1 3 5
20 8 5
2 21 20
20 8 5
4 18 21 7
25 15 21
1 12 18 5 1 4 25
8 9 19
13 1 20 20 5 18
23 9 20 8
13 15 18 5
20 8 5 25
8 15 21 19 5
20 15 4 1 25
4 15 3 21 13 5 14 20 19
20 8 5
20 8 5
23 1 14 20
16 5 18 3 5 14 20
15 6
19 8 5
8 9 19
2 25
20 8 5
19 1 9 4
1 14 4
8 9 19
6 21 5 12
13 9 3 8 1 5 12
20 8 5
6 15 18
15 6
3 9 20 25
18 5 19 20 1 21 18 1 14 20 19
6 15 18 13 5 18
2 9 7
3 8 1 14 7 5 4
18 5 13 5 13 2 5 18
8 1 19
9 14
16 12 1 25
13 5 20 19
1 16 16 5 1 12
20 18 1 4 5
20 8 5
1 18 13 25
15 6
1 19
19 9 12 5 14 20
23 5 18 5
16 18 5 3 9 19 5 12 25
20 8 5
20 8 1 20
15 23 14
6 15 18
15 6
15 6
20 8 5
23 15 21 12 4
19 1 25
1
20 8 5
7 5 18 13 1 14 25
20 8 5
6 15 18
15 6
8 5
1
1 14 4
9 14
6 15 18
20 8 5 25
1 19 11 5 4
20 8 5
1 14 4
19 1 25 9 14 7
10 21 19 20
13 1 11 5
20 8 1 20
8 15 21 19 5
20 8 5
20 8 5
23 15 18 12 4
14 15 18 20 8
8 1 19
9 14 22 1 19 9 15 14
23 8 5 14
20 15
1 14 4
19 20 9 12 12
15 22 5 18
1
8 9 7 8 12 25
1 14
3 8 1 9 18 13 1 14
23 8 15
20 8 5
15 6
12 5 20 20 5 18
15 6
1 19 19 5 19 19 13 5 14 20
3 9 20 25
16 15 23 5 18
20 15
16 5 18 19 15 14
19 1 9 4
20 15
20 8 1 20
19 1 25 19
20 8 5
1 14 4
20 8 5
4 5 3 9 19 9 15 14
13 5 1 19 21 18 5 19
19 1 9 4
2 15 25 19
18 1 3 5
20 18 1 3 11 9 14 7
6 1 13 9 12 25
1 14 4
9 20
4 5 20 1 9 12 19
14 1 20 21 18 1 12
20 8 5
19 20 1 20 5
8 1 22 5
14 15 20
1
20 8 5
16 18 9 19 15 14
8 15 18 19 5
13 1 14 25
19 9 7 14 9 6 9 3 1 14 20
13 15 14 20 8 19
23 8 15
23 5 5 11
8 9 19
2 5
20 8 5
16 12 1 25
19 1 9 4
15 6
20 8 5
20 15
20 8 5 25
15 6
3 15 14 20 18 15 12
1 14 4
18 21 14
23 8 5 14
8 15 23
9 14
20 23 15
16 12 1 25
15 6
12 5 1 22 5
8 5
19 9 13 16 19 15 14
9 14
9 14
20 8 5
14 15 20
15 23 14
8 1 19
23 1 19
13 1 4 5
8 1 19
9 14 6 15 18 13 1 20 9 15 14
1 20
9 14
20 8 21 19
12 1 19 20
9 14 4 9 22 9 4 21 1 12
12 1 20 5 18
15 6
1 14 4
20 8 5
20 15
1 19
20 8 5
8 1 22 5
1 14 4
20 8 5 25
20 8 5
6 9 12 13 13 1 11 5 18
20 8 5
4 5 13 15 3 18 1 20 9 3
1 4 21 12 20
19 20 1 20 5
16 5 18 6 15 18 13 1 14 3 5
5 14 4
9 20
20 8 5
1
1 14 4
9 19
1 14 4
21 14 9 20 5 4
15 6
8 5
20 8 5
1 14 4
9 14
8 9 19
19 15 13 5
20 8 1 20
11 9 14 7
20 8 5
14 1 20 9 15 14 1 12
20 8 5 9 18
20 15
1 14 4
1 14 4
2 5 8 1 22 5
18 1 20 5
6 15 18
20 8 5
19 21 9 20
12 9 14 5 21 16
15 14 12 25
14 5 20 23 15 18 11
16 12 1 3 5
10 21 4 7 5 19
20 15
2 21 20
6 1 18
23 9 14 4
6 9 14 1 14 3 9 1 12
1 19
23 8 15
23 9 20 8
16 5 18 8 1 16 19
20 8 5
20 8 5 9 18
20 8 5 18 5
9 20
20 8 5
2 21 20
20 8 5
20 8 5
15 6
23 9 14 7 19
2 21 20
5 14 15 18 13 15 21 19
1 14 4
9 19
20 8 5 25
20 8 5
15 6 6 9 3 9 1 12 19
13 1 14 21 6 1 3 20 21 18 5 18 19
2 5
20 8 1 20
20 8 5
15 6
15 6
15 6
9 14
13 15 19 20
20 15
13 5 1 14 19
1 20
9 14
9 14
16 18 15
8 15 21 19 5
6 18 1 14 11
7 1 20 5
20 15
15 6
5 6 6 5 3 20
2 21 20
20 8 5
20 8 5
20 15
19 15 13 5 20 8 9 14 7
23 8 9 3 8
8 5
8 15 23 5 22 5 18
20 8 5
14 15 20
20 8 1 20
1 6 6 5 3 20 5 4
20 8 5
20 8 5
19 5 18 22 9 3 5
20 8 5
20 8 5
15 6
14 5 1 18
15 6
7 15 22 5 18 14 13 5 14 20
15 6
1 14 4
20 15
1 14 4
23 8 1 20
23 8 9 3 8
8 1 4
20 15
20 15 15 11
8 5 12 16
23 8 15
23 5 19 20 3 8 5 19 20 5 18
1 14
20 5 1 18 19
2 1 19 5 2 1 12 12
3 15 21 12 4
1
20 15
12 1 20 5 18
19 8 5
15 21 18
15 6
20 8 5
2 5
14 1 20 9 15 14 1 12
5 21 18 15 16 5
16 15 23 5 18 6 21 12
23 1 19
20 8 5
20 8 5
19 20 1 20 5
20 21 5 19 4 1 25
20 8 9 19
16 18 15 2 12 5 13 19
15 20 8 5 18
23 9 20 8
1 23 1 25
23 15 18 12 4
11 9 14 7
8 9 19
10 21 19 20
7 18 1 14 4
5 24 16 5 3 20 5 4
6 18 15 13
20 8 5
20 15
20 8 9 14 7 19
8 1 22 9 14 7
20 8 5
23 9 12 12
9 20
18 15 1 4
1 7 1 9 14 19 20
3 15 13 16 21 20 5 18
6 21 14 4
1
20 8 5 9 18
6 21 14
25 15 18 11
20 8 5
20 8 5
9 20 19
1 14 4
2 21 20
8 9 7 8
20 8 21 19
8 5 18 5
8 9 19
8 1 19
1
9 14
4 9 22 5 18 19 5
20 8 5
16 18 15 2 1 2 12 25
20 15
9 14
6 15 18
19 20 18 9 11 5
1
6 1 19 20 5 18
1 14 4
1 20
20 8 5
23 9 20 8
19 9 14 3 5
20 8 5
20 8 5
9 14
20 15
23 9 12 19 15 14
5 1 18 14 9 14 7 19
20 8 5
20 8 5
6 1 9 18 12 25
20 5 12 12 9 14 7
2 25
9 19
20 8 9 19
3 15 21 12 4
18 9 7 8 20
3 15 13 16 5 20 9 20 9 15 14
19 15 12 22 5
1 12 12 15 23
20 8 5
12 5 1 4 5 18 19
15 6
2 15 1 20
20 15
23 9 20 8 9 14
20 8 5
9 14 1 4 22 5 18 20 5 14 20 12 25
20 8 5 25
20 15
15 6
16 5 18 3 5 14 20
23 8 15
1 14 4
23 8 9 20 5
6 15 18 3 5
9 19 12 1 14 4
4 15 5 19
15 6
23 1 19
1
23 1 19
19 8 5
10 21 19 20
2 15 15 11
8 1 19
20 8 5
10 15 8 14
23 8 1 20
8 9 19
1 19
23 15 18 12 4
13 1 14 1 7 5 18
7 1 13 5
3 15 13 13 9 19 19 9 15 14 5 18
8 9 19
2 15 20 8
4 9 4
20 25 11 5
15 6 6 5 18 9 14 7
5 7 7 19
13 15 18 5
15 6
9 14
3 15 21 12 4
6 15 18
20 9 13 5
20 8 5
20 15
2 1 18
6 9 14 1 14 3 9 1 12
13 9 4 4 12 5
8 1 22 5
15 6
1 2 15 21 20
1 14 4
19 21 13 13 9 20
10 15 2
20 8 5 9 18
23 1 19
20 15
22 15 9 3 5 19
20 8 5
7 1 13 5
2 25
9 14
6 18 1 13 5
23 18 15 20 5
9 20
20 8 5
20 18 5 5
9 19
2 5
14 15 20
13 15 19 20
9 14
1 14
20 8 5
14 1 20 9 15 14 1 12
9 20
9 14
20 8 5
20 15
23 15 21 12 4
20 8 5
1 14 4
8 1 19
20 8 5 18 5
20 8 5
15 6
15 6
12 1 19 20
9 14
3 15 21 12 4
20 8 5
2 21 20
1
20 8 5
15 6
1 18 15 21 14 4
25 15 21
1 19
1 14 4
20 8 5
8 9 19
20 8 5
20 8 5
18 5 12 1 20 9 15 14 19 8 9 16
23 1 19
19 21 18 22 9 22 5 4
9 14 4 9 22 9 4 21 1 12
15 6
20 8 5
19 1 9 4
9 19
20 8 5
19 8 5
23 8 15
12 15 20
20 8 1 20
7 1 13 5
20 8 5
23 8 9 3 8
9 20 19
20 8 5
12 15 19 5
18 5 17 21 9 18 5 13 5 14 20
20 8 5 25
1 14 4
13 15 18 5
3 1 12 12 5 4
4 9 6 6 9 3 21 12 20
1 14 4
22 9 19 9 20
16 15 12 9 3 5
20 15
15 6
2 21 19 9 14 5 19 19
6 15 18
9 19
1 20
20 8 5
16 18 15 16 15 19 1 12 19
23 1 19
16 18 15 7 18 1 13 19
10 21 19 20
2 21 20
1 18 5 1 19
20 8 1 20
20 8 5
6 15 18
20 15 12 4
20 8 5 25
20 8 5
9 14 22 5 19 20 13 5 14 20 19
2 5
5 21 18 15 16 5
1 2 15 21 20
20 8 5
4 9 19 3 21 19 19 9 15 14 19
1 14 4
1
20 15
15 6
15 6
10 21 19 20
13 1 11 5
20 8 5
15 14 5
20 8 5
9 14
16 8 9 12
20 8 5
23 8 15 19 5
23 1 19
1 19
23 9 14 4
13 9 12 5 19
23 1 20 5 18
6 15 18
23 8 5 14
20 15
2 21 9 12 4
23 15 18 11 5 4
20 8 5
23 9 14 14 9 14 7
20 15
15 21 20
5 6 6 5 3 20
9 14
15 6
20 15
5 12 19 5
20 8 5
20 8 5
1 14 4
8 1 19
3 15 14 7 18 5 19 19
1
9 14
20 15
1 20 20 5 14 20 9 15 14
9 14 20 5 18 22 9 5 23
20 8 18 15 21 7 8
2 21 20
20 15
6 9 14 1 14 3 9 1 12
9 20
4 1 13 1 7 5
20 8 5 25
2 5 7 1 14
8 9 19
6 18 5 19 8 13 1 14
3 8 1 18 7 5 19
11 14 15 23 14
12 5 1 7 21 5
2 25
16 15 12 9 3 25
23 15 18 12 4
3 12 5 1 18
15 6 6 9 3 9 1 12 19
20 8 5 9 18
23 1 20 5 18
16 5 14 1 12 20 25
20 5 3 8 14 9 17 21 5
20 8 9 19
20 5 12 5 22 9 19 9 15 14
6 18 15 13
20 8 5
16 15 23 5 18 6 21 12
23 15 21 12 4
18 1 9 19 5 4
1 20
2 1 18 7 1 9 14
2 1 5 18 7 1
23 9 12 12
12 15 19 5
20 8 18 15 21 7 8
20 8 5
20 8 5 25
20 8 5
22 15 12 21 13 5
20 8 5
20 8 5
23 1 19
16 18 15 7 18 1 13 19
1 14 4
23 8 1 20
23 8 9 3 8
20 15 15
20 8 5
15 6
23 8 15
1 12 19 15
5 17 21 1 20 9 15 14
3 15 18 18 5 3 20
20 8 5 9 18
20 8 5
19 20 15 18 25
9 20
20 8 5
5 22 5 14
1 14 4
1 14 4
15 21 20
2 5 7 1 14
23 5 18 5
12 5 1 4 5 18 19
20 15
1 14 4
1 19 9 4 5
1 20
23 8 15
8 1 19
5 22 5 18 25
13 1 11 5
20 8 5
15 6
20 8 5
20 8 1 20
15 6
1 14 4
2 15 20 8
18 21 19 19 9 1 14 19
15 6
3 1 14
15 6
20 8 1 20
20 8 5 18 5
1 18 5 1 19
19 1 9 4
9 19 19 21 5
15 6
1 14 4
4 15 3 21 13 5 14 20
7 18 15 21 16
25 15 18 11
4 5 6 5 14 4 5 4
9 20 19
8 5 18 5
2 21 20
20 8 5 18 5
19 20 21 4 9 5 19
18 5 1 12
9 14
8 9 19
20 8 5 18 5
3 1 13 16 1 9 7 14
9 14
19 15 13 5
20 8 5
1
23 1 19
15 6
8 15 23
6 15 18
15 6
20 8 5
19 1 12 1 18 25
8 1 22 5
6 18 15 13
23 8 5 14
20 8 5
1 14 4
19 1 9 4
23 1 19
20 8 5
19 8 15 21 12 4
6 5 23
16 18 15 2 12 5 13 19
18 9 7 8 20
1
8 1 19
20 8 5
20 8 5
9 19
20 8 5
4 9 19 11
20 15
23 8 1 20
14 5 23
9 14
19 20 1 20 5
1
6 21 20 21 18 5
12 15 22 5
15 6
18 5 19 9 4 5 14 20 19
13 15 18 5
23 9 20 8
8 1 22 5
15 6
20 18 9 1 12
15 6
9 20
1
20 8 5
13 9 24 5 4
1 20
12 1 19 20
15 20 8 5 18
20 8 5
19 1 14
9 20
20 15
19 5 22 5 14 20 8
23 8 15
20 15
3 9 20 25
10 21 19 20
1
15 6
15 16 5 18 1 20 9 15 14 19
1 19
20 15
1 2 15 21 20
12 9 20 20 12 5
1
23 9 12 12
1
20 8 1 20
19 8 15 23
14 15 20
20 8 5 25
23 8 15
13 15 18 20 7 1 7 5
13 9 7 8 20
1 23 1 25
20 8 5
14 15 20
20 8 5
1 14 4
1 14 4
8 1 22 5
15 6
15 6
20 8 5
2 21 20
14 15 18 20 8
20 8 5
19 5 1 19 15 14
1 14 4
19 15 13 5
1
8 9 19
9 20 19
1 14 4
1
9 20
20 8 5
3 15 21 12 4
6 15 18
9 14
12 5 3 8
25 15 21
20 8 18 15 21 7 8
20 8 5
20 9 13 5
2 1 4
1 14 4
20 8 5
2 18 15 23 14
15 6
15 14 5
1
19 1 20 21 18 4 1 25
18 9 19 9 14 7
9 14
1 14 4
13 1 14
23 9 20 8
3 15 21 14 20 25
12 9 5 21 20 5 14 1 14 20
6 15 24
20 8 5
18 21 14
20 8 5
20 8 15 21 7 8 20
20 8 1 20
20 8 5
15 6
23 9 12 12
20 8 5
7 15 1 12
9 14 20 5 18 5 19 20 19
20 15
20 8 5
14 15 20
1 3 3 15 21 14 20
20 15
8 9 19
13 15 18 14 9 14 7
19 20 1 20 5
1 20
20 8 5
8 1 19
19 20 1 20 5
16 18 5 19 5 14 20
13 1 18 20 9 14
20 15
9 14 20 5 18 14 1 20 9 15 14 1 12
23 5 5 11
20 8 5 18 5
23 15 13 5 14
1 19
2 18 5 1 11 6 1 19 20
6 15 18
20 8 1 20
23 9 20 8
18 5 17 21 9 18 5 13 5 14 20
20 8 5
15 6
20 8 1 20
19 8 5
20 8 5
20 1 18 7 5 20
15 6
20 8 5
2 5 5 14
23 8 15
20 8 5
1 4 13 9 14 9 19 20 18 1 20 9 15 14
6 15 18
23 9 12 12
19 1 9 4
20 15
2 21 20
9 14
23 1 19
19 5 1 18 3 8
20 15
1 14 4
7 5 20
8 1 4
15 20 8 5 18
20 15 15
23 8 15
20 15
6 1 3 9 12 9 20 9 5 19
15 1 11 19
1 6 20 5 18
20 8 5
3 15 21 12 4
9 14
9 14 20 5 18 5 19 20 19
2 18 9 4 7 5
20 15
8 5
23 9 20 8
23 9 20 8
18 5 16 21 2 12 9 3 1 14
16 18 15 22 5
15 6
20 8 5
15 21 20
20 8 15 21 7 8
20 8 9 19
16 18 9 3 5 19
5 19 16 5 3 9 1 12 12 25
23 8 5 14
19 1 9 4
20 15
23 9 20 8
23 9 20 8
20 8 5
19 15 13 5
20 8 5
15 21 20
4 18 25
16 5 18 3 5 14 20
20 8 5 25
1 14 4
15 6
1 14 4
18 5 3 5 9 22 5 4
23 8 5 14
1 20
20 8 5 19 5
23 9 12 12
1 14 4
2 21 9 12 4 9 14 7 19
13 1 14 25
20 15
20 8 5
1
8 1 22 5
19 1 25
20 8 5
15 6
16 18 15 19 5 3 21 20 15 18 19
7 5 20
20 8 5
20 8 5
1 12 19 15
20 8 5
1 14 4
4 9 4
1
19 3 15 20 20
15 6
9 19
8 1 4
4 15 9 14 7
23 8 15
15 6
8 1 22 5
9 14
15 6
20 8 5
20 8 5
9 14
15 14 12 25
19 1 9 4
20 8 5
6 18 15 13
9 19 12 1 14 4
1 14 4
25 15 21
9 20 19
9 20
14 15 18 13 1 12
23 9 20 8
20 8 5
3 12 9 14 20 15 14
23 5 12 12
9 14
3 1 18 5
6 15 18
6 15 18
5 25 5 19
3 1 18 5
19 5 1 19 15 14
18 15 23 12 1 14 4
4 5 16 1 18 20 13 5 14 20
20 8 5
9 19
15 6
2 18 9 14 7
4 5 1 20 8
15 6
2 5 20 20 5 18
20 8 5
23 9 20 8
20 8 5
9 19
1 14 4
2 5 3 1 21 19 5
4 5 6 9 14 9 20 5 12 25
15 6
1 14 4
2 5 3 1 21 19 5
20 18 9 5 4
9 14
13 1 25
20 8 5
20 8 5
9 14
3 1 14
20 8 18 15 21 7 8
9 14
25 15 18 11
20 8 5 25
17 21 5 19 20 9 15 14 19
13 1 20 5 18 9 1 12
14 15 20
20 8 5
19 1 9 4
15 6
20 8 5
20 15
23 9 20 8
6 15 18
15 14 5
8 1 19
20 8 5
20 8 5
20 8 5
19 1 9 4
8 15 21 19 5
7 18 15 21 16
7 15 22 5 18 14 13 5 14 20
20 8 5
19 20 5 16 8 5 14
2 5
20 8 5
2 21 20
1 2 15 21 20
20 8 5
15 6
19 5 22 5 18 1 12
20 8 1 20
20 23 15
3 15 14 22 5 14 20 9 15 14
23 1 19 8 9 14 7 20 15 14
8 9 19
20 15
20 8 5
20 8 1 20
20 8 5
8 1 22 5
12 15 15 11 19
1 14 4
1 14 4
19 1 25 19
20 15
2 15 20 8
23 15 21 12 4
12 1 20 5 18
20 8 5
1 19
15 6
6 1 18
3 12 9 13 2 9 14 7
10 15 8 14
8 9 19
7 18 1 4 5
1 14 4
4 1 14 7 5 18 15 21 19
13 9 12 12 9 15 14
1 14 4
1 14
15 6
1
15 6
9 14
1 14 4
23 9 12 12
20 1 11 5
13 1 25
5 12 4 5 18 12 25
1 20
8 1 22 5
5 22 5 14
20 8 5
2 5 12 9 5 22 5 4
15 6 6 9 3 9 1 12 19
9 14
9 14
2 9 12 12
18 5 19 21 12 20 19
6 21 12 12 25
2 25
20 8 5
18 9 3 8 1 18 4 19
1 14 4
25 15 21
20 8 5
5 22 9 4 5 14 3 5
19 20 1 18 20
13 15 18 5
20 15
19 3 15 16 5
1 14 4
23 1 19
20 8 5
16 9 3 20 21 18 5 19
5 24 5 3 21 20 9 22 5 19
2 1 12 1 14 3 5
5 1 19 20
20 8 9 19
8 5 18 5
23 8 1 20
1
20 8 5
9 20
9 14
4 5 3 9 19 9 15 14
23 8 9 3 8
3 15 14 3 5 18 14 19
15 6
12 1 14 7 21 1 7 5
15 6
23 9 12 12
1 14
13 9 12 12 9 15 14
16 18 15 6 5 19 19 15 18
1 19 11 5 4
4 9 1 18 25
19 1 20 21 18 4 1 25
2 5 3 1 21 19 5
1 2 15 21 20
20 8 5 9 18
20 8 5
23 1 14 20
6 15 18
1
15 6
5 14 4
5 14 4
3 18 9 13 9 14 1 12
19 1 9 4
20 8 5
8 1 19
19 20 1 18 20
23 1 19
12 1 19 20
6 15 18
19 20 1 20 5
23 8 1 20
1 14 4
1 14 25 20 8 9 14 7
20 8 5
19 5 1 19 15 14
9 14
12 1 14 4 12 15 18 4 19
18 5 3 5 14 20
20 8 5
1 14 4
2 9 12 12
23 1 9 20
23 1 14 20
20 8 5
14 15 20
1 14 4
1
19 1 13 5
5 25 5
8 1 19
20 8 5
20 8 1 20
3 1 13 16
9 20 19
19 1 9 4
13 1 25
8 9 19
5 3 15 14 15 13 9 3
9 14 4 9 1 14
20 8 5
5 24 1 13 16 12 5
15 20 8 5 18
15 6
15 6
20 8 5
3 8 1 18 7 5 4
6 18 15 13
2 25
23 1 20 5 18
20 15
9 14
16 21 18 3 8 1 19 5 4
12 15 3 1 20 9 15 14
3 9 20 25
16 5 18 3 5 14 20
20 8 1 20
20 8 1 20
9 20 19
20 8 5
20 8 5
8 15 12 4 19
1 14 4
20 8 5
23 1 20 5 18
20 8 18 5 1 20 19
9 14 6 15 18 13 1 20 9 15 14
15 6
20 8 5
1 14
5 6 6 15 18 20 19
9 20 19
14 5 1 18 12 25
18 5 13 5 13 2 5 18
20 8 5
2 21 20
20 8 5
15 6
20 8 5
13 1 14 25
23 1 19
19 1 20 21 18 4 1 25
20 15
1 14 4
2 1 14
20 8 5
8 9 19
19 20 1 20 9 15 14
1 14 4
6 15 18
19 1 9 4
21 14 9 20 5 4
23 9 20 8
9 14
1 14 4
6 1 20 8 5 18
1 16 1 18 20
6 15 18
6 15 18
9 20
20 8 5 25
16 18 15 10 5 3 20
2 21 20
3 15 13 13 21 14 9 20 25
3 5 18 20 1 9 14 12 25
20 8 5
20 8 5
23 5 12 12
1 14 4
9 20
2 1 19 11 5 20 2 1 12 12
20 8 5
13 5 18 5
20 8 1 20
20 15
23 9 20 8
20 8 5 25
20 8 5
23 15 18 12 4
8 1 19
20 8 5
23 9 20 8
9 14
19 1 9 4
1
19 1 25
9 14
20 8 9 14 7 19
25 15 21 14 7 5 18
15 6
23 8 9 3 8
3 1 14 4 9 4 1 20 5 19
13 1 4 5
9 14
20 23 15
20 8 5 9 18
8 9 13 19 5 12 6
23 9 12 12
19 1 9 4
23 15 21 12 4
20 8 5
20 8 5 9 18
15 6
3 15 14 19 9 4 5 18 1 20 9 15 14
20 8 5
20 8 5
20 8 5
1 4 4 9 14 7
6 15 18
9 20 19
2 5 20 23 5 5 14
3 15 13 13 9 19 19 9 15 14
19 9 14 7 19
20 8 5
20 8 1 20
23 8 15
1 14 4
9 20 19
20 23 15
20 8 5
8 5
12 9 20 20 12 5
7 5 20
20 8 5
3 8 18 9 19
23 15 21 12 4
12 5 1 19 20
19 20 15 18 5
20 8 5
8 1 19
20 8 5
15 20 8 5 18
1 14 4
2 25
20 8 5
20 8 5
19 8 5
20 8 1 20
15 23 14
20 8 5 25
2 9 7
1 14 4
1 14 4
1 14 4
8 1 22 5
23 18 15 14 7
19 9 13 9 12 1 18
16 18 15 19 16 5 3 20
20 8 5
2 15 20 8
23 8 9 3 8
15 6
1 23 1 25
1 7 5 14 3 25
20 8 5
6 1 20 8 5 18
19 8 15 23
2 1 11 5 18
9 14
15 6
12 5 23 9 19
1 14 4
23 8 15 19 5
15 6
6 1 20 8 5 18
15 6 6 9 3 9 1 12 19
19 1 9 4
9 14
2 5
20 15
20 8 5
1 14 4
16 18 15 2 1 2 12 25
6 15 18 13 1 12
4 5 1 12
1 2 15 21 20
2 21 20
15 6
20 8 5
20 8 5 25
5 1 19 20
15 6
18 5 6 5 18 18 1 12 19
15 14 12 25
15 6
3 15 14 20 18 15 12
1 19 9 1
1 14 4
20 8 5
1 14 4
13 15 18 5
8 1 22 5
19 20 9 12 12
9 14
20 8 5 25
1 20
12 1 19 20
3 18 9 20 9 3 1 12
20 8 5
19 21 3 3 5 19 19
14 1 20 9 15 14 1 12
23 1 19
23 1 19
5 21 18 15 16 5
20 8 5
20 15
12 5 4
23 5 18 5
2 15 18 14
20 15
13 15 19 20
7 15 22 5 18 14 13 5 14 20
20 8 5
3 15 13 16 12 5 20 5
20 8 5
20 23 15
15 6
1 20
20 15
5 22 5 18 25 15 14 5
5 1 3 8
4 5 13 15 3 18 1 20
4 1 22 9 4
2 21 20
10 15 2
12 1 19 20
20 15
13 1 4 5
20 8 5
1 20
20 8 5
2 21 20
12 5 1 4 19
20 8 5
1 2 15 21 20
9 14
23 9 20 8
20 8 5
20 8 5
1 14 4
19 20 1 20 5
20 8 9 19
23 15 21 12 4
14 5 24 20
20 21 5 19 4 1 25
23 9 20 8
20 15
23 8 1 20
8 1 19
19 21 3 8
20 8 5
19 21 3 8
3 15 14 20 18 15 12
15 6
15 6 6
2 21 20
20 8 5
16 9 26 26 1
23 5 18 5
25 15 21
1 14 4
20 15
15 6
23 8 1 20
20 8 5
19 15 13 5 15 14 5
19 20 1 20 5
9 20 19
1 14 4
13 15 14 20 18 5 1 12
1 20
18 5 1 3 8 5 4
20 9 13 5
20 8 5
7 15 22 5 18 14 13 5 14 20
20 8 5
19 3 9 5 14 3 5
20 8 5
1 14 4
20 8 5
1 2 15 21 20
20 8 1 20
20 8 5
15 6
13 15 18 5
9 14
23 9 20 8
12 5 1 7 21 5
16 15 12 9 3 5
6 15 18
9 19 19 21 5 19
1 20
1 14 4
19 8 15 21 12 4
13 9 7 8 20
1 6 20 5 18 14 15 15 14
23 18 15 20 5
7 5 18 13 1 14 25
20 8 5
6 15 18
23 5 18 5
2 9 18 20 8
2 5
8 1 22 5
20 8 1 20
1 14 4
23 9 12 12
6 15 18
8 1 4
20 8 18 15 21 7 8
20 8 5
8 9 19
1
16 15 21 14 4 19
19 1 9 4
20 8 5
6 15 18 13 5 18
2 25
20 8 5
19 8 5
1
16 1 19 19 5 4
23 1 19
20 8 5
9 14
8 15 23
25 15 21
20 8 1 20
7 5 20
12 15 22 5
1 2 15 21 20
16 18 15 2 1 2 12 25
20 15
15 6
23 8 9 3 8
13 1 14 25
19 20 1 18 20 19
15 6
15 6
23 8 15
16 18 15 7 18 1 13 19
20 8 5
20 8 9 14 7 19
20 18 1 9 14 19
19 5 1 19 15 14
16 5 18 6 15 18 13 1 14 3 5
15 6
1
20 15
20 8 5
3 8 9 3 1 7 15
12 5 4
23 9 20 8
9 14
19 8 15 23
20 15
20 8 5
1 14 4
1
20 15
19 15 13 5
1
6 15 12 12 15 23 9 14 7
13 9 12 12 9 15 14
1 14 4
16 18 9 14 3 9 16 12 5 19
13 15 18 5
19 15 21 18 3 5
20 8 5 9 18
19 5 14 19 5
19 1 13 5
1 16 16 5 1 18 1 14 3 5
9 14 22 15 12 22 5 4
20 8 5
2 21 20
19 5 5 13 5 4
20 8 5
20 8 5
22 9 19 9 20
9 20 19
12 5 1 4 5 18 19
3 15 21 16 12 5
8 1 14 4
8 5 2 18 5 23
8 5
16 1 3 11
1
20 8 5
20 8 1 20
20 8 18 15 21 7 8
19 1 9 4
23 9 20 8
1 12 18 5 1 4 25
20 8 5
19 1 9 4
20 8 5
20 8 1 20
9 19
18 21 14
20 8 5 19 5
5 22 5 14
20 8 5
20 9 13 5
1
1 7 5 14 3 9 5 19
16 12 1 25 5 18 19
15 6
20 23 15
20 8 5
1 21 4 9 5 14 3 5
13 5 1 14 23 8 9 12 5
1
20 8 5
9 20
8 1 9 20 9
23 8 15
1 19
20 8 5 18 5
15 6
20 8 1 20
1 14 4
4 5 1 12
20 8 5
16 18 15 4 21 3 20
20 15
6 9 5 12 4
19 8 15 23
23 9 12 12 9 1 13 19
20 15
20 8 5
20 8 5
20 8 5
20 8 1 20
20 8 1 20
9 20
1 13 5 18 9 3 1 14 19
1 14 4
20 8 5
20 8 9 19
19 16 5 3 9 1 12
2 5 12 9 5 22 5
6 9 22 5
23 15 18 12 4
20 8 5
23 9 12 12
8 1 19
20 8 1 20
20 1 24 5 19
14 15 20
18 5 6 21 7 5 5 19
20 8 5
20 15
19 9 20 20 9 14 7
4 5 16 1 18 20 13 5 14 20
19 1 25 19
9 14
13 9 20 3 8 5 12 12
20 8 1 20
20 8 5
8 21 19 2 1 14 4
1 7 5 14 20
14 5 23 19
14 5 23 19
10 21 19 20
2 18 15 11 5
20 8 5
20 8 1 20
15 6
3 12 9 14 20 15 14
13 9 12 12 9 15 14
20 8 5 18 5
15 21 20
9 19
1 14 4
6 21 14 4
6 15 18 3 5
19 5 14 20
1 14 4
8 15 13 5 19
12 1 19 20
9 14 6 15 18 13 1 20 9 15 14
9 14
23 15 18 20 8
6 9 14 1 12 12 25
2 21 20
23 1 19
20 8 5
15 6
21 14 4 5 18
15 6
3 12 1 9 13 9 14 7
15 6
16 1 9 18
20 8 5 25
15 14 5
20 8 5
6 15 18
1
1
23 9 20 8
19 8 15 23
16 18 5 19 5 14 3 5
15 6 20 5 14
15 6
20 8 5
20 8 5
19 21 5 4
19 5 14 9 15 18
9 20 1 12 9 1 14
8 15 21 19 5
15 6
20 8 5
1 14 4
23 15 21 12 4
5 22 5 18 25
23 15 21 12 4
1 6 20 5 18
2 15 15 11
14 5 23
16 5 18 6 15 18 13 1 14 3 5
23 1 19
20 8 5
20 8 5
20 8 9 19
1 14 4
20 8 5 18 5
19 1 9 4
12 15 23 5 18
1 14 4
19 1 9 4
21 14 4 5 18
20 8 5
12 1 23 25 5 18
20 15
15 6
12 1 19 20
5 22 5 18 25
2 25
8 1 22 5
21 14 9 15 14
9 14
20 8 5
4 18 9 22 5
20 8 5
9 14 22 5 14 20 5 4
15 6
14 15 20
12 1 19 20
1 6 20 5 18
15 6 6 9 3 5 18
20 15
3 15 13 13 9 19 19 9 15 14
5 22 5 18 25 15 14 5
16 1 18 20
1 13 15 14 7
14 5 1 18 12 25
15 6
13 15 18 5
16 18 15 20 5 3 20
2 5 20 20 5 18
20 8 5
15 6 6 9 3 9 1 12 19
23 5 12 12
12 1 19 20
20 8 5
6 15 18
8 1 22 5
16 5 14 1 12 20 25
2 25
20 15
15 23 14
1 12 23 1 25 19
20 8 1 20
20 18 1 4 5
1 14 4
20 8 5
9 14
19 1 9 4
15 6
4 9 4
20 8 18 15 21 7 8
23 8 5 14
19 8 1 18 5
1 8 5 1 4
19 20 1 20 5
1
12 15 15 19 5
20 8 1 20
2 25
23 9 20 8
20 15
20 8 5 9 18
8 1 14 4
4 1 22 9 4
8 15 13 5 19
8 1 19
20 8 5
5 3 15 14 15 13 9 3
20 8 5
20 8 5
20 8 9 19
2 21 20
15 14 5
19 3 8 15 15 12
23 8 9 3 8
1
3 1 19 5
3 8 1 14 3 5
3 15 14 19 21 12 20 9 14 7
20 15
8 9 19
9 14
3 1 19 5
20 8 5
20 15
1 20
20 8 5
15 6
1 20
20 8 5
8 1 22 5
19 21 3 3 5 19 19
19 20 1 20 5 19
20 8 5
19 5 22 5 14
19 1 9 4
3 15 14 7 18 5 19 19 9 15 14 1 12
20 8 5
19 5 16 20 5 13 2 5 18
1 14 4
1 22 1 9 12 1 2 12 5
4 9 6 6 9 3 21 12 20
20 8 5
20 8 5 9 18
1 2 15 21 20
6 9 12 13 19
5 21 18 15 16 5
1 19
20 8 5
6 15 18
14 15 20
1 14 4
8 15 23
7 15 22 5 18 14 13 5 14 20
15 6
14 15 20
8 5
15 6
1 14 4
20 8 5 18 1 16 25
9 14
20 15
12 9 20 20 12 5
8 5 18
13 15 19 20
9 14
19 1 25
1
23 9 20 8
6 15 18
2 21 20
16 12 1 25
3 18 15 19 19
3 1 12 12 5 4
8 15 16 5 19
20 8 5
6 15 18
9 20
2 5 7 1 14
6 15 18
20 15
20 8 5
1 2 15 21 20
1
15 22 5 18
23 1 19
1 14 4
9 14 10 21 18 25
20 8 1 20
13 15 19 20
2 5 20 20 5 18
8 9 19
9 14
20 15
19 9 14 7 5 18 19
3 25 2 5 18 19 16 1 3 5
12 1 14 7 21 1 7 5
1 14 4
2 5
4 1 21 14 20 9 14 7
15 6
15 6
25 15 21
23 15 18 12 4
3 1 13 16
9 14
20 8 18 15 21 7 8
9 20
20 8 9 19
1 14 4
6 18 15 13
19 1 9 4
20 8 5
6 21 12 12
20 15
20 8 5 18 5
20 8 5
4 5 3 9 19 9 15 14
3 1 14
6 5 23
20 8 5
20 8 5
23 9 20 8
2 18 9 20 9 19 8
1 14 4
2 21 20
8 9 19
1 14 4
20 8 5
20 8 5
19 8 15 23
23 5 12 3 15 13 5
13 1 14 1 7 5 18
2 5
16 15 12 9 3 5
20 8 5
20 8 5
20 8 5
9 20
20 8 5
4 5 16 1 18 20 13 5 14 20
19 5 22 5 18 1 12
15 6
20 8 5
9 14
14 1 20 9 15 14
18 9 7 8 20
6 9 5 12 4
20 8 5
8 1 22 5
15 6
9 14
20 8 5
19 5 18 22 9 3 5
19 15 13 5
9 14
9 14
1 8 5 1 4
20 8 5
1 14 4
1
9 14
23 8 15
20 8 5
15 6
16 18 15 4 21 3 20
23 8 5 14
16 5 18 3 5 14 20
19 12 15 23
1 14 4
20 8 5
8 1 22 5
5 24 16 15 18 20 19
15 6
20 15
20 8 5
13 1 14 25
19 3 8 15 15 12
23 1 19
10 21 19 20
18 15 15 13 19
20 8 5
15 21 20
2 21 20
9 4 5 1 19
5 14 4 9 14 7
23 8 1 20
14 5 24 20
3 8 1 9 18 13 1 14
1 20
1
23 9 20 8
1
19 20 15 3 11 8 15 12 13
20 8 5
4 9 6 6 9 3 21 12 20
3 15 14 20 18 15 12
25 15 21 14 7 5 18
20 8 1 20
8 5 14 18 25
15 6
9 20 19
23 15 18 11 19
20 8 5 25
2 5 3 1 21 19 5
12 5 20
9 14
23 8 15
20 8 1 20
1 18 15 21 14 4
20 8 5
20 8 5
15 6
19 20 15 18 25
8 5
23 8 1 20
23 9 12 12
9 14
20 8 5
15 21 20
8 5
20 8 5
13 9 19 20 1 11 5
7 15 9 14 7
8 5 1 4
6 15 18
9 19
13 1 11 5
20 8 5
1 20 12 1 14 20 1
16 19 25 3 8 9 1 20 18 9 19 20 19
20 8 15 21 7 8 20
15 6
1 2 15 21 20
2 21 20
8 9 19
6 21 14 4 19
1 14 4
6 1 2 18 9 3
20 8 5
16 5 18 3 5 14 20
15 6
23 5 5 11
2 18 15 20 8 5 18 19
8 1 22 5
20 15 15 11
15 6
9 14
20 5 24 1 19
19 3 15 18 9 14 7
1 18 7 5 14 20 9 14 1
5 24 1 13 16 12 5
20 8 5 25
2 21 20
20 8 9 19
8 9 13
8 9 19
15 6
3 15 14 20 18 15 12
1 23 1 25
8 1 19
20 8 5
15 6
14 15 18 20 8
20 8 5
19 5 5 13 19
20 8 9 19
1
3 12 1 9 13
15 6
20 15
10 5 20 19
8 15 23 5 22 5 18
23 8 15
6 15 18
20 8 5 19 5
18 9 7 8 20
3 1 12 12 5 4
20 8 5
19 20 1 20 5
15 6
13 15 18 5
20 8 5
4 5 20 1 9 12 5 4
17 21 5 19 20 9 15 14 19
8 1 22 5
1 14 4
6 15 18
20 8 5
8 1 9 20 9
6 9 19 8 5 18 13 1 14
2 21 20 20 5 18
3 8 1 14 7 5
19 1 9 4
2 5 3 15 13 5 19
20 8 5
15 6
1 19
15 6
20 8 5
20 8 9 19
22 1 18 9 5 20 9 5 19
19 20 1 4 9 21 13
2 15 15 11
20 8 5 25
16 18 15 6 5 19 19 15 18
20 8 5
15 14 12 25
1 12 15 14 7
19 15 13 5 20 9 13 5
18 21 14
3 12 9 14 20 15 14
9 14
6 18 9 4 1 25
23 5 18 5
3 12 9 14 20 15 14
3 12 9 14 20 15 14
5 14 4
1 20
19 20 1 20 5
15 16 20 9 15 14 1 12
19 1 25 19
20 8 5
20 8 5
1
19 16 5 3 9 1 12
12 1 19 20
22 15 20 5
23 1 9 20
1 14
1 14 4
20 8 5
15 6
13 1 11 5
20 8 1 20
9 20
19 15 13 5 15 14 5
15 6
23 9 20 8
19 21 18 5
8 5
23 1 19
13 9 12 12 9 15 14
16 1 25
9 14
1 19
15 6
20 15
15 6
2 5 3 1 21 19 5
8 1 4
3 18 15 19 19
14 1 20 9 15 14 1 12
20 8 5
20 8 5
15 6
8 1 19
9 14
6 15 18
8 9 7 8 5 18
9 20
1 14 4
20 15
1 7 1 9 14 19 20
2 21 20
2 21 9 12 4 9 14 7
23 15 21 12 4
15 6
15 6
15 6
6 15 18
16 5 18 3 5 14 20
18 9 4 5
13 15 19 20
9 14
16 15 19 19 9 2 12 5
2 5 8 9 14 4
18 9 7 8 20
20 15
3 12 9 14 20 15 14
8 1 22 5
23 1 20 5 18
3 1 19 5
1 14 4
20 8 5 18 5
19 21 18 5
3 8 9 3 1 7 15
19 8 5
14 15 20
13 15 18 5
20 8 5
8 9 19
9 20
8 15 21 19 5
20 8 5
16 5 18 3 5 14 20
13 1 14 25
20 15
23 1 19
15 6
2 12 1 3 11
15 22 5 18
14 5 23
6 15 18
9 14 3 12 21 4 5 19
2 15 20 8
20 8 5 25
23 8 15
1 14 4
3 12 9 14 20 15 14
20 8 5
6 15 18
20 8 5
1 14 4
23 1 19
15 6
13 9 12 12 9 15 14
16 18 5 22 1 9 12 5 4
1
1 14 4
2 21 20
12 1 19 20
20 8 9 19
1 14 4
9 14
20 8 5
20 8 1 20
1 23 1 25
2 21 20
20 8 21 19
23 8 15 12 5
15 14 5
20 8 5
13 9 12 9 20 1 14 20 19
6 21 18 20 8 5 18
20 8 5
20 8 5
13 1 18 11 5 20 19
25 15 21
20 15
1
20 8 5
20 8 5
23 1 19 8 9 14 7 20 15 14
1
20 15
19 8 15 21 12 4
1 12 20 5 18 14 1 20 9 22 5
23 1 19
19 1 9 4
20 15
9 14
19 21 3 8
3 1 14
20 8 5
3 12 9 14 20 15 14
20 8 5 18 5
20 8 5
19 1 9 4
8 9 13
20 23 15
8 1 22 5
20 15
12 1 19 20
23 8 15
19 1 9 4
20 8 5
15 6
20 8 5 25
7 5 20
1 14 4
23 8 9 20 5
20 15
20 15 23 14
9 14
1
3 15 21 14 20 25
20 15
20 8 5
9 14
4 9 18 5 3 20 9 15 14 19
8 1 22 5
15 6
6 15 18
1 23 1 25
1 12 13 15 19 20
15 6
23 8 15
20 8 5 25
19 1 9 4
20 8 5
1 14 4
22 5 18 25
23 8 9 3 8
19 21 16 16 15 18 20 5 4
20 8 1 20
20 8 5
16 1 18 20
8 5 18
8 1 22 5
20 8 5
15 14 5
19 1 9 4
16 18 15 2 1 2 12 25
20 15
19 5 22 5 14
6 15 18
7 15 22 5 18 14 13 5 14 20
16 21 20
20 8 5 9 18
7 1 13 5
15 6
16 18 15 2 12 5 13
2 15 15 11
23 1 19
23 9 20 8
15 6
12 15 21 9 19
8 9 7 8 12 25
23 9 20 8
1
14 15 20
13 15 18 20 7 1 7 5
25 15 21
9 14
1 14 4
20 8 5
8 5 18 5
20 8 1 20
3 15 21 14 19 5 12
20 21 18 14
19 8 1 18 5
18 15 13 1 18 9 15
2 5
25 15 21
7 1 13 5
9 14
3 15 21 12 4
20 15
23 9 20 8
3 15 21 12 4
14 15 20
8 9 13 19 5 12 6
1 14 4
20 8 5 18 5
9 20 19
20 8 5
23 5 18 5
9 14
20 8 5
20 8 1 20
4 5 13 15 3 18 1 20 19
20 8 5
20 15
1
9 20
6 15 18
9 19
12 5 7 1 12
20 8 5
6 15 18
19 3 8 15 15 12
19 20 15 3 11 19
8 1 22 5
20 8 5
22 1 3 21 21 13
19 1 25
19 16 5 5 3 8
19 1 25 19
15 6
1 20
1 14 4
12 15 20
14 9 7 8 20
9 14
15 6
20 8 5
4 15 26 5 14
19 1 9 4
23 1 19
20 8 5
20 15
18 5 1 12 9 26 5 4
20 8 5
6 15 18
15 6
19 8 15 23
20 8 5
5 19 20 9 13 1 20 5 4
20 8 1 20
18 9 14 7
9 14 20 5 12 12 9 7 5 14 3 5
23 15 13 5 14
15 6
8 9 19
20 8 15 21 7 8
20 8 5
20 8 5
2 21 20
13 5 13 15 18 25
20 15
23 5 18 5
20 8 5
1 14 4
20 8 5
23 18 9 20 5 19
3 1 19 5
20 8 5 18 5
15 16 5 18 1 20 9 15 14 19
20 23 15
15 6
19 15 13 5
16 18 15 7 18 1 13 13 9 14 7
20 8 5
8 5
11 5 25
1 16 16 5 1 18
1 19
8 1 19
19 1 9 4
9 19
20 8 5
6 15 18
5 12 4 5 18 12 25
11 9 3 11
1 22 1 9 12 1 2 12 5
20 8 5
3 8 9 5 6
14 5 23
16 15 12 9 20 9 3 1 12
23 9 20 8
9 14
1 4 13 9 14 9 19 20 18 1 20 9 15 14
20 8 1 20
23 1 19
20 8 5 9 18
20 8 1 20
20 15
9 14
5 24 1 13 16 12 5
18 15 19 19
2 5
23 1 20 5 18
20 15 15 11
16 9 12 15 20
8 1 4
8 1 22 5
15 6
8 1 19
2 21 9 12 20
9 14
23 1 19
20 8 1 20
19 8 5
15 6
20 8 5
9 14
8 5
3 8 9 5 6
3 1 18 5
14 5 1 18 12 25
23 8 15
19 20 18 5 1 11
1 20
19 5 22 5 18 1 12
20 8 1 20
8 1 19
20 8 5
6 18 5 14 3 8
20 8 5
19 20 18 9 11 5
20 9 13 5
20 8 5
19 5 5
23 1 19
1
9 20
19 1 25 19
20 8 5
20 8 5
18 5 1 3 8 5 4
19 3 15 20 20
20 23 15
20 8 5
1 20
6 21 12 12 25
19 21 14 4 1 25
12 9 20 20 12 5
15 6
20 8 5
18 5 6 21 7 5 5 19
20 8 1 20
15 6
20 8 5
20 8 5
20 8 5
20 8 1 20
20 8 5
10 21 4 7 5 19
1
8 9 13
23 15 18 11
14 15 20
3 15 21 14 20 25
8 1 22 5
20 8 5
20 8 5
10 21 19 20
20 8 5
20 15
2 15 18 14
15 6
16 9 20 3 8 5 18 19
20 8 1 20
4 5 19 3 18 9 2 5 4
6 15 18
13 15 19 20
7 9 22 5 14
9 14
6 15 18
3 1 13 16 1 9 7 14
3 15 21 12 4
1
2 21 20
20 8 5
15 6
23 9 20 8
20 8 5
4 5 19 3 18 9 2 5 4
15 6
13 15 19 20
15 21 18
7 5 20 19
19 1 25 9 14 7
20 8 5
5 22 5 14
23 1 19
8 15 23 5 22 5 18
1 14 4
9 14 22 5 19 20 9 7 1 20 9 15 14
25 15 18 11
20 8 5
23 8 9 20 5
23 5 12 12
1
19 15 12 9 4
9 14
2 21 19 9 14 5 19 19
19 15 13 5
14 1 20 9 15 14 1 12
15 6
20 8 5
2 25
18 5 1 12 9 26 5 4
13 5 24 9 3 15
20 8 5
5 24 16 5 3 20
6 9 22 5
1 4 4 5 4
20 8 5
2 21 20
20 15
13 15 18 5
5 22 5 14
6 1 19 20 5 18
16 12 1 25 5 18 19
19 1 9 4
20 15
1 14 4
20 15 21 7 8
15 6
20 8 5 25
8 1 22 5
1
20 8 5 25
6 9 22 5
4 9 4
1 19
20 8 5
20 8 5
1 14 4
8 9 19
6 15 18 3 5
8 9 19
1 14 4
6 15 18
1
1
20 15
20 8 1 20
23 5 5 11
20 8 5
8 1 19
9 14
12 5 7 9 19 12 1 20 9 15 14
21 14 4 5 18
20 8 5
20 1 11 5
23 8 5 20 8 5 18
20 8 5
3 15 13 16 1 14 9 5 19
20 8 5
1
23 9 12 12
6 9 14 1 14 3 9 1 12
19 20 5 16 8 5 14
20 8 5
23 5 5 11
20 8 5
13 15 19 20
6 15 18
3 15 21 12 4
3 1 18 5
2 9 7
20 8 5
1 4 4 19
20 23 15
16 15 9 19 15 14 9 14 7
19 1 9 4
8 1 19
19 1 14
12 1 20 5 18
6 15 18
6 18 15 13
18 5 13 5 13 2 5 18
14 15 20
18 21 14 14 9 14 7
4 1 18 11
5 21 18 15 16 5 1 14
20 8 5
9 14
22 9 19 9 20
15 16 5 14 5 4
1 14 4
20 15
3 15 13 16 1 14 9 5 19
20 8 1 20
1 14 4
23 1 19
20 8 5
20 15
2 25
1 12 20 8 15 21 7 8
2 15 20 8 5 18
23 1 19
18 5 1 12
20 8 5
8 15 21 19 5
1 20
13 15 18 5
2 5
1 14 4
20 8 5
20 15
1 12 23 1 25 19
20 8 5
2 15 1 18 4 19
1 14 1 12 25 19 20 19
5 22 5 14
9 14
19 5 18 9 15 21 19
20 18 1 9 14 9 14 7
5 22 5 14
9 14
9 20 19
1 14
2 21 20
19 1 9 4
20 15
15 6
1 14 4
19 5 22 5 14
2 25
20 8 5
20 15
20 8 9 19
18 5 17 21 5 19 20 19
20 8 5
8 15 19 16 9 20 1 12
23 1 19
20 8 5
1 14 4
3 9 20 25
1 6 20 5 18
20 8 5
3 1 14
19 5 14 9 15 18
20 8 5
19 1 9 4
20 8 5
1
15 6
23 8 15
19 8 5
20 8 5
18 5 6 21 7 5 5 19
9 14
19 1 25 19
15 6
9 20 19
12 9 7 8 20
13 1 11 9 14 7
8 1 19
19 1 25 19
1
1 14 4
23 8 9 3 8
19 8 1 11 5
20 15
1 14 4
23 8 9 3 8
9 14
19 5 16 1 18 1 20 5
15 6
19 1 25 9 14 7
8 1 22 5
14 15 20
1
1 14 4
20 8 5 25
15 6
4 9 4
23 9 20 8
1
1 14 4
14 5 23
15 14 5
20 8 5 9 18
2 9 12 12
23 15 18 11
2 15 20 8
9 14
5 22 5 14
20 8 5
15 23 14
20 15
20 8 5
20 8 1 20
23 8 9 3 8
20 8 5
13 15 19 20
19 8 5
1 14 4
19 1 9 4
20 15
8 9 19
1 20
6 18 15 13
13 15 14 4 1 25
9 20
8 1 22 5
4 9 4
9 20
18 5 1 19 15 14 19
8 1 22 5
8 1 19
20 8 5
9 19
20 23 15
1 12 18 5 1 4 25
19 8 5
23 8 15
19 1 25 19
3 1 14
4 1 25 19
19 1 9 4
1
7 5 20
1 7 1 9 14 19 20
13 9 12 5 19
6 18 15 13
20 8 5
2 1 11 5 18
20 8 5
20 8 5
5 14 4
19 5 1 19 15 14
6 15 18
15 6
23 15 21 12 4
1 14 4
20 8 5
16 8 15 20 15
19 8 5
2 9 7
19 15 13 5
20 8 5
9 14
18 21 14 19
16 1 19 19 9 15 14
20 15
11 5 25
1 12 13 15 19 20
1
15 6
23 5 18 5
13 15 19 20
3 15 21 12 4
13 1 11 5 19
1 6 20 5 18
17 21 5 5 14 19
3 1 18 5
3 1 14
19 20 21 4 5 14 20
6 15 18
9 14
4 5 16 20 8
19 8 9 16
9 14
19 5 18 2 9 1 14
8 15 23 5 22 5 18
25 15 21
15 6
23 9 20 8
20 8 5 18 5
20 8 5
1 14 4
2 25
7 1 18 25
13 15 21 14 20 1 9 14
20 15
8 9 19
16 18 15 6 9 20 19
6 1 20 8 5 18
20 15
9 14 22 1 19 9 15 14
9 14 3 12 21 4 5 19
9 14 3 12 21 4 9 14 7
14 15 20
19 8 15 15 20 9 14 7
8 1 22 5
20 8 5
4 21 13 2
20 15
20 8 5
9 19
16 1 25
20 8 5
25 15 21
1
20 8 5
19 20 9 12 12
14 15 18 13 1 12
13 1 18 18 9 1 7 5
10 21 4 7 5 19
20 8 5
20 8 1 20
1
20 8 5
20 1 11 5
3 15 21 12 4
1 14 4
9 14 4 9 22 9 4 21 1 12
23 8 15
8 5
23 8 15 12 5
23 8 15
15 14 12 25
6 15 18
20 15 15 11
20 9 13 5
1 14 4
20 8 5
15 14 12 25
15 21 20
2 9 20
20 8 5
7 18 1 14 4
19 20 25 12 5 19
1 14 4
3 1 21 19 5 19
20 8 5
7 5 20
9 19
1 14 4
9 14
16 15 12 9 3 25
18 5 3 5 9 22 9 14 7
3 1 13 16 1 9 7 14
16 18 9 13 1 18 25
10 21 4 7 5 19
1 14 4
20 8 5 25
1 14 4
16 5 18 3 5 14 20 1 7 5
20 8 5
23 8 1 20
15 6
8 1 22 5
1 12 20 5 18 14 1 20 9 22 5
12 5 1 19 20
20 8 5
19 1 14
23 8 5 14
23 8 15
1 14 4
20 8 5
8 9 13
14 15 20
3 12 9 14 20 15 14
15 6
1 14 4
20 8 5
3 1 18 19
23 1 19
15 14 5
8 5 12 4
19 1 9 4
1 20
1 14 4
7 1 13 5
20 8 5
14 15 20
11 9 14 7
20 15
2 5
15 21 20
15 6
20 8 5
9 20
8 5 18
20 8 5
19 1 25
23 5 18 5
20 8 5
14 5 23 19
15 6
16 18 9 3 5
12 15 23 5 18 5 4
19 5 1 19 15 14
20 8 5
15 6
8 9 19
19 8 5
1 19
25 15 21
23 18 1 16
9 20
16 12 1 14 19
15 6
3 1 19 5
8 1 19
3 1 14
19 15 13 5 15 14 5
8 15 21 19 5
1 14 15 20 8 5 18
20 5 12 5 22 9 19 9 15 14
1 12 13 15 19 20
23 1 14 20
20 8 1 20
1 14 4
2 1 19 5 2 1 12 12
3 15 12 15 18
1 14 4
10 21 19 20
9 14 4 21 19 20 18 25
20 8 5
3 1 14 14 15 20
19 1 9 4
23 8 1 20
15 20 8 5 18
6 15 18
8 9 19
20 15
2 25
23 5 18 5
15 6
15 6
2 5 7 1 14
15 6
18 15 12 5
19 1 25
1
9 20 19
10 21 19 20
23 5 18 5
7 1 13 5
23 9 20 8
13 1 25
15 6 6 9 3 5
20 8 5
20 8 5
6 15 18
23 8 15
10 5 23 9 19 8
12 1 19 20
9 14
9 19
4 15 5 19
15 14 12 25
2 5
19 1 25
4 15 9 14 7
6 9 14 1 14 3 9 1 12
20 8 5
1 14 4
8 9 19
4 18 9 14 11 9 14 7
2 15 20 8
20 8 5
1 14 4
1 14 14 15 21 14 3 5 4
19 9 20 21 1 20 9 15 14
19 8 15 21 12 4
1 20
23 8 9 20 5
9 14 22 5 19 20 9 7 1 20 15 18
20 8 1 20
15 2 10 5 3 20
15 6
16 18 5 19 19 21 18 5
19 15 13 5
20 8 5 25
20 5 1
20 8 15 21 7 8 20
1 14 4
23 8 1 20
20 8 5
20 8 5
20 8 5
20 8 9 19
14 15 20
1 12 23 1 25 19
1 13 15 14 7
5 1 3 8
20 8 5 25
2 1 19 11 5 20 2 1 12 12
1 12 19 15
23 5 5 11
13 15 14 4 1 25
3 15 14 3 18 5 20 5
13 1 14
10 15 21 18 14 1 12 9 19 20 19
20 8 5
1 7 1 9 14 19 20
23 18 9 20 20 5 14
7 5 20 19
1 14 4
13 1 25
10 21 19 20
20 15
15 6
19 1 9 4
8 1 19
20 8 5
3 15 21 16 12 5
20 15
15 16 5 14
15 6
14 5 23 19 16 1 16 5 18
14 15 20
10 21 19 20
8 1 22 5
16 15 12 9 3 5
9 14
19 15 13 5
8 5 1 18 9 14 7
3 8 1 16 20 5 18
5 24 16 5 3 20
23 9 20 8
20 8 1 20
20 8 5
25 15 18 11
3 21 20 19
23 1 19
20 8 9 19
2 9 4 5 14
1 14 25 20 8 9 14 7
20 8 5
6 15 18
13 1 14 25
19 20 15 14 5
23 8 15
20 8 5 9 18
6 21 14 4
16 5 18 19 15 14
20 15 15 11
19 15 21 12
8 9 19
7 1 13 5
4 5 22 5 12 15 16 13 5 14 20
20 8 1 20
1 14
15 6
6 12 1 22 15 18
20 15
1
23 15 18 12 4
23 15 21 14 4 5 4
2 15 25 19
19 8 5
3 1 19 5
20 8 5
23 1 19
16 18 9 19 15 14
22 5 18 25
1 21 20 8 15 18 9 20 25
23 1 19
20 15
5 22 5 14
2 5 12 15 14 7
20 21 5 19 4 1 25
1 14 4
2 25
8 9 19
20 8 5
23 8 5 14
1 19
19 20 1 18 20
8 1 19
14 15 20
1 14 4
6 15 18
20 8 5
9 20
15 14 5
20 15 15
8 1 4
8 5
20 8 18 15 21 7 8
16 15 15 18
16 21 20
2 5 12 15 23
23 9 20 8
15 6
16 5 18 3 5 14 20
23 5 19 20 5 18 14
1 14 4
1 14 4
20 8 5
1 14 4
9 20 19
6 15 18
20 8 5
9 20
3 18 15 23 4
1 19
12 9 20 20 12 5
13 21 18 4 5 18
10 9 13
23 9 20 8
5 21 18 15 16 5 1 14
15 21 20
1 14 4
15 6
15 6
16 1 18 5 14 20 19
1 9 18 16 15 18 20
9 20 19
2 25
1 14 4
19 5 1 20 20 12 5
13 21 20 21 1 12
20 8 5
19 20 1 20 5 19
20 8 5
13 5 14
1 14 4
19 5 22 5 14 20 8
6 15 12 12 15 23 9 14 7
16 18 9 3 5
6 1 18
23 9 20 8
23 9 20 8
19 5 22 5 18 1 12
8 1 19
20 8 5
20 8 1 20
15 6
20 8 5
20 8 5
2 25
3 1 19 5
6 9 14 1 14 3 5
2 21 20
20 8 5
23 9 20 8
6 18 15 13
19 5 15 21 12
8 1 22 5
14 15 20
9 14
20 8 5
22 9 18 21 19
15 14 5
15 6
6 1 22 15 18 9 20 5 19
20 15
9 20
19 20 1 20 5
18 15 13 1 14 9 1
9 14
9 14
6 1 13 9 12 9 1 18
18 5 6 21 7 5 5 19
1
9 14
13 1 14 25
6 15 18
20 8 5
6 18 5 14 3 8
4 9 19 3 21 19 19
20 15
1 14 4
20 8 5 18 5
2 25
20 8 5 9 18
8 1 19
20 8 1 20
4 15 26 5 14
13 1 14 1 7 5 18
20 8 5 9 18
1 2 15 21 20
19 3 8 15 15 12
23 9 12 12
20 18 1 4 9 14 7
16 15 15 18
23 5 18 5
2 1 18
7 18 15 21 16
19 1 9 4
3 15 21 12 4
23 15 18 11
8 5
20 8 1 20
3 1 13 16 19
9 14
1 18 15 21 14 4
20 8 5
13 15 18 5
20 15
25 15 18 11
20 8 1 20
20 8 5
23 18 9 20 20 5 14
23 8 5 14
20 8 5
23 1 19
19 5 22 5 18 1 12
20 8 5
23 5 18 5
20 8 5
23 8 15
20 8 5
19 20 25 12 5 19
1 14 4
9 14
20 8 5
1 18 15 21 14 4
23 5 18 5
20 8 5 9 18
14 5 24 20
3 1 14
13 5 13 2 5 18
8 1 19
15 22 5 18
8 1 22 5
23 5 18 5
20 8 5
20 8 5
9 19 19 21 5
16 15 12 9 20 9 3 9 1 14 19
6 15 18
1 14 4
1 7 1 9 14 19 20
1 14 4
15 6
3 15 21 12 4
20 8 1 20
20 8 5
20 8 9 19
13 9 12 12 9 15 14
1 19
8 9 19
16 15 23 5 18
23 9 20 8
23 8 1 20
20 8 5
2 5
5 14 4
20 8 5
1 12 15 14 7
15 14 5
20 8 5
13 1 20 3 8 5 19
9 14
7 9 22 9 14 7
1 14 4
8 1 19
3 12 1 19 19
20 8 5
20 1 2 12 5
15 21 20
16 5 14 4 12 5 20 15 14
23 15 14 4 5 18 19
20 15
6 18 15 13
9 14
1 14 4
8 1 22 5
20 8 5 25
9 19
9 19
15 6
1 14 4
19 1 9 4
15 6
3 8 1 14 7 5 19
20 8 5
4 18 9 22 5
13 1 20 5 18 9 1 12
3 15 21 12 4
1 14 4
20 15 23 14
16 12 1 25
21 14 9 20 5 4
15 6
16 18 1 9 19 5 4
19 9 7 14 9 6 9 3 1 14 20
8 9 19
16 8 15 20 15
12 1 19 20
15 6
13 1 11 5
19 8 5
2 18 1 14 19 15 14
16 18 15 2 12 5 13
19 1 9 4
20 8 5
15 6 6 5 18 5 4
20 23 15
20 8 5 25
23 9 20 8
16 12 1 25
15 6
23 15 18 11 5 4
9 14
20 15
23 1 14 20
3 1 14
16 18 15 10 5 3 20
20 8 1 20
1
9 14
19 1 9 4
23 9 20 8
15 21 20 19 9 4 5
12 5 7 1 12
9 20 19
16 1 9 4
1 20
1 14 4
1 14 4
20 15
19 1 9 4
9 14
20 8 5
1 12 23 1 25 19
23 5 5 11
4 15 5 19
4 9 1 12 15 7 21 5
5 3 15 14 15 13 9 3
9 14
20 15
20 8 1 20
19 1 9 4
15 6
20 8 5
19 15 13 5
3 8 1 9 18 19
1 14 4
20 8 5
23 15 21 12 4
13 1 11 5
8 1 12 6
8 9 19
6 15 18
23 8 9 3 8
13 15 18 5
2 5 3 1 21 19 5
1 14 4
5 24 20 18 5 13 5 12 25
23 8 5 14
20 8 5
19 9 7 14
1 7 1 9 14 19 20
20 8 1 20
19 21 13 13 5 18
20 8 5
19 20 1 20 5
16 12 21 13 13 5 20 5 4
20 8 5
9 14
6 18 5 5 4
15 6
7 15 1 12
20 8 5
2 18 15 1 4 5 18
20 15
3 8 9 3 1 7 15
1 19
13 5 1 14 19
1 14 4
1 12 13 15 19 20
14 5 24 20
19 1 14
19 3 5 14 5
16 12 1 14 20 19
2 18 9 14 7 19
16 12 1 14 14 5 4
19 20 18 9 11 5
16 5 1 3 5
19 8 5
12 21 14 3 8
15 6
13 15 18 14 9 14 7
1 14 4
1 14 4
23 8 15
20 8 5
6 1 13 9 12 9 1 18
2 21 20
9 19
23 8 15
5 24 9 19 20
15 21 20 12 5 20 19
9 14
8 5
1 6 18 9 3 1 14
1 12 19 15
20 8 5
2 5 12 15 23
8 5
1 14
19 1 9 4
20 8 5
6 18 9 4 1 25
23 8 1 20
20 15 15 11
20 8 1 20
19 8 15 21 12 4
23 8 9 20 5
2 21 19 9 14 5 19 19
20 15
2 21 20
6 1 13 9 12 25
5 14 15 21 7 8
8 9 19 20 15 18 25
8 1 14 4
19 20 1 20 9 15 14 19
5 1 19 20
9 14
20 8 5
9 19 19 21 5
20 8 5
9 14
19 1 9 4
3 8 1 9 18 13 1 14
5 19 16 5 3 9 1 12 12 25
20 8 5
4 5 16 1 18 20 13 5 14 20
15 6
1 12 23 1 25 19
20 8 5 9 18
8 9 19
20 15
1 14 4
15 21 18
16 12 1 25
20 8 5
2 1 19 9 19
6 18 15 13
2 5 20 23 5 5 14
19 20 1 18 20 19
20 8 9 19
4 5 12 12
13 15 19 20
20 8 5
6 1 13 9 12 25
6 15 18
7 15 1 12
20 8 5
1 14 4
1 18 5 1
16 12 1 25 5 18 19
15 6 20 5 14
20 8 5
1
23 9 20 8
23 9 20 8
8 1 22 5
20 8 5
16 12 1 25
6 15 18
2 1 19 5 2 1 12 12
14 15 20
6 15 18
6 18 5 5 8
9 14
16 5 18 18 25
6 1 12 12 5 14
1
1 4 4 5 4
20 8 5
19 15 13 5
23 8 15
25 15 21
8 9 19
23 15 21 12 4
8 1 22 5
20 8 1 20
1 7 1 9 14 19 20
1 14 4
20 5 1 3 8 5 18
23 9 12 12
2 5 7 1 14
20 8 5
12 9 20 20 12 5
20 15
2 21 9 12 4 9 14 7
15 6
20 15
19 1 25 9 14 7
21 14 4 5 18
14 1 20 9 15 14
8 15 23
16 15 12 9 3 5
16 1 14 5 12
20 8 1 20
1 14 4
25 15 21
6 15 18
2 21 20
15 6
23 15 18 11 9 14 7
15 14 5
12 1 20 5 18
9 20 19 5 12 6
7 5 20
20 8 1 20
23 1 19
15 6
1 2 15 21 20
23 15 21 12 4
15 20 8 5 18 19
9 14
1 20
18 5 16 15 18 20 19
15 6
19 1 9 4
19 21 3 3 5 19 19
10 21 19 20
1
23 9 20 8
9 14
19 21 18 5
14 1 20 9 15 14
1 14 4
2 9 12 12 9 15 14
16 12 1 14 14 5 4
7 18 15 21 16
23 1 19
20 8 5
3 15 14 6 5 18 5 14 3 5
16 18 15 16 15 19 1 12
20 8 5
3 15 14 22 9 14 3 5 4
9 14
20 15
23 15 15 4 19 20 15 3 11
3 15 12 12 1 16 19 5 4
23 1 19
15 14 5
20 8 1 20
6 15 18
15 14 12 25
20 15
20 8 5 25
15 6 6 9 3 9 1 12 19
15 6
9 14
20 8 5 9 18
3 15 21 12 4
23 8 1 20
20 8 5
23 15 21 12 4
9 14
20 18 9 1 12
20 8 5
9 14
6 18 1 14 11
9 14
1
8 9 19
2 5 7 1 14
6 1 19 20 5 18
16 5 18 6 15 18 13 1 14 3 5
3 18 9 20 9 3 9 26 5 4
14 15 20
15 23 14
25 15 21
8 5
23 5 5 11
1 20
6 5 23
8 5
12 1 19 20
23 8 15
3 1 14
19 5 14 19 5
20 21 18 14
20 23 15
20 8 5
23 1 19
23 1 19
23 9 12 12
20 15 4 1 25
15 6
1 19
15 6
3 15 21 12 4
12 9 13 9 20 5 4
23 15 18 12 4
8 9 19
20 8 1 20
5 1 19 5
20 8 5
9 19
20 15
7 18 15 23 9 14 7
19 21 9 20
20 15
23 1 19
14 15 20
1
23 8 1 20
1 14 4
9 14
20 8 1 20
2 21 20
20 18 5 5
14 15 20
8 1 18 2 9 14 7 5 18
23 5 18 5
21 14 4 5 18 19 20 1 14 4 9 14 7
23 8 15
2 5
16 9 3 11 5 4
9 14 3 15 13 5
23 15 18 20 8
1 14 4
20 8 5
12 15 14 7
20 8 1 20
3 9 20 25
9 20
6 15 18
20 18 1 9 14 19
20 8 5
20 8 5
20 15
19 1 9 4
7 5 20
23 8 9 3 8
15 6
19 20 1 20 5
20 15
20 8 5
3 15 14 20 18 15 12 19
2 21 20
9 14
9 19
15 6
20 8 5
14 15 20
13 15 14 20 8 19
20 8 5
12 15 3 1 12
13 1 11 5
15 6
13 15 18 18 9 19
1 14 4
19 1 9 4
9 19
1 14 4
9 20
16 12 1 25 5 18 19
12 5 1 22 5
9 20
20 8 5
20 8 5
8 1 19
20 8 5
20 8 5 25
19 5 1 18 3 8
20 8 9 19
20 8 5
20 8 5
20 8 5
20 15
9 20
20 8 1 20
20 18 9 5 4
1 14 4
8 1 19
1 3 3 5 19 19
20 8 5
1 12 20 8 15 21 7 8
15 14 5
2 5 3 1 21 19 5
13 1 18 18 9 1 7 5
15 21 20
1 3 20 21 1 12 12 25
16 15 9 14 20 5 4
13 5 18 5
20 8 5
8 1 19
20 8 5
14 15 20
23 9 20 8
15 6
8 1 22 5
20 8 5 25
1 20 20 1 3 11
20 8 5
13 1 14 25
20 8 5
19 15 13 5
5 24 16 5 3 20 5 4
25 15 21 14 7
1
16 15 19 9 20 9 15 14
23 1 19
1 7 1 9 14 19 20
20 8 5
9 19
15 6
25 15 18 11
15 6
20 15 15 11
1 14 4
20 8 5
3 1 14
15 6
20 8 5
1 14 4
20 23 15
8 1 19
14 21 13 2 5 18 19
20 8 5
23 9 20 8 9 14
20 15
16 5 1 3 5
2 9 7
2 25
20 8 5
19 20 1 20 5 19
19 20 18 9 11 5
25 15 18 11
20 8 5
15 20 8 5 18
20 8 5
19 1 9 4
9 20
2 21 20
8 5
18 5 13 5 13 2 5 18
23 8 15
3 15 21 12 4
23 9 20 8
13 21 19 3 12 5
16 18 15 10 5 3 20
20 15
14 5 23
9 14
7 15 22 5 18 14 13 5 14 20
1 2 15 21 20
20 8 5
23 1 19
8 1 22 5
16 18 9 3 5
20 15
20 23 15
20 8 5 9 18
7 5 20
3 8 9 12 4
20 15
9 4 5 1 19
3 15 21 12 4
5 22 5 14
20 8 5
15 16 5 14
20 8 1 20
1 21 4 9 5 14 3 5
8 5
10 15 9 14 20
16 15 23 5 18
7 9 22 9 14 7
1 19
1 14 4
15 6
21 14 9 20 5 4
13 9 24 5 4
15 6
2 25
13 15 18 5
20 8 5
20 8 5
13 15 14 9 20 15 18 9 14 7
13 9 12 12 9 15 14
20 15
7 5 20
6 15 18
16 15 9 14 20 19
10 15 14 5 19
8 1 22 5
8 5 18
15 6
25 15 21
16 18 15 7 18 1 13 19
20 8 5
1 12 18 5 1 4 25
20 8 5
20 8 5 9 18
12 15 19 20
20 8 5
20 8 5
15 21 18
15 6
15 14 5
20 15
16 15 19 19 9 2 12 5
15 6
19 1 9 4
23 15 21 12 4
19 1 9 4
9 20
1
16 15 12 9 3 5
1 14 4
9 14
7 15 22 5 18 14 13 5 14 20
8 15 18 19 5
16 18 15 16 15 19 1 12 19
15 6
20 8 5
9 14 22 15 12 22 5 4
23 5 18 5
20 15
16 15 19 19 9 2 12 5
1 14 4
23 8 5 20 8 5 18
15 14 5
13 9 12 23 1 21 11 5 5
20 8 5 9 18
3 1 18 5
19 20 15 18 5
12 5 7 1 12
8 9 19
4 15 14 5
6 15 18
1 14 25 15 14 5
23 15 21 12 4
20 8 5
19 9 4 5
18 5 19 21 12 20 19
19 5 14 19 5
20 8 5 9 18
14 15 20
8 1 14 4 12 5
12 5 1 19 20
19 20 18 21 7 7 12 5
19 3 15 18 9 14 7
20 8 9 19
8 1 22 5
9 14
15 6
15 14 5
4 5 3 12 9 14 5
13 15 19 20
1 19 11 5 4
20 8 5
1 14 4
23 8 5 14
20 8 5 25
21 14 9 15 14
20 8 5
15 6
20 8 5
12 1 14 4 12 15 18 4 19
20 8 5
4 9 19 20 18 9 3 20
19 5 19 19 9 15 14
20 15 16 16 5 4
20 8 5
13 15 18 5
16 1 19 19 5 4
16 5 14 20 1 7 15 14
9 14
15 22 5 18
15 6
9 20
19 3 15 16 5
6 15 18
6 15 18
19 9 7 14
9 20 19
19 8 15 21 12 4
20 9 13 5
20 15 15 11
15 21 20
6 15 18
19 8 5
1 6 20 5 18 14 15 15 14
20 15
1 12 19 15
20 8 5
20 8 1 20
8 9 19
19 5 14 20
23 9 20 8
3 15 13 6 15 18 20 1 2 12 5
20 8 5
23 9 12 12
16 18 9 13 1 18 25
23 15 21 12 4
19 1 9 4
19 21 9 20
19 1 9 4
14 15 9 19 5
1
10 15 2
2 25
20 8 1 20
5 22 5 14
8 1 14 4
20 8 1 20
15 6
6 15 18
1 2 15 21 20
8 9 12 12 19
9 14
20 8 18 15 21 7 8
19 1 25 9 14 7
2 21 20
20 8 5
18 15 2 5 18 20
23 9 12 12
19 5 22 5 18 1 12
9 19 19 21 5 19
14 15 20
20 8 18 15 21 7 8
9 20
20 8 5
20 18 21 13 1 14
20 8 5
1
23 5 18 5
1 14 4
6 9 22 5
1 7 1 9 14 19 20
7 1 13 5
20 8 1 20
15 6
20 15
20 15
1 14 4
1
19 3 8 15 15 12
20 8 5 18 5
23 8 5 14
6 15 18
9 14
6 15 18
18 5 16 21 2 12 9 3 1 14 19
16 12 1 25 5 18 19
1
20 8 5 18 5
20 8 9 19
1 18 1 6 1 20
2 25
14 15 20
15 18 7 1 14 9 26 1 20 9 15 14 19
12 5 1 7 21 5
12 9 19 20 5 4
16 18 15 13 15 20 9 15 14 19
20 8 5
20 15
7 5 20
19 16 5 1 11 9 14 7
15 6 6 9 3 9 1 12 19
25 15 21
7 15 22 5 18 14 13 5 14 20
1 20
20 15
20 8 5
18 5 16 15 18 20 19
2 5 20 23 5 5 14
20 8 5 25
3 15 21 12 4
1 14 4
8 15 21 19 5
20 8 1 20
15 21 18
3 15 13 16 1 14 9 5 19
2 5
23 9 12 12
20 8 5
4 5 1 20 8
1
8 9 19
20 8 1 20
20 15
9 14
3 15 21 12 4
1 14 4
20 8 5
20 8 5
1
18 9 4 5 19
14 5 23 19 16 1 16 5 18
1
3 15 6 6 5 5
2 5 20 23 5 5 14
20 15 20 1 12
1
2 5 3 1 21 19 5
19 1 13 5
1 14 4
18 21 12 5
4 5 1 20 8
20 8 5
20 5 19 20
9 14 22 5 19 20 13 5 14 20 19
20 8 5
9 14
13 1 14 1 7 5 18
20 8 1 20
14 5 5 4
4 9 6 6 5 18 5 14 20
20 8 5
1 14 4
13 9 4 4 12 5
13 1 3 8 9 14 5 19
8 5 12 4
9 14
20 8 5 25
14 15 20
3 15 21 12 4
9 14
14 5 24 20
1 14
1 19
6 18 15 13
23 18 15 14 7
20 8 5
6 15 18
2 21 20
1
14 15 20
15 6
3 1 18 5
9 20
23 18 9 20 5 18
20 18 1 14 19 13 9 20 20 5 4
1
8 9 19 20 15 18 25
19 5 18 22 9 3 5
6 15 18
1 14 4
23 9 12 12
20 8 5
2 21 19 5 19
22 15 20 5
19 20 15 18 5
1
2 5 5 14
20 8 5
8 9 13
2 25
1 14 4
25 15 21
20 8 5
2 5 3 1 21 19 5
13 15 19 20
16 5 18 3 5 14 20
16 5 15 16 12 5
5 22 5 14
23 8 15 19 5
23 9 12 12
19 5 1 19 15 14
19 20 15 18 25
20 15
8 5 1 4
20 8 5
20 15 15 11
1
1 14 4
4 9 6 6 9 3 21 12 20
20 8 5
20 8 1 20
18 15 12 12
23 8 15
23 8 5 14
23 9 12 12
20 15
15 6
14 5 23
25 15 21
20 8 5 25
13 9 3 8 1 5 12
15 6
1 2 15 21 20
13 9 24
23 15 13 5 14
15 6
12 5 1 22 5
19 25 19 20 5 13 19
19 1 9 4
19 5 22 5 18 1 12
9 20 19
5 24 5 3 21 20 9 22 5 19
20 8 5
20 8 5
15 6
20 8 5
5 13 5 18 7 5 4
20 8 5
20 8 5
20 15
19 20 18 9 11 5
20 8 5
16 18 5 19 19 21 18 5
13 15 18 5
8 5
2 12 1 3 11 19
20 8 5
1 14 4
15 14 5
15 6
8 1 19
2 5
9 14
8 1 22 5
5 22 5 14 20 21 1 12 12 25
20 8 5 25
13 9 12 12 9 15 14
20 15
1
20 1 25 12 15 18
6 15 18
2 21 20
4 5 13 1 14 4 19
14 15 20
15 6
1 19
20 8 18 15 21 7 8 15 21 20
20 8 5
20 15
1 14 4
23 15 18 12 4
4 5 13 15 3 18 1 20 9 3
2 5 5 14
20 8 5
6 9 14 1 14 3 5
2 5
9 20 19
1 14 25 23 1 25
9 14
9 14
8 1 19
15 21 18
15 6
20 8 15 21 19 1 14 4 19
20 8 9 19
16 18 15 6 5 19 19 15 18
3 15 21 12 4
7 1 18 4 5 14
15 6
15 6
7 18 15 21 16
20 8 5 18 5
9 19
13 5 5 20
1 14 4
3 15 21 12 4
20 15 23 14
20 8 5
18 21 14 14 9 14 7
13 9 12 12 9 15 14
9 20
23 1 19
20 15
20 15 15
23 8 9 3 8
20 8 1 20
15 6
4 5 3 12 1 18 5 4
3 1 13 5
14 15 20
9 14
3 18 5 4 9 20
4 15 5 19
15 14 5
20 8 5
6 15 18
14 1 19 20 25
20 15
20 8 5
8 15 23 5 22 5 18
20 8 5
23 8 15
16 5 15 16 12 5
2 1 20 20 9 14 7
15 21 20
20 8 5
2 5 3 1 21 19 5
5 22 5 18 25 15 14 5
20 8 15 21 7 8
15 6
8 9 19
6 1 13 9 12 25
1 12 13 15 19 20
23 1 19
4 9 19 20 18 9 3 20
14 5 23
15 14 5
20 8 5
13 9 12 12 9 15 14
2 21 19 8
9 14
6 15 18
20 15 20 1 12
3 15 21 12 4
5 14 20 9 18 5
20 8 5
13 21 18 4 5 18
3 9 20 25
20 8 1 20
1
14 5 5 4 19
20 23 15
15 22 5 18
20 8 5
20 8 1 20
15 6
1 20
3 18 1 20 5 18
9 14
20 8 5
23 8 15
20 8 5
20 5 24 1 19
23 18 15 14 7
8 9 20 20 9 14 7
20 8 5
3 8 1 18 7 5 19
12 9 20 20 12 5
2 21 19 25
8 9 19
9 20
20 8 9 14 11 9 14 7
1 13 5 18 9 3 1 14 19
1 20 15 16
6 15 18
2 25
20 8 5
12 15 15 11 5 4
1 12 15 14 7
20 15
20 9 13 5
15 6
2 1 4 12 25
2 5 7 1 14
20 8 5
5 24 16 5 3 20 5 4
5 6 6 15 18 20 19
19 1 9 4
1 14 4
1 14 4
19 20 1 20 5 19
20 8 5
13 15 18 5
20 8 5
20 8 5
23 9 12 12
9 14
15 6
2 25
15 6
20 8 5
6 15 18
13 15 22 5
20 15
16 1 18 20
15 6
20 23 15
5 24 1 3 20 12 25
9 20 19
20 8 5
9 19
8 1 19
23 1 19
14 15 20
12 1 18 7 5 19 20
20 9 13 5
13 9 20 3 8 5 12 12
19 5 5
19 1 9 4
2 5
20 8 1 20
20 15
7 15 22 5 18 14 13 5 14 20
23 8 9 3 8
20 8 5
20 8 5
20 15
23 8 5 14
15 23 14
4 9 4
5 22 5 14 9 14 7
22 9 19 9 20 5 4
16 15 19 9 20 9 15 14
6 15 18
11 14 15 23 19
20 8 1 20
20 8 5
23 15 21 12 4
19 15 13 5
1 12 19 15
19 8 5
8 5 18 5
15 6
1 14 4
23 8 15
8 15 12 12 25 23 15 15 4
6 15 18
20 8 5
20 18 1 9 14 9 14 7
9 20
1
1 14 4
1 14 4
20 8 1 20
1
23 8 15
7 1 20 8 5 18 5 4
20 8 5 18 5
16 18 15 3 5 5 4 9 14 7 19
19 15 13 5
19 20 1 20 5
23 1 19
15 6
1
15 14 12 25
19 21 2 10 5 3 20 19
1 14 4
20 15
8 9 19
4 9 19 5 1 19 5
9 14
16 1 25
23 1 19
9 14
7 1 13 5
15 18 12 5 1 14 19
3 12 1 9 13
20 8 5
20 8 5 25
20 21 5 19 4 1 25
16 12 1 3 5
1 14 4
6 15 18
23 8 1 20
9 14
6 9 22 5
23 9 12 12
20 8 1 20
15 6
20 8 5
19 8 5
23 8 15
9 20 19
20 8 5
5 24 1 3 20 12 25
9 14
23 8 9 3 8
16 15 16 21 12 1 18
20 8 5
20 8 5
8 1 19
8 15 21 19 5
13 9 12 5 19
20 8 5
10 21 19 20
9 19 19 21 5
15 6
3 15 14 6 5 18 5 14 3 5
10 21 16 9 20 5 18
23 9 12 12
20 8 5
19 1 9 4
20 8 5
19 1 9 4
8 5
20 8 5
3 15 12 21 13 2 9 1
16 18 15 10 5 3 20
16 5 18 3 5 14 20
18 1 3 5 19
5 3 15 14 15 13 9 3
12 5 7 1 12
23 9 12 12
8 1 4
9 14 22 5 19 20 9 7 1 20 15 18 19
20 8 5
15 6
2 15 20 8
3 8 1 9 18 19
20 8 5
2 5 19 9 4 5 19
20 15
15 6
20 8 1 20
15 6
20 8 15 21 7 8 20
20 8 5
20 8 5
15 6
23 8 15
20 8 1 20
12 15 15 11 5 4
5 6 6 15 18 20 19
19 20 1 20 5
6 9 14 4 9 14 7 19
6 21 14 4
8 5
18 5 3 5 9 22 5 4
20 5 1 13 19
19 1 14 20 1
6 15 18
15 6
3 1 21 19 5 4
20 8 5
13 9 19 19
20 8 5
1
8 1 22 5
19 20 21 4 25
20 8 1 20
9 14
1 14 4
9 14 22 15 12 22 9 14 7
6 15 18
20 8 5 19 5
16 18 15 2 12 5 13 19
23 15 18 12 4
1 14 4
23 8 1 20
2 12 15 3 11 19
19 16 15 20
20 8 1 20
5 14 20 5 18
6 15 18
20 8 5
7 15 22 5 18 14 13 5 14 20
20 8 9 19
2 5
20 8 5
16 5 14 1 12 20 25
1 14 4
1 14 4
23 8 9 12 5
20 18 21 13 1 14
23 9 14 4
20 8 5
20 15
20 15
15 6
8 1 4
20 8 5
20 8 5 18 5
20 8 5
20 15
6 12 5 4
16 9 20 3 8 5 18 19
8 1 12 6
20 8 5
20 8 1 20
20 8 5
20 8 5
1 14 4
12 1 19 20
20 15
20 8 5
20 8 5
23 1 19 8 9 14 7 20 15 14
19 15 13 5
19 5 18 9 15 21 19
15 6
2 5
23 5 5 11
19 1 25 19
3 8 9 5 6
25 15 21
14 5 23
3 8 1 14 7 5
3 15 21 12 4
19 1 9 4
25 15 18 11
20 8 5
1 6 20 5 18
13 15 18 5
23 8 15
23 8 15
1 18 5 1 19
6 15 18 13 5 18
20 15
23 15 21 12 4
19 5 1 19 15 14
20 9 13 5
20 15
8 5
1 20
9 20
10 21 19 20 9 3 5
16 21 20
20 8 5
25 15 18 11
1 14 4
20 8 5
20 15
23 1 19
23 1 19
1 14 4
9 14 22 15 12 22 5 4
3 1 18 5
19 1 12 1 18 25
1 14 4
23 1 19
23 15 21 12 4
20 8 5
1 14 4
23 8 15
23 8 15
19 25 19 20 5 13 19
1 6 20 5 18
23 8 1 20
23 9 12 12 9 1 13
12 1 25 9 14 7
20 15
19 20 1 18 20
20 8 5
20 8 5
20 8 5
6 15 18
23 9 12 19 15 14
14 15 14 5
2 5
18 5 6 21 7 5 5 19
20 15
14 5 20 23 15 18 11
7 1 22 5
9 19
3 1 12 12 5 4
8 1 19
23 9 20 8
2 5
19 8 15 21 12 4
22 5 18 25
20 8 5
20 8 1 20
20 8 5
6 18 5 14 3 8
20 8 5
8 1 19
1
9 20 19
9 20
20 5 19 20 9 13 15 14 25
6 15 18 13 1 20
1
5 14 4
16 5 18 6 15 18 13 1 14 3 5
9 14
4 9 4
19 20 5 16 19
23 1 19
14 15 20
9 14
4 5 1 20 8
15 6
13 9 12 12 9 15 14
5 1 3 8
15 6
20 8 5 25
15 20 8 5 18
1 20
15 6
19 9 13 16 12 5
23 15 21 12 4
15 6
1 2 15 21 20
15 6
9 20 19 5 12 6
1
16 15 16 21 12 1 18
6 15 18
9 14
7 5 18 13 1 14 25
15 23 14
20 8 9 19
20 15
1
1 14 4
1 14 4
1
25 15 21
19 15 13 5
1
20 8 1 20
1 6 20 5 18
20 15
20 8 5
4 9 6 6 5 18 5 14 20
1 14 4
15 6
16 5 18 6 15 18 13 1 14 3 5
19 1 9 4
6 21 14 4
8 1 4
9 20
7 15 22 5 18 14 13 5 14 20
20 8 5
2 5 7 21 14
15 6
6 15 18
1 18 20 19
23 5 18 5
3 15 13 13 21 14 9 20 25
20 8 1 20
3 21 18 18 5 14 20
20 8 5
20 8 5
1 20
15 14 5
15 20 8 5 18
20 8 5
5 22 5 14
13 1 18 1 4 15 14 1
13 9 12 12 9 15 14
20 8 1 20
20 1 12 11
5 22 5 18 25
20 8 5 9 18
19 1 9 4
18 15 1 4
6 15 18
20 8 5
13 1 25
6 15 18 13 5 18
3 1 18 5 5 18
10 21 19 20
3 1 13 5
20 8 1 20
2 21 20
12 15 14 7 5 18
20 8 5
1 14 4
1 14 4
8 1 19
20 15
1 19
20 8 5
20 15 15 11
8 1 22 5
20 8 5
18 15 12 12
19 16 5 14 20
1 14 4
8 9 19
23 9 20 8
9 14 3 12 21 4 9 14 7
23 9 12 12
15 21 20
7 18 1 4 5
20 15
23 8 15
15 6
20 8 5
1 13 5 18 9 3 1 14 19
3 15 1 3 8
8 15 23 5 22 5 18
16 15 15 18
19 8 5
3 15 13 16 1 14 25
18 5 14 20
19 8 15 21 12 4
9 14
23 15 18 11 9 14 7
20 8 5
19 21 3 8
16 12 1 25 5 18 19
20 8 9 19
8 1 19
6 15 18
20 15
14 15 20
20 8 5 25
25 15 18 11
9 14
6 15 18
22 1 12 12 5 25
23 9 20 8
1
1 14 4
6 15 18
15 6
1 20
23 8 9 3 8
20 8 5
19 1 9 4
20 8 5
1 2 15 21 20
20 8 5
1 3 3 5 16 20
6 9 19 8
4 9 5 4
20 8 5
20 8 5
20 8 5
13 1 11 5
9 14
5 14 4
20 8 5
15 14 5
20 8 5
20 8 5
2 21 20
9 19
20 8 5
20 15 4 1 25
15 6 6 9 3 9 1 12 19
8 9 13
6 15 18
20 8 5
5 22 5 14
20 8 5 25
15 6
20 15
9 14
2 21 19 9 14 5 19 19
20 8 5
8 1 19
15 6 6 9 3 9 1 12 19
20 8 5
12 1 19 20
5 22 5 18 25 2 15 4 25
20 15 15 11
20 8 5 25
2 21 20
1 14 4
9 14 22 5 19 20 9 7 1 20 9 15 14
20 18 1 9 14 9 14 7
16 12 1 25
9 14
16 12 1 25 5 18 19
1 20
10 21 19 20
8 1 22 5
20 8 9 14 7 19
20 8 5
20 8 1 20
20 8 5
20 8 5
15 14 12 25
14 1 20 9 15 14 1 12
20 15
1 12 19 15
15 6
14 1 20 9 15 14 1 12
19 20 18 5 5 20 19
3 1 14
20 8 5
20 8 5
20 8 5
23 15 21 12 4
16 18 15 2 12 5 13
16 1 3 20
23 9 20 8
23 9 12 12
4 5 1 20 8
20 15
20 8 18 15 21 7 8
8 5 18 5
19 1 9 4
2 18 15 1 4 5 18
1 14 4
20 8 5 25
20 9 14 25
20 8 5
2 15 20 8
19 1 9 4
8 9 19
19 1 9 4
20 8 5
23 15 21 12 4
23 15 18 12 4
8 1 22 5
15 6
6 15 18
1 14 4
12 1 19 20
15 6
1 7 1 9 14 19 20
20 1 12 11
14 15 20
14 5 5 4
14 9 7 8 20
13 15 18 5
1 7 5 14 3 25
1
9 19
20 8 5
20 8 5
19 1 9 4
20 8 1 20
6 15 18
20 8 5
20 8 15 21 7 8
8 5
12 1 19 20
13 15 2
20 8 5
15 6
1 20
5 24 16 5 3 20
3 15 21 12 4
15 6 6 9 3 9 1 12 19
2 5 3 1 21 19 5
1 14 4
6 15 18
15 14 5
9 14
4 5 1 12
10 15 8 14
20 8 5
9 14
19 5 5 9 14 7
6 15 18
20 8 5 25
20 15 12 4
3 1 14
20 15
20 8 5
20 8 5
16 5 18 19 15 14
8 9 19
23 9 20 8
15 21 20
5 12 19 5
1 14 4
9 19
1 14 4
1 14 4
13 9 12 12 9 15 14
19 1 9 4
20 8 5
1 20
18 15 1 4
20 8 5
9 20 19
20 8 5
19 15 13 5
19 20 1 20 5 19
1 14 4
16 18 5 19 5 14 20
20 8 5
20 5 1 3 8 5 18 19
9 14
19 1 9 4
1 14 4
23 9 20 8
20 8 5
19 1 9 4
19 13 9 20 8
3 15 14 20 18 15 12
19 20 1 20 5 19
20 23 15
2 9 12 12
13 15 19 20
20 8 5
9 14
20 8 5
12 9 13 15 21 19 9 14 5
2 15 15 19 20
15 6
14 15 20
20 8 15 21 7 8
15 6
20 8 5
11 9 14 4
15 6
20 8 5
20 15
23 8 9 20 5
19 1 25 19
1 4 13 9 20 20 5 4
15 6
13 1 14 1 7 5 19
20 8 5 9 18
8 5 12 4
20 8 5
19 3 5 14 5
20 8 5
20 8 5
11 9 4 4
20 8 5
1 14 4
1 14 4
20 15
2 21 19 9 14 5 19 19 5 19
10 21 16 9 20 5 18
23 9 20 8
15 6
9 14
20 15
20 8 5
20 15
1 12 15 14 7
1 20
1 2 15 21 20
6 15 18
1 14 4
1 14 4
14 15 18 20 8
20 15
20 8 5
20 8 5 25
20 8 9 19
23 15 18 12 4
9 14
20 8 1 20
14 15 20
15 6
9 14
20 8 5
20 15
20 8 5
3 12 9 14 20 15 14
15 6
25 15 21
20 8 5
8 9 19
4 5 13 15 14 19 20 18 1 20 5 19
19 15 14
6 15 18 13 1 12
3 15 13 9 3
9 14
15 6
19 8 5
19 1 25
23 9 20 8 9 14
20 8 1 20
9 20 19
18 5 12 1 20 9 22 5 12 25
19 9 14 3 5
16 1 18 11
25 15 21
19 1 12 1 18 25
20 15
15 20 8 5 18
9 14
8 1 16 16 25
4 5 5 16
18 9 7 8 20
12 1 19 20
1 2 15 21 20
8 9 13
8 9 19
3 1 12 12 19
13 5 14
6 12 15 18 9 4 1
20 9 13 5
1 14 4
22 5 18 25
20 15
2 5 20 23 5 5 14
20 8 5
1 14 4
16 1 3 11 23 15 15 4
8 5
1 16 16 5 1 18 1 14 3 5
1 14 4
1 20
20 5 18 13
7 1 13 5
23 9 12 12
19 21 9 20
23 5 12 12
15 6
1
19 1 9 4
4 15 14 5
9 14 22 15 12 22 5 4
20 8 5
15 6 6 9 3 9 1 12 19
7 5 20 19
19 1 9 4
20 8 5
8 1 19
15 6
23 8 15 19 5
16 18 9 4 5
20 8 5
9 14
2 15 15 11
13 21 19 3 12 5
20 8 5
14 15 20
20 8 1 20
9 14 3 12 21 4 9 14 7
20 8 1 20
19 20 18 9 11 5
9 14
9 14
23 1 19
14 15 18 20 8
14 15 20
16 21 18 19 21 5 4
9 14
15 23 14
8 5
5 24 1 3 20 12 25
20 8 5
14 5 24 20
8 1 19
15 6
20 8 5
10 21 19 20
14 5 23
9 14 22 5 19 20 13 5 14 20
1 19
9 14
8 9 19
19 1 9 4
20 8 5
1 20
23 9 20 8
20 15
6 15 18
23 15 18 12 4
6 18 15 13
4 1 25 19
1 23 1 25
2 21 20
19 1 9 4
9 14
9 14
19 3 8 15 15 12
12 1 3 11
9 14
23 8 5 14
16 18 15 2 1 2 12 25
10 21 19 20
23 8 9 3 8
1 14 4
16 18 15 4 21 3 20 19
20 18 1 4 9 14 7
2 5 18 18 15 1
23 8 9 3 8
19 3 9 5 14 3 5
20 15
2 15 18 4 5 18
19 1 9 4
11 14 15 23 14
2 5 8 1 12 6
1 19
2 25
8 9 19
2 21 20
15 6
20 8 5 9 18
15 6
19 1 25 19
9 19
23 8 5 14
1
16 5 18 3 5 14 20
15 21 18
15 6
20 8 5
6 15 18
9 14
15 14 5
23 15 21 12 4
13 9 12 12 9 15 14 19
25 15 18 11
5 22 5 14
8 5 12 16
23 1 25 19
15 6
12 1 19 20
2 5 20 23 5 5 14
15 6
8 1 19
20 15
1 2 15 21 20
20 1 18 7 5 20
4 1 25 19
20 8 5
3 1 18 19
3 1 14
20 8 5
20 8 5
18 5 3 5 14 20
15 6
23 9 20 8 9 14
20 8 5
3 5 9 12 9 14 7
13 9 24 5 4
6 15 18
15 6
12 15 19 5
25 15 21
23 15 18 12 4
14 15 20
20 8 9 19
23 1 19
19 15 13 5
7 15 22 5 18 14 15 18
1 14 4
1
19 8 1 18 5
16 15 12 9 3 25
4 1 14 7 5 18 15 21 19
18 1 16 9 4 12 25
20 8 5
1 14 4
1 12 23 1 25 19
1 14 4
8 9 19
19 1 9 4
22 15 20 5 4
20 8 5
1 6 20 5 18
13 15 22 9 14 7
20 8 5
6 9 22 5
8 5 18 5
20 8 5
5 22 5 14 20
20 8 5
4 5 6 5 1 20
18 21 14
1 19
1 14 4
12 1 18 7 5 19 20
6 15 18
20 15
15 6
18 5 6 21 19 5 4
8 1 22 5
10 5 6 6
3 15 21 12 4
1 20
18 5 6 15 18 13
3 15 14 3 5 14 20 18 1 20 5
16 1 18 20
20 8 5
20 8 5 19 5
23 8 15
6 15 12 12 15 23
3 15 13 16 21 20 5 18
20 8 5
3 15 13 2 9 14 9 14 7
20 18 9 16
19 1 9 4
25 15 21
9 14 20 5 18 5 19 20 5 4
18 5 19 9 4 5 14 20 19
18 5 7 9 19 20 5 18 5 4
15 6
2 5
20 8 5
8 15 21 19 5
20 8 5
8 1 4
23 1 19
19 1 9 4
20 8 5
5 14 3 15 21 18 1 7 9 14 7
15 6 6 9 3 9 1 12 19
6 9 5 12 4 19
3 15 23 2 15 25 19
1 12 15 14 7
20 8 5
20 8 5 18 5
1 13 15 14 7
20 8 5
1
25 15 21
20 8 5
20 15
20 15
2 5 20 20 5 18
9 14
15 6
20 8 5
20 15
6 1 9 12 19
12 1 19 20
20 8 5
6 15 18
1 14 4
20 8 5
13 9 20 3 8 5 12 12
1 14 4
5 24 16 5 18 20 19
20 8 5
3 8 1 9 18 19
6 1 3 5 19
13 9 7 8 20
23 1 19
15 6
4 15 9 14 7
19 15 13 5
13 1 20 3 8
12 1 19 20
20 8 5
6 15 18
1 14 4
20 15
19 5 22 5 18 1 12
19 1 14
20 8 5
20 15
15 16 5 14 5 4
19 21 14 19 5 20
20 8 5
7 1 13 5
6 15 18
20 8 5
23 15 18 20 8
3 1 12 12 19
8 1 22 5
19 9 24 20 8
1 14 4
19 1 9 4
20 8 5
25 15 18 11
14 15 20
20 15
6 15 18
3 15 14 20 18 15 12
18 5 6 15 18 13
15 6
4 5 1 20 8
16 18 15 2 12 5 13 19
20 8 5
8 9 19 20 15 18 25
6 21 14 4
1
23 18 9 20 20 5 14
9 20 19
23 9 12 12
19 8 5
20 8 5 25
23 5 4 4 9 14 7
15 6
23 15 18 11 19
20 8 5
1
15 21 18
20 8 5
15 6
20 15
20 8 1 20
13 1 4 5
15 6
3 12 9 14 20 15 14
14 5 1 18
8 9 19
19 5 18 22 9 3 5
1 14 4
20 8 5
19 5 18 22 9 3 5
16 18 9 4 5
9 14
23 5 12 12
20 15 23 14
16 18 1 3 20 9 3 1 12
14 5 23
19 5 1 19 15 14
8 1 4
13 15 18 5
20 8 5
20 8 5
20 8 5
25 15 18 11
20 15
23 15 18 20 8
8 5
1 19
8 1 22 5
13 1 10 15 18
20 8 5
2 25
2 25
3 15 14 20 1 3 20 19
1
23 8 5 14
9 14 20 5 18 14 1 20 9 15 14 1 12
15 6
20 8 5
13 15 19 20 12 25
23 8 15
19 20 1 4 9 21 13
20 15
19 1 9 4
2 21 9 12 4 9 14 7
19 20 1 20 5
23 8 5 14
1 3 20 9 15 14 19
23 15 18 11 5 18 19
1 14 4
20 8 5
20 5 18 13
20 8 5
20 8 1 20
1 14 4
6 15 18 13 5 18
9 14
7 5 18 13 1 14
9 14
20 8 5
23 1 19
1
23 8 15
4 5 16 1 18 20 13 5 14 20
20 8 9 19
4 1 25 19
12 15 22 5 12 25
1 20
1 14 4
15 6
23 8 9 3 8
2 5 3 1 21 19 5
23 5 18 5
20 8 5
20 8 5
15 6
15 14 5
15 6
19 5 14 20
20 8 5
3 9 20 25
20 8 5
8 15 21 19 9 14 7
20 15
2 25
20 8 5 18 5
14 1 20 9 15 14 1 12
23 1 9 20
9 19
13 9 12 5 19
6 5 23
20 8 9 19
9 14
15 20 8 5 18
8 15 18 19 5
23 9 20 8
3 15 13 16 1 14 25
1
3 12 9 14 20 15 14
1 14
14 15 20
16 18 9 19 15 14 5 18 19
8 9 19
15 16 5 18 1 20 9 15 14 19
23 5 18 5
10 15 8 14
19 5 18 22 9 3 5
20 15
14 5 5 4 9 14 7
8 15 23
1 14 25 20 8 9 14 7
20 8 5
15 14 5
3 18 15 23 4
4 9 1 12 15 7 21 5
19 15 12 4
20 8 5
19 9 14 3 5
9 20 19
19 1 25 9 14 7
9 14
23 8 15
8 9 19
9 14 22 5 19 20 13 5 14 20
1 8 5 1 4
1 14 4
8 5 12 16
20 8 5
9 14
15 6
23 15 18 12 4
15 6
20 15
22 5 18 25
20 8 5 25
8 1 19
1 14 4
9 19 19 21 5 4
20 8 5 18 5
19 20 15 18 5 19
1 14 1 12 25 19 20 19
20 15
20 8 5 18 5
10 5 18 19 5 25
20 8 5
7 15 22 5 18 14 13 5 14 20
23 15 18 12 4
1 7 1 9 14 19 20
23 1 19
15 6
1 19 19 5 20 19
3 15 18 18 21 16 20 9 15 14
16 1 18 11
9 20
23 15 13 5 14
1
3 15 14 6 5 18 5 14 3 5
20 15
20 8 5
2 25
20 8 5
1 6 20 5 18
9 14
8 1 22 5
20 8 5
1 14 4
20 8 5
6 18 15 13
9 14
23 15 18 11 19
15 16 5 18 1 20 15 18 19
1 14 4
8 1 12 6
8 9 19 20 15 18 25
23 8 15
5 14 3 15 21 18 1 7 9 14 7
14 5 24 20
20 8 1 20
20 8 15 21 7 8 20
6 15 18 13 1 12
18 9 7 8 20
20 8 5
18 5 3 5 9 22 9 14 7
23 9 20 8 9 14
20 8 5
20 8 5
20 18 1 4 5
19 8 1 22 5
20 8 5
1 14 4
13 9 7 8 20
20 8 5
2 21 20
15 14 5
16 5 18 19 15 14
6 15 18
6 15 21 18 20 8
1 14 4
20 8 5
23 15 21 12 4
1
6 15 18
2 18 15 14 24
20 8 5
23 18 15 20 5
9 14
20 15
15 14 12 25
19 1 25
16 18 15 4 21 3 20 19
15 6
3 1 18 4 5 14 1 19
1 19 11 5 4
20 8 5
19 8 5
20 8 5 25
1 19
20 8 5
20 18 25 9 14 7
20 8 5
13 1 11 5
4 9 6 6 9 3 21 12 20
2 18 15 20 8 5 18
9 14
3 1 14
20 8 5
20 8 1 20
23 9 12 12
20 8 5
9 14
15 6
2 18 15 14 24
1 20
1 14 4
9 14 3 12 21 4 9 14 7
1 19 19 21 18 5 4
1 14 4
3 12 9 14 20 15 14
16 1 18 20 14 5 18 19
20 8 1 20
20 15
8 5 18 5
9 14
23 15 21 12 4
23 15 18 20 8
13 9 12 12 9 15 14
20 8 5
8 9 19
23 1 20 5 18
20 8 1 20
9 20
23 8 9 3 8
2 5
23 1 19 8 9 14 7 20 15 14
3 15 13 13 21 14 9 3 1 20 5
20 18 21 3 11
5 4 7 5
20 8 5
1 2 15 21 20
7 5 18 13 1 14 25
15 6
1 14
19 15 13 5
6 15 18
20 8 5
2 5 3 1 21 19 5
8 9 19
20 8 5
10 21 19 20
20 8 5
20 8 5
1
20 8 5
1 14 4
23 5 12 3 15 13 5
1 14 4
20 15
1 14 4
4 15 14 5
15 16 5 14
23 1 19
20 8 5
20 15
15 6
1 14 4
8 9 7 8
7 9 22 5
20 8 5 9 18
6 15 18
19 8 5
20 8 5 9 18
13 15 19 20
7 1 13 5
15 6
6 15 18 23 1 18 4
23 1 20 5 18
20 8 5
13 1 25
2 5 3 1 21 19 5
3 9 20 25
16 15 23 5 18
23 18 9 20 20 5 14
20 21 5 19 4 1 25
1 14 4
9 14 6 15 18 13 1 20 9 15 14
20 8 5
23 18 15 20 5
3 15 13 13 21 14 9 20 25
1
15 6
23 15 21 12 4
8 9 19 20 15 18 25
2 18 9 20 9 19 8
22 15 20 5
23 1 19
15 6
9 14
20 8 5
15 6
8 9 19 20 15 18 25
6 15 18
12 5 1 4 5 18
13 15 19 20
20 8 5
25 15 18 11
15 6
15 6
7 5 20
15 6
20 8 5
16 18 9 15 18 9 20 25
20 15
20 5 1 3 8 5 18 19
1
3 1 13 5
2 9 20
20 15
1 7 1 9 14 19 20
1 7 5 14 3 25
23 9 20 8
23 18 9 20 5 19
19 1 9 4
20 8 5
25 15 21
1
18 21 14 19
18 15 14 1 12 4
14 15 20
1 14 4
20 8 5
19 9 14 3 5
20 8 5
2 25
12 5 20 20 5 18
20 8 5
1 7 5 14 3 25
2 21 20
20 8 5
19 5 18 9 15 21 19
15 6
1 12 20 8 15 21 7 8
20 8 5
23 9 12 12
20 8 5
8 1 22 5
23 8 9 20 5
19 15 13 5 20 8 9 14 7
15 6
12 1 3 11
14 9 7 8 20
3 15 14 20 1 9 14 9 14 7
7 18 1 3 5
20 8 5 25
15 6
20 8 5
2 5
16 1 14 5 12
20 8 5
16 1 25
9 19
9 14
1 14 4
1 2 15 21 20
8 1 22 5
19 1 9 4
20 8 5
4 1 25 19
1 14 4
20 8 1 20
2 21 20
12 1 21 18 1
2 15 15 11
1 14 4
23 15 21 12 4
13 15 14 4 1 25
3 15 22 5 18
8 9 13
1 14 4
20 8 5
1 14 4
16 15 21 14 4 19
13 9 12 12 9 15 14 19
1 3 20 21 1 12 12 25
9 20
3 12 5 1 18
20 8 5
9 14
20 8 5
23 15 13 5 14
20 8 5 18 5
7 18 15 21 16
4 5 1 20 8
13 1 11 5
20 8 5
20 15
23 15 21 12 4
15 6
15 6
19 8 5
20 8 5 9 18
6 15 18
8 1 19
18 9 7 8 20
1 14 4
20 8 5
16 5 18 3 5 14 20
6 21 14 4 19
20 15
9 14
14 5 24 20
21 14 6 15 18 20 21 14 1 20 5
15 6 6 9 3 9 1 12 19
8 1 16 16 5 14
23 15 13 5 14
2 15 25 19
15 6
23 9 20 8
20 8 5
20 18 21 5
3 15 21 12 4
10 5 18 19 5 25
2 25
20 15
19 1 9 4
20 15
1 12 19 15
23 8 1 20
2 21 20
19 1 9 4
20 15 15
6 15 18 13 5 18
15 6
9 14
8 1 22 5
20 8 1 20
20 8 5
19 21 13 13 5 18
15 20 8 5 18
15 6
15 6
8 1 19
8 5
23 8 15
23 8 5 14
8 1 19
1 14 4
1
15 20 8 5 18
20 9 13 5
19 1 9 4
6 15 18
15 21 20
18 5 6 5 18 18 1 12
20 8 5
1 14 4
20 1 11 5
15 6
16 15 12 9 3 25
12 9 13 9 20 5 4
15 6
20 15
13 15 18 5
23 15 21 12 4
20 8 5
6 18 1 14 11 12 25
20 8 1 20
1 14 4
1 19
18 21 19 19 9 1 14 19
2 5 20 23 5 5 14
20 8 5
20 8 5
20 8 5
25 15 21
15 6
13 1 25
20 8 5
6 5 1 20 21 18 5
20 8 1 20
3 15 14 22 9 3 20 5 4
19 5 5
20 15
13 15 22 9 14 7
4 5 2 1 20 5
15 6
6 18 15 13
1 14 4
13 15 22 9 14 7
20 8 5
9 14
20 8 5
20 8 5
19 20 15 18 5
23 15 18 11
2 12 1 3 11
18 5 3 1 12 12 5 4
20 15
5 1 3 8
18 5 4 21 3 5
20 8 5
20 1 24 9 14 7
20 8 5
20 8 5
13 15 18 5
1 12 18 5 1 4 25
9 14
2 25
8 5 18 5
20 8 5
23 1 19
20 8 5
14 15 20
20 8 5
2 25
8 5
19 5 20 20 9 14 7
9 14
20 15
9 14
9 14
5 14 22 9 19 9 15 14 19
20 8 5
21 14 12 9 11 5
6 18 9 4 1 25
7 1 18 4 5 14
1 16 16 12 5
23 1 14 20
6 18 9 4 1 25
20 23 15
12 1 3 11
9 14
9 14
20 8 1 20
8 9 19
20 8 5
20 8 5
2 21 20
1 14 4
15 6
20 8 5
5 22 5 14
15 14 12 25
20 8 1 20
23 1 19
15 21 20
20 15
23 5 5 11
20 8 5
4 5 16 1 18 20 13 5 14 20
20 8 5
23 9 12 12
8 9 13
15 22 5 18
4 21 5
1 14
2 15 20 8
1
1 14 4
15 21 20
20 15 15
15 6
23 1 19
19 8 15 21 12 4
20 8 5
1
1 14 4
3 8 1 9 18 13 1 14
9 14 20 5 18 5 19 20 19
23 15 13 5 14
20 15
15 6
1
15 6
15 6
8 5 12 4
9 14
1 12 13 15 19 20
20 8 1 20
20 8 5
9 14
1 2 15 21 20
19 9 13 16 19 15 14
2 5
3 18 9 13 5
20 15
20 8 5
8 5
13 9 24
9 14
20 8 5
20 8 5 18 5
2 21 20
1 14 4
2 21 20
15 21 20
19 5 14 20
1 3 3 15 21 14 20
3 1 14
23 15 18 12 4
4 9 4
20 15
20 8 5
16 18 15 13 9 19 9 14 7
1 14 4
3 8 9 5 6
20 15
1 14 4
9 14
20 8 1 20
19 5 22 5 18 5
1 19 11 5 4
20 8 18 15 21 7 8
20 15
19 3 15 18 5
15 6
6 18 9 4 1 25
21 14 9 15 14
20 8 5
20 8 15 21 19 1 14 4 19
1 20
1 14 4
9 14
19 1 25
20 8 9 19
15 6
23 1 19
16 5 18 3 5 14 20
1 20
19 20 1 20 5
5 24 1 3 20 12 25
1 20
1 19
15 6
20 15
23 8 15
9 14
9 20 19
20 8 1 20
23 15 18 11
16 18 5 19 5 14 3 5
20 8 5
9 12 12 9 14 15 9 19
16 18 9 14 3 9 16 12 5 19
15 6
19 1 9 4
15 6
19 5 1 19 15 14
23 9 12 12
15 6
7 5 20
8 15 21 19 5
20 8 5
2 18 9 14 7
15 21 18
13 9 12 12 9 15 14
19 5 1 19 15 14
23 9 14 20 5 18
20 15
8 1 19
9 14
9 14
19 15 21 18 3 5
15 6
2 9 7
20 5 12 12 19
23 9 20 8
1 14 4
14 15 20
20 8 5
3 15 13 16 5 20 9 20 9 15 14
19 5 1 20 19
9 14
14 5 23
4 15 5 19
8 9 19
20 8 5
1 14 4
23 9 12 12
20 23 15
1
20 8 5
23 8 1 20
20 8 5 25
1 4 4 9 14 7
1 14 4
13 1 20 5 18 9 1 12
8 9 13
5 22 5 14 20 21 1 12 12 25
2 12 1 3 11
23 18 9 20 20 5 14
8 1 22 5
8 15 21 19 5
1 14 4
20 8 5
1
6 15 18 5 9 7 14
9 14
15 21 20 19 9 4 5
9 14
23 1 9 20
20 8 5
12 15 22 5
8 5
3 12 1 9 13
7 5 20
2 21 20
13 21 18 4 5 18
23 15 21 12 4
15 6
6 15 18
20 8 1 20
15 6
12 15 15 11 5 4
2 25
15 6
20 23 15
20 8 5
15 6
1 19
3 15 21 12 4
1 14 4
1 14 4
20 8 5
4 9 6 6 5 18 5 14 20
16 15 23 5 18 19
3 1 18 5
15 20 8 5 18
8 9 19
14 1 20 9 15 14 1 12
19 8 5
3 1 13 16 1 9 7 14
13 9 3 8 1 5 12
8 1 22 5
8 9 19
23 8 15
8 15 19 16 9 20 1 12 19
3 1 14
2 5
1 7 5 14 3 25
13 15 18 5
3 15 14 7 18 5 19 19
2 21 9 12 4 9 14 7
9 20
8 15 12 4 5 18 19
23 18 15 20 5
20 8 5 9 18
13 5 1 14
5 22 5 14
1 14 4
20 8 5
6 21 14 4 19
1 2 15 21 20
1 14 4
19 1 9 4
16 1 18 20 14 5 18 19
20 8 5
15 6
8 9 19
4 5 16 1 18 20 13 5 14 20
9 19
20 8 5
23 9 12 12
16 5 18 3 5 14 20
15 21 18
14 1 20 9 15 14 1 12
20 8 5
23 1 20 5 18
19 20 21 4 9 5 19
12 1 19 20
12 5 20
8 9 19
20 15 12 4
3 18 9 20 9 3 19
5 3 15 14 15 13 9 3
20 9 13 5
7 5 20
12 1 19 20
20 8 5 19 5
1 14 4
19 1 9 4
7 5 18 13 1 14 19
17 21 15 20 5 4
20 15
14 5 5 4
23 8 5 14
9 19
1 14 4
2 1 9 12 5 25
1 14 4
1 7 18 5 5
19 15 18 20
16 15 16 21 12 1 18
2 21 19 8
2 21 20
19 1 9 4
3 15 13 16 5 20 9 20 9 15 14
20 8 5
13 1 14
1 20
23 1 19
20 8 1 20
1 4 4 5 4
23 15 15 4 5 14
4 5 1 20 8
1 14 4
19 5 14 1 20 15 18
12 15 22 5
1 2 15 21 20
19 15 13 5 20 8 9 14 7
23 1 19
20 8 21 18 19 4 1 25
2 21 20
15 6
18 5 16 15 18 20 19
9 14
6 18 9 5 14 4
20 8 5 25
20 8 5
23 8 15 19 5
20 15
20 8 5
9 20
4 5 19 20 18 15 25
6 18 15 13
7 1 13 5
19 8 15 23
2 9 12 12
18 21 12 5
9 14
1 14 4
23 8 1 20
6 15 18
20 9 13 5
1 12 19 15
4 5 20 1 9 12 19
2 1 12 1 14 3 5
20 8 5 25
8 9 19
20 8 5
9 20 19
14 15 20
3 8 9 5 6
19 20 1 20 5
1 14 4
8 1 19
20 8 5
20 8 5
14 15 20
1 12 15 14 7
9 14
8 9 13
1
15 6
20 15
1 14 4
20 8 18 15 21 7 8
9 20 19
23 8 15
20 8 5
8 9 19
2 1 20 20 9 14 7
3 15 21 14 20 18 25
1 14 4
23 1 19 8 9 14 7 20 15 14
19 8 5
18 9 19 9 14 7
9 14
1 14 4
3 12 9 14 20 15 14
9 19
20 8 5
15 6
6 15 18
3 12 15 19 5 4
3 12 5 1 18 12 25
2 5 3 1 21 19 5
1 14 1 12 25 19 20 19
9 19
13 9 12 12 9 15 14
20 8 5
20 15
3 15 20 20 15 14
8 1 22 5
6 15 18 23 1 18 4
23 15 21 12 4
20 15
5 13 16 12 15 25 5 5 19
15 6
20 5 19 20
23 5 2
1 14 4
15 20 8 5 18
1 14 4
8 9 19
20 8 5
23 8 15
20 8 1 20
15 6
8 1 22 5
23 8 5 14
10 15 9 14 20
7 15 22 5 18 14 13 5 14 20 19
20 8 1 20
19 20 21 4 5 14 20
20 8 5
23 8 15
3 1 13 16 2 5 12 12
20 8 5
18 5 6 21 19 5 4
25 15 21
9 14
4 9 6 6 5 18 5 14 20
19 20 9 12 12
1 14 4
23 15 18 12 4
14 15 20
7 15 22 5 18 14 13 5 14 20
15 6 6 9 3 9 1 12 19
9 14
19 1 25
19 1 9 4
9 14 22 5 19 20 9 7 1 20 15 18 19
13 1 20 20 5 18
9 19
9 14
14 15 20
6 5 4 5 18 1 12
23 9 20 8
19 20 15 18 5 19
12 1 19 20
8 1 22 5
9 14
9 14 3 8 5 19
15 14 5
15 16 16 15 14 5 14 20 19
19 1 13 5
9 14 4 9 22 9 4 21 1 12
2 21 20
8 5 12 16
19 11 9 14 14 25
20 8 5
20 23 15
19 3 8 15 15 12
20 18 1 9 14
9 14
20 15
3 12 9 14 20 15 14
6 9 22 5
7 9 22 5 14
20 8 5
6 15 18
2 21 20
3 8 1 12 12 5 14 7 5 4
20 15
20 8 5
8 1 4
20 8 5 9 18
25 15 21
20 5 24 1 19
23 9 20 8
25 15 21
7 18 15 21 16
15 6
2 21 19 9 14 5 19 19
23 15 21 12 4
16 18 9 3 5
23 8 9 3 8
1 14 4
25 15 21 14 7
20 15 15 11
23 9 20 8
9 14
15 6
20 8 5
19 8 5
6 15 18
19 9 13 16 12 5
20 8 5
20 8 1 20
1 12 18 5 1 4 25
20 8 15 21 7 8 20
8 5
2 5
21 14 9 15 14
20 8 5
22 9 3 20 9 13 19
2 5 8 9 14 4
6 15 18
3 1 14
8 9 7 8
20 8 5
3 8 9 12 4
8 1 22 5
8 1 19
20 8 1 20
8 1 22 5
23 9 20 8
12 15 21 9 19
20 8 5 9 18
1 14 4
20 8 5
2 15 20 8
23 9 20 8
9 19
9 14
16 18 5 19 5 14 20
20 8 5
7 1 13 5
15 6
23 8 5 14
20 15
1 14 4
1 20
23 8 1 20
15 6
9 19
8 1 19
20 8 1 20
23 8 5 14
8 1 19
9 14
2 15 20 8
14 15 20
3 1 14 14 15 20
5 25 5 19
20 8 5
16 21 20
20 8 5
13 9 19 20 1 11 5
2 5 12 9 5 22 5 4
20 15
8 5 12 16
15 14 12 25
20 8 5
9 14
19 15 13 5
20 15
9 20 19
3 18 9 20 9 3 19
20 9 13 5
15 6
1
20 1 11 5
23 1 19
1 14 4
4 15 26 5 14
8 1 19
8 1 19
23 9 12 12
19 20 15 18 25
8 1 19
14 5 22 5 18 20 8 5 12 5 19 19
19 1 14 20 1
1 3 20 21 1 12 12 25
20 23 15
15 6
1 2 15 21 20
19 1 9 4
19 9 14 3 5
23 8 9 3 8
3 8 9 12 4
20 8 1 20
20 8 5
9 20
13 1 11 5
16 18 5 22 5 14 20 19
9 19 19 21 5 4
6 15 18
3 8 9 5 6
1 20
15 18 7 1 14 9 26 1 20 9 15 14 19
19 1 25 19
8 9 19
3 8 1 9 18 13 1 14
16 1 18 11 9 14 7
19 5 22 5 18 1 12
20 15
15 6
12 15 19 20
9 14 4 9 22 9 4 21 1 12
1 14 4
23 8 1 20
20 8 5
20 8 5
16 15 16 21 12 1 18
1 12 23 1 25 19
2 21 20 20 5 18
8 15 21 19 5
12 5 1 7 21 5
23 1 19
8 1 18 4
6 18 9 5 14 4
23 9 20 8
20 15
1
2 1 3 11 7 18 15 21 14 4 19
4 5 16 1 18 20 13 5 14 20
19 5 5
15 6 6 9 3 9 1 12 19
15 6
25 15 21
13 15 18 5
19 21 18 5
19 20 5 16 19
15 6
20 8 5
18 5 12 1 20 9 22 5 12 25
25 15 21
6 15 18
8 1 22 5
9 14
7 5 14 5 18 1 12
15 3 20 15 2 5 18
20 23 15
23 9 20 8
23 1 19
23 8 15
23 1 19
15 6
19 1 9 4
20 8 1 20
19 15 13 5
20 15
9 14
1
19 1 9 4
6 15 18
20 8 5
19 5 5
15 6
8 1 19
6 15 18
20 8 5
20 15
1 12 19 15
16 1 18 20 14 5 18 19 8 9 16
8 1 19
20 8 5
23 9 20 8
20 8 1 20
19 16 5 3 9 1 12 9 26 5 19
1 14 4
16 18 15 16 15 19 1 12 19
19 21 18 5
1 16 16 18 15 22 1 12
19 5 5 9 14 7
1 14 4
19 1 25
20 8 5
25 15 21 14 7
15 6
25 15 21
19 1 13 16 12 5
20 8 9 14 7 19
19 5 1 18 3 8
8 1 22 5
19 8 15 21 12 4
15 6
11 14 15 23 14
11 14 15 23 14
1 14 25 15 14 5
20 15
20 8 5
20 8 1 20
7 5 20
2 5
3 1 14
19 1 9 4
19 15 21 18 3 5 19
1 9 4 19
23 5 18 5
6 15 18
18 15 12 5
20 15
20 8 1 20
9 14
9 14
1
20 8 5 25
10 21 19 20
15 6
2 1 4 12 25
18 9 7 8 20
8 9 19
20 15
9 14
14 5 23 19
23 8 15
23 5 12 12
15 6
19 8 15 23
14 5 1 18 12 25
6 15 18
9 20
1 14 4
18 5 16 21 2 12 9 3 1 14
20 8 5
6 15 18
23 15 21 12 4
19 15 13 5 20 8 9 14 7
20 8 5
6 1 19 20 5 18
7 5 20 19
1 14 4
14 5 23 19 16 1 16 5 18
1 19 11 5 4
20 8 5
20 8 5
3 15 13 6 15 18 20 1 2 12 5
19 15 13 5 20 8 9 14 7
19 8 15 21 12 4
15 6
20 8 5
12 1 19 20
20 8 1 20
8 21 19 2 1 14 4
20 8 5 25
20 15
3 15 21 12 4
18 15 12 5
1 20 12 1 14 20 1
20 15
20 8 15 21 7 8
1 7 5 14 3 25
15 6
3 1 14
9 14
20 8 5
15 6
20 18 21 20 8
15 6
16 15 12 9 3 5
23 9 4 5 12 25
23 8 1 20
23 1 19
6 15 18
19 15 21 7 8 20
20 15
20 8 5
20 15 12 4
1 20
5 19 20 9 13 1 20 5 4
1 14 4
1 13 15 14 7
15 6
2 25
20 8 5
25 15 21
9 12 12 9 14 15 9 19
1 20
4 1 20 5 19
20 8 5
2 25
3 15 14 19 9 4 5 18
16 12 1 25 5 18 19
18 15 15 13
19 8 5
20 15
20 8 1 20
6 18 15 13
1 14 4
15 6
8 5
5 24 16 5 18 20 19
14 5 23 19 16 1 16 5 18
3 15 21 12 4
19 8 5
9 14
14 1 20 9 15 14 1 12
3 15 14 3 5 18 14
2 5
20 15
10 5 18 18 25
8 9 19 20 15 18 25
2 25
3 15 13 16 1 14 25
19 8 15 21 12 4
19 20 1 20 5
20 8 5
20 8 5
1
9 14
8 1 4
6 5 23
23 8 15
1 14 4
1 19 11 5 4
6 15 21 14 4 9 14 7
9 14
20 8 5
15 14 5
6 15 18
5 14 4
23 8 15
19 3 8 15 15 12
3 9 18 3 21 13 19 20 1 14 3 5 19
2 25
23 15 21 12 4
20 15 15 11
8 5
13 5 20 19
1 14 25 13 15 18 5
20 15
20 5 12 5 22 9 19 9 15 14
19 8 15 21 12 4
3 15 14 20 5 19 20
23 1 19
20 8 5 18 5
15 6
3 1 12 12 5 4
12 1 19 20
18 5 16 15 18 20 5 4
3 12 5 1 18 12 25
20 15
20 8 5
20 8 5
10 21 19 20
19 5 14 9 15 18
2 21 9 12 4 9 14 7
6 18 1 14 3 8 9 19 5
20 8 5
5 18 9 3
10 21 19 20
20 8 5 25
20 15
21 19 9 14 7
23 8 9 20 5
2 5
20 8 5
6 15 18
19 12 9 7 8 20 12 25
20 8 5 18 5
9 14
20 15
21 14 20 9 12
1 14 4
23 15 21 12 4
15 21 20
1 2 15 21 20
15 14 12 25
9 14
19 1 25 9 14 7
2 9 12 12
19 20 15 18 25
20 8 5
20 8 5
20 8 5
15 6
14 15 20
15 6
23 5 12 12
19 1 9 4
23 15 18 11
23 9 12 12
15 6
1
9 14 22 5 19 20 13 5 14 20 19
12 5 20
23 1 19
14 15 20
12 1 19 20
1 20
9 14
6 18 15 13
3 12 1 19 19
6 18 15 13
20 8 5
19 20 9 12 12
1 20
10 15 8 14
9 14 3 12 21 4 9 14 7
3 1 14 1 4 1
6 12 5 4
20 8 5
15 6
19 1 9 4
12 1 19 20
13 15 19 20
15 6
23 8 15
20 8 5
20 15
18 5 6 21 7 5 5 19
14 9 3 11
5 14 15 21 7 8
14 5 24 20
20 8 5 18 5
4 15 5 19
5 6 6 5 3 20 19
20 15
3 15 21 12 4
8 1 22 5
2 25
20 15
23 1 19
21 14 4 5 18
20 15
1
13 1 18 11 5 20 9 14 7
19 1 9 4
23 1 19
11 9 14 4
15 6
20 8 5
19 5 22 5 18 1 12
4 9 6 6 5 18 5 14 3 5
3 15 13 16 5 20 9 20 9 15 14
1 14 4
20 8 5
16 12 1 14 14 5 4
15 6
5 24 16 5 3 20 5 4
3 15 1 3 8
23 15 18 11
3 15 21 12 4
6 5 4 5 18 1 12
20 8 5
23 15 21 12 4
9 14 4 9 1 14
1 14 4
20 8 5
13 15 18 5
16 5 18 3 5 14 20
2 18 15 23 14
19 15 13 5
20 5 3 8 14 9 17 21 5
8 15 13 5 19
1
5 24 1 3 20 12 25
8 1 19
20 15
8 1 19
1 14 25 15 14 5
19 20 15 18 5 19
1 20
2 25
19 3 15 18 5 4
1 14 4
1 14 4
13 15 19 20
20 8 5
19 1 9 4
15 6
7 15 22 5 18 14 13 5 14 20
6 15 18
4 5 20 1 9 12 19
18 5 3 5 14 20
1
16 12 1 25 5 18 19
1 14 4
2 9 7
3 15 13 13 21 14 9 20 25
6 18 9 4 1 25
1
1
9 14 3 12 21 4 9 14 7
18 5 19 15 12 21 20 9 15 14
23 8 15 12 5
2 5 7 1 14
16 15 20 5 14 20 9 1 12 12 25
23 8 1 20
20 9 13 5
4 5 1 4 12 9 14 5
18 21 12 5
20 8 5
20 8 5
20 8 5
15 6 6 9 3 9 1 12 19
20 8 5
8 1 19
20 8 5
9 14
20 8 5 25
1
23 8 15 19 5
8 15 23
19 8 5
8 5 12 16
25 15 21
25 15 21
23 9 12 12
9 14
1 20
23 1 19
14 5 23 19
20 8 5
23 1 14 20
1 20
1 14 4
20 8 5
8 1 19
3 21 18 18 5 14 20
23 1 18 14 9 14 7
12 1 19 20
18 15 13 1 18 9 15
20 8 5
20 8 5
9 19
20 8 5
9 14
23 5 18 5
20 15
3 1 21 19 5 19
8 9 19
3 15 21 12 4
1 14 4
23 9 20 8
8 1 22 5
1 3 20 21 1 12 12 25
9 14
19 1 9 4
20 15
20 18 25 9 14 7
23 8 9 20 5
19 5 18 22 5 4
20 8 5
2 25
20 15
15 6 6 9 3 5
10 21 19 20
23 9 20 8
3 15 1 3 8
2 9 7
19 1 25 19
14 1 20 9 15 14
20 8 5
9 19
10 1 13 5 19
20 8 5
20 18 9 1 12
20 8 5
19 5 22 5 18 1 12
1 18 15 21 14 4
8 1 22 5
6 15 18
3 8 9 14 1
20 8 5
20 8 5 18 5
8 9 19
20 8 5 25
1 3 20 21 1 12 12 25
1 14 4
13 15 18 5
2 21 9 12 4 9 14 7
4 5 16 1 18 20 13 5 14 20
5 22 5 14
1
5 22 9 4 5 14 3 5
5 21 18 15 16 5
19 1 9 4
9 14
18 5 19 20
8 1 12 6
20 8 1 20
20 8 5 18 5
15 6
2 25
9 19
23 1 19
13 1 25
20 8 5
19 8 15 15 20 9 14 7
1 14 4
2 9 4 4 9 14 7
8 5
23 1 19
1 19
15 6
20 15
8 1 22 5
20 8 5
8 9 19
2 5 7 9 14 14 9 14 7
15 6
20 8 1 20
20 8 5
20 8 5
23 9 12 12
13 1 4 5
3 15 15 16 5 18 1 20 9 15 14
23 18 9 20 20 5 14
2 25
20 8 5
1 18 15 21 14 4
4 5 16 1 18 20 13 5 14 20
20 8 5
20 9 13 5
20 15
13 15 18 5
20 8 5
20 8 5
3 15 13 6 15 18 20
2 21 20
20 15
19 1 9 4
20 8 5 9 18
8 1 19
1
20 8 5
25 15 21
20 8 9 14 7 19
3 15 21 12 4
6 15 18
1 14 4
23 9 20 8
19 8 5
8 5 18 5
1 14 4
20 8 5 18 5
20 1 11 9 14 7
23 1 19
19 20 9 12 12
20 8 1 20
9 14
6 15 18
20 8 5
1 14 4
2 5 20 23 5 5 14
16 5 18 19 15 14
1 14 4
21 14 20 9 12
9 14
20 8 1 20
3 1 14
15 6
3 18 5 1 20 9 14 7
8 15 23 5 22 5 18
3 1 12 12 5 4
14 15 18 20 8 5 18 14
3 15 21 12 4
9 14
20 8 5
2 15 20 8
15 6
12 9 19 20 5 4
23 9 12 12
1 14 4
15 6
1 14 4
20 8 1 20
1 14 4
3 8 18 9 19 20 15 16 8 5 18
1 14
6 18 1 14 11
19 5 14 1 20 15 18
20 23 15
23 1 19
8 1 22 5
20 8 5
5 22 5 14
16 12 1 25 5 18 19
23 15 21 12 4
15 6
14 5 24 20
19 1 9 4
15 6
23 8 1 20
23 9 20 8
1 19
25 15 21
16 15 23 5 18
20 8 5
14 1 20 9 15 14
12 5 22 5 12
18 1 14 7 5 18 19
8 1 22 5
6 15 18
20 8 5
20 8 21 19
1
20 8 5
20 8 5 25
8 1 22 9 14 7
3 15 14 6 5 18 5 14 3 5
20 8 5
2 21 20
2 21 20
13 15 18 5
20 8 5 25
14 5 24 20
9 14
20 8 5
1 19
13 5 13 2 5 18
20 8 1 20
3 9 20 25
1 14 4
3 12 9 14 20 15 14
9 19
6 21 20 21 18 5
2 5 5 14
23 9 12 12
5 13 16 12 15 25 5 5 19
9 20 19
1
20 8 5
14 5 5 4
6 9 5 12 4 19
1
19 1 9 4
2 5 3 1 21 19 5
4 5 16 1 18 20 13 5 14 20
20 15
12 1 19 20
23 8 9 3 8
20 8 5
15 6
6 18 15 13
19 3 5 14 5
20 8 5
15 6
3 15 21 12 4
8 9 19
3 1 14 14 15 20
20 8 5
9 14
1 14 4
1 14 4
3 15 18 18 21 16 20 9 15 14
23 9 20 8
4 9 4
20 1 11 5
23 9 12 12
20 21 18 14 5 4
18 15 15 13 19
1
1 14 4
19 1 25 19
20 8 1 20
20 8 5
12 15 23 5 18
1 12 13 15 19 20
20 8 5
23 9 20 8
20 15
10 5 18 19 5 25
1 19
23 9 20 8
2 5
23 9 20 8
19 8 5
23 15 21 12 4
19 15 18 20
20 8 5
23 8 9 3 8
13 9 4 4 12 5
1
1
9 14
1
1 14
23 1 19
8 5 12 16
15 6
1 14 4
9 14
15 6
6 15 18
23 1 19
19 20 15 3 11
6 15 18
1 14 1 12 25 19 20 19
20 8 5
14 5 23 19 16 1 16 5 18
13 9 12 5 19
20 15
12 5 7 9 19 12 1 20 9 15 14
4 1 25 19
20 8 5
15 6
20 8 1 20
20 23 15
8 9 19
20 8 5
20 8 5
8 9 19
1 14 4
19 15 13 5 20 8 9 14 7
3 1 19 5
23 9 20 8
20 8 5
2 15 21 20 18 15 19
15 21 18
4 9 19 16 21 20 5
20 8 1 20
20 8 5
23 9 20 8
1 7 1 9 14 19 20
4 1 25 19
20 8 5 18 5
20 8 5
15 21 18
19 9 7 14 9 6 9 3 1 14 20
20 8 5
20 8 5
9 14
20 8 5
20 8 5
8 1 22 5
20 15
20 9 13 5
9 20 1 12 9 1 14
15 6
19 1 9 4
7 1 18 4 5 14
3 1 18 5
3 9 20 25
9 14
20 8 5 18 5
20 8 5 25
2 5 20 23 5 5 14
20 15
9 14
19 1 9 4
2 9 7
1 14 4
20 8 1 20
15 22 5 18
23 9 20 8
8 1 22 5
20 8 5
4 18 9 22 5
23 15 21 12 4
18 5 19 5 1 18 3 8
18 1 20 5
6 1 3 5 19
15 22 5 18
1
13 1 4 5
6 15 18
1 14 4
23 1 19
20 8 5 9 18
16 15 12 9 3 5
1 14 4
13 9 4 4 12 5
20 8 5
20 8 5 25
20 8 5
20 1 12 11
9 14 20 5 18 14 1 20 9 15 14 1 12
7 5 20
20 8 5
7 5 18 13 1 14 25
1 14 4
18 9 7 8 20
1 6 18 9 3 1 14
20 15
20 9 13 5
15 6
1 14 4
6 15 18
6 15 18
6 1 20 8 5 18
7 18 5 5 14
23 8 5 18 5 1 2 15 21 20 19
20 8 9 19
18 5 3 1 12 12 5 4
9 14
20 8 5
1 14 4
20 8 5
1 14 4
20 8 5 19 5
19 9 24 20 8
1
19 20 1 20 5 19
7 15 9 14 7
1
23 8 1 20
23 15 21 12 4
1 14 4
15 21 18
9 14
9 20
15 14 5
9 20
9 20 19
19 1 9 4
15 6
8 1 22 5
9 20
5 3 15 14 15 13 9 3
20 8 5
15 6
19 8 15 16
3 15 13 13 9 19 19 9 15 14
1 14 4
19 21 6 6 5 18 5 4
19 15 14
20 8 5
23 1 19
1 14 4
18 1 9 14
19 15 13 5
8 9 19
19 20 1 20 5 19
22 15 20 5 19
1 14 4
20 8 5
20 8 18 15 21 7 8
2 1 19 9 19
1
20 8 5
8 5
20 8 5
7 15 22 5 18 14 15 18
20 8 9 19
19 1 9 4
15 6
23 8 5 14
1 12 19 15
2 21 20
20 8 1 20
9 14
19 21 3 8
5 13 16 12 15 25 5 5 19
8 9 19
20 8 5
1 14 4
1
20 9 13 5
20 8 5
8 15 21 19 5
10 21 14 9 15 18
15 14 5
1 14 4
9 19
20 8 1 20
10 15 8 14
1 4 22 9 19 5 18 19
20 15
2 5 3 1 21 19 5
9 14
23 8 15
18 5 16 18 5 19 5 14 20 1 20 9 22 5
6 9 14 9 19 8
4 9 14 14 5 18
9 20 19
1 19 11 5 4
19 1 9 4
1 14 4
4 15 4 7 5 18 19
20 8 5
2 5 3 1 21 19 5
19 3 8 15 15 12
15 6
23 8 15
15 6
18 21 14 19
15 6
20 8 1 20
20 8 5
12 9 14 5 21 16
1 14 4
2 15 20 8
8 5
19 8 15 21 12 4
8 5 1 4
15 6
5 21 18 15 16 5 1 14
6 15 18
4 5 1 20 8
1 14 4
9 14
20 18 1 14
23 15 14
15 6
20 8 5
20 8 5
1 14 4
20 8 5
9 14
15 6
9 14
20 8 5 25
13 15 18 5
1 4 4 5 4
1 2 15 21 20
9 13 16 18 15 16 5 18
20 8 5
9 14
6 15 18
15 6
20 8 5 25
7 5 20
20 8 5
19 1 9 4
1 14 4
13 1 4 5
16 9 3 11 21 16
3 1 19 5
20 1 11 5
3 15 21 16 12 5
23 15 21 12 4
9 20
20 8 5
6 9 18 13
9 14
20 8 1 20
13 9 12 12 9 15 14
20 8 5
19 15 13 5
19 15 13 5
23 9 20 8
20 8 5
23 1 19
20 8 5
2 21 20
20 8 9 19
20 8 1 20
20 15
9 14
20 8 5
8 1 22 5
1 2 15 21 20
20 8 5
5 24 1 13 16 12 5
1 14 4
3 1 14
15 20 8 5 18
8 5
19 1 9 4
23 15 18 11 9 14 7
18 5 3 5 14 20
3 15 14 20 18 15 12
14 5 7 15 20 9 1 20 5
9 14
19 20 5 16 19
8 15 23
1 20
20 15
20 9 13 5
20 8 5
6 1 18
3 12 9 14 20 15 14
9 14 19 21 18 5 18 19
20 8 5 9 18
6 15 18
1 16 1 18 20
20 8 5
1 20
15 6
8 1 22 5
13 1 18 11 5 20 19
2 1 19 5 2 1 12 12
13 1 4 5
2 21 9 12 4 9 14 7
1 14 4
20 8 9 19
1 14 4
23 9 20 8
20 8 5
3 1 14
2 18 9 20 9 19 8
9 20
20 15
6 15 18
8 15 21 19 5
1 20
19 1 9 4
15 6
2 25
15 6
23 9 12 12 9 1 13
2 15 18 4 5 18
20 8 5
19 9 13 16 12 25
20 8 5
15 6
1 12 15 14 7
23 1 19
6 15 18
15 6
20 8 5
8 1 19
6 15 18
23 9 20 8
20 18 25 9 14 7
19 20 1 20 5
15 6
13 1 14 25
1
6 15 18
14 5 24 20
15 6
23 8 9 3 8
6 9 22 5
1 16 16 5 1 18 5 4
7 15 22 5 18 14 13 5 14 20 19
20 8 5
13 9 3 8 1 5 12
12 1 19 20
15 14 5
23 9 12 12
8 5 18 5
15 6
1 18 18 9 22 5 4
19 1 9 4
8 1 4
20 15
15 20 8 5 18
5 4 7 5
16 12 1 25 5 18 19
1 14 4
13 1 14
20 18 1 9 14 9 14 7
2 1 18 18 5 4
2 25
23 5 18 5
15 6
20 8 5
1 12 20 5 18 14 1 20 9 22 5
9 14
6 5 2 18 21 1 18 25
1 14 4
19 20 9 12 12
23 8 9 3 8
20 8 5
1 20 20 5 13 16 20 9 14 7
2 5 20 23 5 5 14
19 9 13 16 12 25
20 8 5
25 15 18 11
7 18 1 9 14
23 9 20 8
9 14
20 15
6 18 9 5 14 4
15 6
25 15 18 11
19 9 14 3 5
20 8 5
1 6 6 15 18 4
20 8 5
9 20
20 8 5
23 15 18 12 4
20 15
20 8 1 20
2 21 20
4 18 1 6 20 5 4
1 14 4
7 15 9 14 7
6 21 14 4
20 8 5
12 1 18 7 5 12 25
4 5 22 5 12 15 16 13 5 14 20
23 18 9 20 20 5 14
20 8 5 9 18
9 14
16 15 16 21 12 1 18
1
1 14 4
2 1 18 18 25
1 14 4
20 8 5
20 8 5
2 25
4 9 4
13 9 7 8 20
20 8 5
18 21 14
1 14 4
9 14 22 5 19 20 9 7 1 20 15 18 19
1 14 4
20 15
20 8 5
2 5
20 18 1 4 9 14 7
15 6
3 15 13 16 1 14 9 5 19
16 1 18 11
23 9 20 8
15 6
20 15 4 1 25
15 20 8 5 18
20 8 5
20 8 5
20 8 5
12 5 1 19 20
1 14 4
20 8 5
1 12 19 15
20 15
8 1 19
10 15 2
8 9 19
9 19
20 15
14 5 1 18 12 25
6 15 18
3 1 13 5
11 14 15 23 14
18 15 12 5
1 14 4
20 8 5
15 6
22 5 18 25
1 14 4
9 20
20 15
20 8 5
9 14
1 14 25 23 1 25
20 8 5
15 6
20 8 5
1 20
19 1 25 9 14 7
23 8 9 20 5
19 1 9 4
9 19
9 14
2 9 7
9 14
2 1 4
9 14
1
14 15 20
13 7 13
14 5 24 20
3 15 21 12 4
12 5 20
9 20 19
15 6
15 6 6 9 3 5
9 14
1 14 4
15 6
13 1 11 5 19
15 21 18
6 9 18 5
3 12 1 19 19
23 8 5 14
23 9 20 8
20 18 25 9 14 7
20 8 9 14 7 19
1 14
3 8 9 12 4
1 14 4
1
15 14 5
23 8 15
20 15
3 12 5 1 18 12 25
1
1 14
13 9 24
19 1 25
4 1 12 25
9 14
13 9 12 12 9 15 14
23 8 15
19 3 15 20 20
14 15 20
2 1 4
20 9 13 5
1 14 4
1 14 4
23 8 15
20 8 5
19 5 22 5 14
20 8 5
20 8 5
6 15 18
1 14 4
20 8 1 20
11 9 4 19
13 1 20 5 18 9 1 12
20 8 1 20
20 21 18 14 9 14 7
6 15 18
16 15 22 5 18 20 25
23 1 19
3 15 16 9 5 19
9 14
6 15 18
1 14 4
16 12 1 25 5 18 19
18 5 13 5 13 2 5 18
7 15 9 14 7
20 8 5 25
20 15
23 9 20 8
1 14 4
23 8 1 20
15 6 6 9 3 5
20 8 5
3 15 14 22 9 3 20 5 4
3 15 13 13 21 14 9 20 25
20 8 5 25
19 8 5
19 1 9 4
9 19
3 1 14
15 6
23 8 5 14
20 8 5
20 8 5
8 1 19
19 9 20 5
21 14 20 9 12
8 1 22 5
2 25
14 5 23 19
1 14 4
1
20 8 5
12 1 19 20
23 5 5 11
6 9 22 5
19 1 9 4
1 2 15 21 20
1 2 15 21 20
8 15 21 19 5
20 8 5
18 9 3 8 1 18 4
9 19
23 15 14 4 5 18 6 21 12
6 5 23
15 6
19 1 9 4
20 8 5
2 21 20
20 8 5
15 21 20
20 8 1 20
5 12 19 5
1 14 4
6 15 18
8 1 22 5
20 8 5
20 8 5
15 6
23 9 20 8
9 14
13 5 24 9 3 15
20 8 21 18 19 4 1 25
21 14 4 5 18
19 5 14 9 15 18
9 19
20 8 1 20
3 15 21 12 4
20 8 5
3 8 1 14 7 5 19
2 21 20
15 6
7 5 18 13 1 14 25
1 14 4
1 20
4 9 19 5 1 19 5
13 9 12 12 9 15 14
3 15 22 5 18 9 14 7
15 14 5
20 8 1 20
16 12 1 25 5 18 19
15 6
19 1 9 4
19 1 25
9 14
23 9 12 12 9 1 13
20 8 5
23 5 18 5
3 15 21 12 4
3 15 14 6 21 19 5 4
1 14 4
19 1 9 4
23 5 18 5
1
20 15
23 1 19
15 6
9 14
20 8 1 20
20 15
14 15 20
20 8 21 19
15 6
20 8 5
12 15 14 7 5 18
20 8 5
25 15 21
23 8 15
19 1 13 5
23 9 20 8
19 9 4 5
23 1 19
12 9 20 20 12 5
5 12 19 5
20 8 5
19 21 18 5
15 6
6 15 18
20 8 5
20 8 5 18 5
1 12 20 8 15 21 7 8
23 9 20 8
15 6
20 1 11 9 14 7
6 15 18
20 8 5
20 8 5
1 18 20 9 6 1 3 20 19
20 8 5
25 15 21
20 8 5
15 6
20 8 5
20 8 5
2 21 20
20 8 5
1 14 4
8 15 23
12 15 19 5
8 1 22 5
19 15 12 9 4
20 8 5
6 5 23
20 8 1 20
8 1 22 5
3 1 12 12 5 4
15 14 5
1 20 20 1 3 11
1
20 8 9 19
15 6
1
1 12 3 15 8 15 12 9 19 13
15 6
18 15 15 13
15 6
9 14
20 8 5
8 1 22 5
4 15 5 19
2 5 3 1 21 19 5
23 15 18 12 4
6 15 18
15 14 5
23 8 5 14
21 14 9 15 14
1
20 8 5
4 9 5 4
15 6
15 6 6 9 3 9 1 12 19
20 8 5
2 21 20
5 13 16 12 15 25 5 5 19
1 6 20 5 18
20 15 12 4
19 15 13 5
20 8 5
23 1 19
20 8 5
3 1 14
20 8 5 9 18
5 1 18 14 9 14 7 19
3 12 5 1 18 12 25
19 3 15 18 5
20 8 5
19 15 13 5
6 15 18
20 8 5
20 8 1 20
14 15 20
15 6 6 9 3 9 1 12 19
23 8 5 14
20 8 5
23 8 5 14
9 19
20 8 5
16 1 14 5 12
21 20 9 12 9 20 25
19 5 12 12 5 18 19
6 15 18
13 1 14 25
13 1 4 5
14 15 20
19 16 5 14 20
23 5 18 5
25 15 18 11
1 14 4
20 8 9 19
20 8 5
4 9 4
5 1 3 8
6 9 14 1 12 12 25
1 14 4
9 14
19 5 22 5 18 1 12
2 12 1 3 11
1
9 20 19
1 14 4
1 20
20 8 1 20
19 8 1 18 5
20 8 5
15 6
3 1 12 12 5 4
1
20 8 5
14 5 24 20
20 8 5
20 8 5
2 21 19 9 14 5 19 19 5 19
20 8 1 20
20 8 5
20 8 5
23 1 19
12 15 3 1 12
2 25
15 6
16 21 2 12 9 3 1 20 9 15 14
8 5
15 6
4 1 25 19
18 21 12 9 14 7
1 14 4
3 1 18 5
1
1 2 15 21 20
3 9 20 25
23 9 12 12
15 14 5
9 14
6 15 18
8 5
23 15 18 20 8
19 5 1 20
4 5 3 9 19 9 15 14
1 14 4
2 15 24
16 18 15 3 5 19 19 9 14 7
8 1 22 5
1 14 4
9 19
20 8 5 18 5
20 8 5
23 8 5 14
23 1 19
20 8 1 20
20 8 5
2 9 12 12 9 15 14
19 20 18 9 16
16 5 18 3 5 14 20
8 1 4
20 15
12 9 14 7 5 18 9 14 7
14 9 7 8 20
1
20 8 5
1 14 4
2 21 20
9 14 3 12 21 4 9 14 7
20 8 5
20 8 1 20
9 19 19 21 5
19 1 25
20 15
20 15
20 15
9 14
6 15 18 5 9 7 14
6 5 23
20 8 5
23 15 21 12 4
6 15 21 14 4 1 20 9 15 14
19 5 18 22 5 19
20 8 5
2 5
6 15 18
8 1 22 5
23 1 19
20 8 5
1
20 8 5
9 14
15 6
4 9 4
20 8 5
1 14 4
20 8 5
18 21 14
4 5 1 12
23 1 19
6 15 18
1 13 15 14 7
8 9 19
19 1 9 4
20 15 15 11
25 15 21
20 15
1 19
25 15 21
2 5 20 20 5 18
7 9 22 5 14
20 8 5 25
12 5 1 7 21 5
6 15 18
13 5 20 19
2 15 18 4 5 18
19 20 9 12 12
19 20 1 20 5
7 15 1 12
25 15 21
23 8 15 19 5
25 15 18 11
20 8 1 20
20 8 1 20
5 14 4
20 8 18 15 21 7 8
1 14 4
2 5
6 15 18
2 21 19 25
20 8 5
15 14 5
20 8 5
20 8 5
20 8 1 20
19 3 8 15 15 12
6 15 18
15 6
15 2 10 5 3 20
1 14 4
16 5 18 19 15 14
19 1 14
15 6
19 3 9 5 14 3 5
20 8 5 9 18
9 20
20 5 18 13
20 8 5
12 5 7 9 19 12 1 20 9 22 5
1 12 13 15 19 20
20 8 5
19 1 25 19
19 1 9 4
7 15 9 14 7
20 8 9 19
19 3 9 5 14 3 5
20 8 5
5 6 6 5 3 20
23 9 20 8
20 8 5
2 21 20
19 5 1 19 15 14
20 18 5 1 20 25
4 9 4
1
20 21 5 19 4 1 25
20 8 5
20 8 5
16 5 14 1 12 20 25
20 8 5
13 9 12 12 9 15 14
16 18 15 19 16 5 3 20
15 6
15 6 6 9 3 5
13 9 7 8 20
23 8 1 20
6 15 18
9 14
18 5 13 1 9 14 19
4 5 13 15 3 18 1 20 9 3
15 6
16 9 1 14 9 19 20
1 19 9 1
23 8 15
15 6
19 20 1 20 5
23 9 20 8
3 1 19 5
20 8 5
21 14 20 9 12
16 5 14 20 1 7 15 14
20 8 5
9 14
8 1 19
8 1 19
20 8 5
23 15 21 12 4
16 15 15 18
1 14 4
3 15 14 19 9 4 5 18
20 8 5
1 21 4 9 5 14 3 5
13 1 25
20 15
5 21 18 15 16 5
6 21 20 21 18 5
19 21 16 16 15 19 5 4
6 15 21 18 20 8
16 15 12 9 3 5
4 5 6 5 1 20
9 14
1
8 1 19
10 21 4 7 5 19
2 21 20
15 21 18
5 1 3 8
20 8 5
19 1 9 4
20 8 5
15 6
23 5 19 20 5 18 14
20 15
8 5
16 18 5 4 9 3 20 5 4
23 15 13 5 14
20 8 5
19 1 25
13 9 12 5 19
4 9 6 6 5 18 5 14 20
19 8 15 21 12 4
9 19
3 5 18 20 1 9 14 12 25
8 1 19
18 5 3 5 9 22 9 14 7
3 18 9 20 9 3 19
20 15
15 6
13 1 14 8 1 20 20 1 14
16 1 9 4
14 15 20
19 20 1 20 5 19
20 15
20 8 5
20 21 18 14 5 4
8 1 14 7
3 1 19 5
20 8 5
20 8 5
23 8 5 14
19 1 9 4
6 18 15 13
2 25
12 1 20 5 18
19 8 1 18 5 8 15 12 4 5 18 19
25 5 12 12 15 23
6 15 18
16 18 15 2 12 5 13 19
13 9 7 8 20
6 9 14 1 14 3 5
5 14 4
20 15
16 18 5 19 19 21 18 5
20 8 1 20
1 16 20 12 25
20 8 5 9 18
9 14 22 5 19 20 9 7 1 20 15 18 19
2 25
20 8 5
20 21 5 19 4 1 25
20 8 5
3 15 1 3 8
20 8 5
19 5 5
16 1 18 20
2 25
20 8 5
20 8 5
1 2 15 21 20
19 1 9 4
20 8 5
23 9 20 8
12 5 7 1 12
16 12 1 25 5 18 19
23 9 20 8
20 8 5
23 1 19
1 14 4
3 1 14
4 9 3 20 9 15 14 1 18 25
15 6
20 23 15
20 8 5
15 6
2 5 14 5 6 9 20 19
19 8 15 21 12 4
23 8 9 3 8
15 14 5
3 15 14 20 18 9 2 21 20 9 15 14
23 1 19
1 14 4
1 22 5 14 21 5
23 5 1 18 9 14 7
7 1 13 5
1 14 4
16 18 15 7 18 1 13 19
1 12 23 1 25 19
9 14
13 15 19 20
6 15 18
20 8 5
19 21 18 5
20 8 5 9 18
15 6
1 20 20 5 14 4
20 8 1 20
1
23 9 12 12
1 12 12 9 5 19
18 5 16 15 18 20 19
6 15 18
18 5 3 5 14 20
1 20
6 15 18
1 7 18 5 5 4
18 5 13 5 13 2 5 18
20 8 9 19
8 1 4
20 8 5
19 1 9 4
16 1 18 20
8 9 19
20 8 5
19 21 3 8
20 8 5
3 1 18 5 5 18
20 8 21 13 2
15 22 5 18
6 15 18
2 5
20 8 5
9 14
18 5 19 5 1 18 3 8
20 5 1 13 19
23 8 5 14
16 1 19 19 9 15 14 1 20 5
8 1 14 4 12 5
25 15 21
8 1 22 5
18 21 19 8
23 1 14 20
5 22 5 14
20 8 5
9 14
1 14 4
20 8 5
12 15 19 20
13 1 4 5
14 5 1 18 12 25
1 14
23 9 20 8
20 8 5
7 1 13 5
9 20 19
13 1 16
1 14 4
19 1 9 4
6 15 18
1 14 4
9 20
20 8 5
1 7 1 9 14 19 20
19 1 9 4
20 15
16 18 15 16 5 18 20 9 5 19
9 14 3 12 21 4 9 14 7
15 6
19 1 9 4
17 21 9 3 11
20 15
5 24 16 5 3 20
1 14
20 8 5
9 14
23 1 19
15 6
14 15 20
20 8 1 20
13 1 14
1 14 4
1 14 4
20 8 5
1 14 4
1 14 4
21 14 4 5 18
19 25 18 9 1
3 1 14 3 5 12 12 5 4
6 18 1 7 13 5 14 20 5 4
9 19
19 21 18 5
23 8 15
20 8 1 20
9 14
20 15
20 15
12 1 19 20
19 20 1 20 5
20 8 9 19
20 8 5
20 15 15 11
21 14 20 9 12
2 5
9 14 22 5 19 20 9 7 1 20 15 18 19
25 15 21
25 15 21
16 12 1 19 20 9 3
20 8 1 20
20 8 5
20 9 13 5
13 15 15 18 5
20 8 5 25
9 14
16 18 15 13 9 19 5
20 8 1 20
20 8 5
19 5 12 12
20 8 5 25
3 1 18 5
16 1 18 20
1 2 12 5
15 6
20 8 5 25
15 6
20 8 5
20 8 5
2 5
7 18 1 14 20
9 19
1
20 8 5
13 1 4 5
2 25
20 23 15
14 21 20 19
3 21 16 19
23 15 18 11
7 1 13 5
15 6
20 8 5
23 9 20 8
23 18 9 20 20 5 14
15 6
20 15
15 6
3 15 1 3 8
9 20
13 1 11 5
2 1 14
3 15 14 20 18 15 12 19
20 8 5 9 18
25 15 21
1 14 4
20 15
15 6
2 5
20 8 5 18 5
13 9 7 8 20
1 12 20 5 18 14 1 20 9 22 5
20 8 5
3 15 13 16 1 14 25
15 6
15 20 8 5 18
15 6
20 8 5
1 19
1 14 4
1
2 25
19 16 5 14 4
8 1 22 5
9 14
20 18 1 4 5
20 15
20 8 5
8 5
2 21 20
1
15 14 12 25
20 8 9 19
15 14 5
20 8 5
3 8 1 18 12 5 19
15 6
20 8 5
1 14 4
6 15 18
20 8 5
23 9 20 8
9 14
2 21 20
1 14 4
9 14
20 8 5
15 14 5
14 15 20
6 15 18
8 1 22 5
23 8 15
19 5 14 9 15 18
2 15 15 11
3 1 14
15 6
9 14
1 14 4
9 14
1 14 4
2 5 7 1 14
20 15
19 5 20 20 9 14 7
15 6
19 1 9 4
19 20 1 20 5 19
20 23 15
1 16 1 18 20 13 5 14 20
15 6
23 15 18 12 4
15 6
3 12 9 14 20 15 14
3 1 19 5
6 15 18
14 5 5 4
16 12 1 3 5
19 20 18 5 5 20 19
20 15
1 14 4
9 14
20 15
20 8 5
1 14 4
15 6
13 15 19 20
23 15 18 11
19 8 15 23
20 8 5
11 14 15 23 14
11 9 14 7
20 8 5
13 15 18 5
20 8 5
15 6
20 8 5
2 5
2 15 20 8
23 1 19
1
5 13 16 12 15 25 5 5 19
16 9 14 11
20 8 5
20 15
20 8 5
20 8 5
15 6
6 15 18
23 9 20 8
7 9 22 5 14
20 1 18 7 5 20 19
15 6
20 15
23 9 20 8
23 8 15
22 5 20 5 18 1 14
20 15
10 15 2
20 15
19 8 15 16
6 15 18
23 1 19
1 14 4
1 19
19 1 25
15 6
6 5 23
16 12 1 25 5 18 19
20 8 1 20
6 9 14 1 12 12 25
15 6
23 15 14
8 5
3 15 18 18 21 16 20 9 15 14
19 20 15 3 11
18 1 20 5
20 8 5
20 8 5
1 22 1 9 12 1 2 12 5
25 15 18 11
15 6
20 8 1 20
1 14 4
1 14
23 5 18 5
15 6
19 21 18 5
4 1 22 9 4
16 12 1 3 5
23 8 5 14
15 6
15 6
13 9 12 12 9 15 14
3 1 18 5
2 5 7 1 14
15 6
8 9 19
20 8 1 20
8 1 22 5
8 1 22 5
3 1 12 12 5 4
8 9 13
9 14
20 8 5
9 14
19 25 19 20 5 13 19
19 5 14 9 15 18
1 19
20 8 5
20 8 5
1 19 9 4 5
15 6
20 8 5
14 15 20
9 14
20 8 1 20
6 21 18 20 8 5 18
20 18 1 3 11
12 9 13 15 21 19 9 14 5
2 15 4 25
16 21 18 3 8 1 19 5
15 6
20 15
13 9 12 12 9 15 14
1 20
20 8 5 9 18
1 14 4
1
23 1 14 20
12 5 7 9 19 12 1 20 9 15 14
20 8 5 25
3 15 21 12 4
8 5
1 14 4
6 18 15 13
20 8 5
12 15 19 20
15 6 6 9 3 5
15 16 16 15 14 5 14 20 19
23 15 21 12 4
6 15 18
19 1 9 4
18 5 19 21 12 20 19
25 15 21
19 1 9 4
4 15 9 14 7
9 14 6 9 5 12 4 5 18
8 1 4
19 1 9 4
23 5 18 5
9 19
20 15
18 15 15 13
20 8 1 20
1 14 4
13 1 4 5
25 15 21
1 14 25 20 8 9 14 7
2 25
8 15 12 4 19
23 8 15
6 1 18
20 8 5
9 14
20 23 15
1 2 15 21 20
20 8 5
5 14 4
20 8 5
8 9 13
12 1 19 20
1 14 4
20 8 1 20
6 18 1 14 3 9 19
15 6
5 22 5 14
20 15 15 11
1 2 15 21 20
25 15 21
20 8 5
20 8 5
6 1 20
6 15 18
19 3 15 18 5 4
20 15
23 1 19
20 8 5 25
20 8 5
15 6
23 15 18 11 5 18 19
23 8 15
19 5 22 5 18 1 12
23 8 5 20 8 5 18
8 5
20 8 5
19 3 9 5 14 20 9 19 20 19
12 15 3 1 12
20 15
15 14 12 25
1 19
20 8 5
4 9 4
1
15 6
1 14 4
19 20 9 12 12
18 15 12 5
23 1 14 20
6 15 18
20 8 5
5 22 9 4 5 14 3 5
3 15 21 14 20 5 18 3 21 12 20 21 18 5
8 15 23 5 22 5 18
20 8 5
1 12 13 15 19 20
5 6 6 5 3 20
23 9 20 8
15 6
20 15
1 14 4
9 20
22 9 18 20 21 1 12 12 25
15 6
2 21 20
2 5 3 1 21 19 5
19 5 12 12 9 14 7
8 5
2 25
20 8 5
20 15
15 14 12 25
2 21 20
20 15 12 4
14 5 1 18 2 25
23 1 19 8 9 14 7 20 15 14
12 5 4
12 1 19 20
20 8 5
20 23 15
9 14
23 8 9 3 8
1 14 4
20 8 5
8 5 18 5
20 8 5 25
18 5 6 21 7 5 5 19
22 5 18 25
12 1 19 20
15 6
1 12 12 15 23
15 14 5
20 8 5
20 8 5
20 8 1 20
20 8 5
20 15
15 20 8 5 18
1 14 4
19 16 15 11 5 19 13 1 14
15 6
19 20 1 20 5 19
20 8 5
14 5 24 20
3 15 13 13 9 19 19 9 15 14
20 8 5
2 18 1 22 5 19
2 9 12 12 9 15 14
20 8 5
2 21 20
15 6
7 1 13 5
8 1 22 5
18 5 16 15 18 20 19
1
2 21 20
1 14 4
20 15
20 8 5
13 9 11 5
14 15 20
18 15 1 4
3 8 9 3 11 5 14
3 1 12 12 5 4
5 24 1 13 9 14 5
23 9 20 8
23 15 21 12 4
8 1 22 5
13 5 1 14 23 8 9 12 5
20 15
20 8 5
20 8 5
1 14 4
15 14 5
15 6
20 8 5
9 14 10 21 18 25
3 1 12 12 5 4
6 15 18
8 9 19
15 6
18 15 12 5
20 8 5
6 21 14 4 19
13 15 19 20
1 14 4
13 15 18 5
3 1 13 5 18 1
15 6
13 9 12 11
23 15 21 12 4
20 8 5
6 15 24
20 8 5
20 8 5
4 9 19 1 19 20 5 18
23 5 18 5
15 6
19 5 20 20 9 14 7
19 5 18 9 15 21 19
15 6
2 21 20
20 8 5
9 20
23 8 1 20
20 8 5
20 8 5 25
8 9 13
19 21 16 16 15 18 20 5 4
20 8 5
20 15
9 14
1 6 20 5 18
20 8 5 18 5
20 15
13 5 1 14 19
1 20
19 5 1 19 15 14
14 9 7 8 20
20 15
13 1 25
20 8 1 20
13 1 25
9 14
8 9 19
20 8 5
3 15 12 12 9 14 19
20 8 5
15 21 20
2 5 1 14 19
20 8 5 9 18
1 18 20 9 3 21 12 1 20 5
20 8 5 19 5
8 1 19
25 15 21
7 1 13 5
8 1 19
15 23 14
15 21 20
5 24 16 5 3 20
16 21 20
11 5 16 20
13 1 25
1 6 20 5 18
15 21 20
5 6 6 15 18 20 19
20 1 2 12 5
20 5 1 13 19
13 1 14 25
6 15 18
1 12 20 8 15 21 7 8
18 5 19 21 12 20 19
1 19
15 6
2 9 7
12 5 1 19 20
16 1 18 5 14 20
23 1 19
1 22 5 14 21 5
8 1 22 5
20 8 5
2 15 20 8
19 21 18 22 9 22 5 4
20 8 5
20 8 5
4 1 25 19
15 21 18
8 1 19
19 1 9 4
20 8 5
6 18 15 13
15 6
2 21 20
23 9 20 8
6 1 13 9 12 25
1
20 8 5 25
19 20 1 20 5 19
20 8 1 20
20 8 5
6 21 5 12
1 19
8 1 19
4 18 9 14 11 19
15 6
18 1 9 19 9 14 7
15 6
15 3 20 15 2 5 18
7 5 20
1 14 4
13 15 18 5
1 14 7 5 12 19
20 8 5 25
12 5 4
20 15
23 8 15
5 14 4
4 15 9 14 7
20 8 1 20
23 1 19
19 15 13 5
20 8 5
19 9 14 3 5
20 8 5
2 15 20 8
1 6 20 5 18
23 8 15
19 1 9 4
19 3 8 15 15 12
19 5 5
2 15 14 4
1 19
1 19
8 5 12 16
15 6
14 5 24 20
15 6
8 1 22 5
25 1 14 11 5 5
20 8 9 19
6 15 18 3 5
8 9 19
16 1 18 11
2 25
19 16 15 11 5 19 13 1 14
19 1 20 21 18 4 1 25
15 6
20 8 9 19
9 14
1 2 15 1 18 4
20 8 5
15 14 5
15 16 16 15 19 5
23 8 5 14
7 1 18 25
20 8 5
1 20
20 8 21 18 19 4 1 25
15 6
8 9 19
15 6
12 5 1 22 5 19
20 8 5
15 6
10 21 19 20
20 8 5
9 14
15 6
20 8 5
16 15 19 19 9 2 12 5
13 15 22 5
3 15 21 16 12 5
2 15 19 14 9 1
1 13 15 14 7
16 8 15 20 15
10 21 19 20
13 15 22 5
15 6
20 8 5
4 9 4
23 8 15
1 14 4
2 15 20 8
15 6
1 12 19 15
1 14 4
15 6
19 20 18 9 11 5
20 18 5 5
2 5 3 1 21 19 5
7 5 20
20 8 9 19
1 14 4
2 21 20
23 15 21 12 4
23 8 15
23 15 18 11
1 14 4
20 8 5
1 4 13 9 20 20 5 4
12 5 15 14 1 18 4 15
8 1 22 5
5 13 16 12 15 25 5 5 19
18 1 20 5
23 8 5 14
23 15 18 11
5 21 18 15 16 5
15 14 12 25
23 9 20 8
11 9 18 2 25
19 1 9 4
20 8 5
19 15 13 5
23 15 18 12 4
20 8 5
7 18 15 21 14 4 19
1 14 4
20 8 5
20 15
25 15 21
20 8 5 9 18
15 21 20
8 1 19
23 8 9 3 8
19 20 9 12 12
18 21 14 19
9 19
20 8 5
2 21 20
20 8 5
20 23 15
23 15 13 5 14
15 6
2 21 20
20 8 5
9 14 6 15 18 13 1 20 9 15 14
23 8 15 19 5
20 15
20 8 5 25
20 8 5
20 8 5 18 5
3 15 13 16 1 14 9 5 19
9 14
6 18 15 13
20 8 5
13 25 20 8 19
1
3 15 1 3 8
6 18 15 13
20 8 5 18 5
9 20
2 5 1 21 20 9 6 21 12
20 8 5
7 18 1 13 19
20 8 5
20 15
15 21 20
1
14 15 20
19 20 1 18 20
15 6
4 15 5 19
20 8 5
19 1 9 4
16 18 15 2 1 2 12 25
9 14
23 8 9 3 8
9 14
20 15
1 14 4
7 18 1 14 4
2 21 20
5 6 6 5 3 20 19
20 8 5
20 18 9 5 4
19 15 21 18 3 5
20 8 5
1
20 8 5
1 14 4
2 25
20 8 1 20
20 8 1 20
16 15 12 9 20 9 3 1 12
8 1 22 5
20 15
4 5 16 1 18 20 13 5 14 20
8 9 19
18 5 3 5 9 22 5 4
1 20
19 1 9 4
18 15 21 14 4
9 14
2 5
8 9 19
14 1 20 9 15 14
23 1 19
8 1 9 20 9
20 8 15 21 7 8
20 8 5
20 8 5
1 20
8 9 19
8 5
23 1 14 20
13 1 18 20 9 14
15 6
18 5 16 21 2 12 9 3 1 14
9 14
3 8 1 9 18 13 1 14
1 14 4
20 8 5 25
8 1 22 5
20 8 5
1 14 4
2 9 7
15 6
1 14 4
1 14 4
2 21 20
19 20 9 12 12
5 1 19 20
18 1 9 19 9 14 7
13 15 19 20
20 8 5
1 12 23 1 25 19
16 18 15 4 21 3 20 9 15 14
15 6
23 5 18 5
13 15 18 5
23 9 20 8
1 19
6 18 15 13
20 8 5
20 8 1 20
20 8 5
15 6
20 8 5
20 8 5
19 3 8 15 15 12
4 9 6 6 5 18 5 14 3 5
19 1 9 4
20 15
8 9 13
1 14 4
19 9 13 16 19 15 14
3 1 14
15 6
18 1 3 5 19
16 1 18 20
8 9 19
16 1 18 11
23 1 19
7 5 20
20 1 11 5
1 14 4
17 21 9 3 11
20 15
23 8 9 3 8
6 15 18
3 15 14 14 5 3 20 9 15 14


==> packaged-code/data/char-level/plain.txt <==
a t
t h e
t h a t
w a s h i n g t o n
w i t h
t o
t h a t
m a n y
b u t
h o u s e
h i s
a
w a s
e v e n
i s
a
o f
y o u
i t s
a s
t h e
t o
t h e
r e p u b l i c a n
p o w e r s
s t i l l
p o i n t s
f o r
t h e
t o
p o s s i b l e
c a u s e s
a n
r i c h a r d
w h i t e
a s k i n g
t i m e
t h e
o f
w a s
s a i d
t o
l i t t l e
h o l e s
a
w e r e
i n
o f
p a i d
t o
h a v e
i s
a n d
h a l f
s t o r e
u k r a i n e
t h e
i s
a n d
t h e y
t h e
s a m e
t h a t
t h e
s h e
h i m
s t o r y
t o
l a s t
m a d e
p l a c e
t h e
b u t
t h e
d r u g
y o u
a l r e a d y
h i s
m a t t e r
w i t h
m o r e
t h e y
h o u s e
t o d a y
d o c u m e n t s
t h e
t h e
w a n t
p e r c e n t
o f
s h e
h i s
b y
t h e
s a i d
a n d
h i s
f u e l
m i c h a e l
t h e
f o r
o f
c i t y
r e s t a u r a n t s
f o r m e r
b i g
c h a n g e d
r e m e m b e r
h a s
i n
p l a y
m e t s
a p p e a l
t r a d e
t h e
a r m y
o f
a s
s i l e n t
w e r e
p r e c i s e l y
t h e
t h a t
o w n
f o r
o f
o f
t h e
w o u l d
s a y
a
t h e
g e r m a n y
t h e
f o r
o f
h e
a
a n d
i n
f o r
t h e y
a s k e d
t h e
a n d
s a y i n g
j u s t
m a k e
t h a t
h o u s e
t h e
t h e
w o r l d
n o r t h
h a s
i n v a s i o n
w h e n
t o
a n d
s t i l l
o v e r
a
h i g h l y
a n
c h a i r m a n
w h o
t h e
o f
l e t t e r
o f
a s s e s s m e n t
c i t y
p o w e r
t o
p e r s o n
s a i d
t o
t h a t
s a y s
t h e
a n d
t h e
d e c i s i o n
m e a s u r e s
s a i d
b o y s
r a c e
t r a c k i n g
f a m i l y
a n d
i t
d e t a i l s
n a t u r a l
t h e
s t a t e
h a v e
n o t
a
t h e
p r i s o n
h o r s e
m a n y
s i g n i f i c a n t
m o n t h s
w h o
w e e k
h i s
b e
t h e
p l a y
s a i d
o f
t h e
t o
t h e y
o f
c o n t r o l
a n d
r u n
w h e n
h o w
i n
t w o
p l a y
o f
l e a v e
h e
s i m p s o n
i n
i n
t h e
n o t
o w n
h a s
w a s
m a d e
h a s
i n f o r m a t i o n
a t
i n
t h u s
l a s t
i n d i v i d u a l
l a t e r
o f
a n d
t h e
t o
a s
t h e
h a v e
a n d
t h e y
t h e
f i l m m a k e r
t h e
d e m o c r a t i c
a d u l t
s t a t e
p e r f o r m a n c e
e n d
i t
t h e
a
a n d
i s
a n d
u n i t e d
o f
h e
t h e
a n d
i n
h i s
s o m e
t h a t
k i n g
t h e
n a t i o n a l
t h e i r
t o
a n d
a n d
b e h a v e
r a t e
f o r
t h e
s u i t
l i n e u p
o n l y
n e t w o r k
p l a c e
j u d g e s
t o
b u t
f a r
w i n d
f i n a n c i a l
a s
w h o
w i t h
p e r h a p s
t h e
t h e i r
t h e r e
i t
t h e
b u t
t h e
t h e
o f
w i n g s
b u t
e n o r m o u s
a n d
i s
t h e y
t h e
o f f i c i a l s
m a n u f a c t u r e r s
b e
t h a t
t h e
o f
o f
o f
i n
m o s t
t o
m e a n s
a t
i n
i n
p r o
h o u s e
f r a n k
g a t e
t o
o f
e f f e c t
b u t
t h e
t h e
t o
s o m e t h i n g
w h i c h
h e
h o w e v e r
t h e
n o t
t h a t
a f f e c t e d
t h e
t h e
s e r v i c e
t h e
t h e
o f
n e a r
o f
g o v e r n m e n t
o f
a n d
t o
a n d
w h a t
w h i c h
h a d
t o
t o o k
h e l p
w h o
w e s t c h e s t e r
a n
t e a r s
b a s e b a l l
c o u l d
a
t o
l a t e r
s h e
o u r
o f
t h e
b e
n a t i o n a l
e u r o p e
p o w e r f u l
w a s
t h e
t h e
s t a t e
t u e s d a y
t h i s
p r o b l e m s
o t h e r
w i t h
a w a y
w o r l d
k i n g
h i s
j u s t
g r a n d
e x p e c t e d
f r o m
t h e
t o
t h i n g s
h a v i n g
t h e
w i l l
i t
r o a d
a g a i n s t
c o m p u t e r
f u n d
a
t h e i r
f u n
y o r k
t h e
t h e
i t s
a n d
b u t
h i g h
t h u s
h e r e
h i s
h a s
a
i n
d i v e r s e
t h e
p r o b a b l y
t o
i n
f o r
s t r i k e
a
f a s t e r
a n d
a t
t h e
w i t h
s i n c e
t h e
t h e
i n
t o
w i l s o n
e a r n i n g s
t h e
t h e
f a i r l y
t e l l i n g
b y
i s
t h i s
c o u l d
r i g h t
c o m p e t i t i o n
s o l v e
a l l o w
t h e
l e a d e r s
o f
b o a t
t o
w i t h i n
t h e
i n a d v e r t e n t l y
t h e y
t o
o f
p e r c e n t
w h o
a n d
w h i t e
f o r c e
i s l a n d
d o e s
o f
w a s
a
w a s
s h e
j u s t
b o o k
h a s
t h e
j o h n
w h a t
h i s
a s
w o r l d
m a n a g e r
g a m e
c o m m i s s i o n e r
h i s
b o t h
d i d
t y k e
o f f e r i n g
e g g s
m o r e
o f
i n
c o u l d
f o r
t i m e
t h e
t o
b a r
f i n a n c i a l
m i d d l e
h a v e
o f
a b o u t
a n d
s u m m i t
j o b
t h e i r
w a s
t o
v o i c e s
t h e
g a m e
b y
i n
f r a m e
w r o t e
i t
t h e
t r e e
i s
b e
n o t
m o s t
i n
a n
t h e
n a t i o n a l
i t
i n
t h e
t o
w o u l d
t h e
a n d
h a s
t h e r e
t h e
o f
o f
l a s t
i n
c o u l d
t h e
b u t
a
t h e
o f
a r o u n d
y o u
a s
a n d
t h e
h i s
t h e
t h e
r e l a t i o n s h i p
w a s
s u r v i v e d
i n d i v i d u a l
o f
t h e
s a i d
i s
t h e
s h e
w h o
l o t
t h a t
g a m e
t h e
w h i c h
i t s
t h e
l o s e
r e q u i r e m e n t
t h e y
a n d
m o r e
c a l l e d
d i f f i c u l t
a n d
v i s i t
p o l i c e
t o
o f
b u s i n e s s
f o r
i s
a t
t h e
p r o p o s a l s
w a s
p r o g r a m s
j u s t
b u t
a r e a s
t h a t
t h e
f o r
t o l d
t h e y
t h e
i n v e s t m e n t s
b e
e u r o p e
a b o u t
t h e
d i s c u s s i o n s
a n d
a
t o
o f
o f
j u s t
m a k e
t h e
o n e
t h e
i n
p h i l
t h e
w h o s e
w a s
a s
w i n d
m i l e s
w a t e r
f o r
w h e n
t o
b u i l d
w o r k e d
t h e
w i n n i n g
t o
o u t
e f f e c t
i n
o f
t o
e l s e
t h e
t h e
a n d
h a s
c o n g r e s s
a
i n
t o
a t t e n t i o n
i n t e r v i e w
t h r o u g h
b u t
t o
f i n a n c i a l
i t
d a m a g e
t h e y
b e g a n
h i s
f r e s h m a n
c h a r g e s
k n o w n
l e a g u e
b y
p o l i c y
w o r l d
c l e a r
o f f i c i a l s
t h e i r
w a t e r
p e n a l t y
t e c h n i q u e
t h i s
t e l e v i s i o n
f r o m
t h e
p o w e r f u l
w o u l d
r a i s e d
a t
b a r g a i n
b a e r g a
w i l l
l o s e
t h r o u g h
t h e
t h e y
t h e
v o l u m e
t h e
t h e
w a s
p r o g r a m s
a n d
w h a t
w h i c h
t o o
t h e
o f
w h o
a l s o
e q u a t i o n
c o r r e c t
t h e i r
t h e
s t o r y
i t
t h e
e v e n
a n d
a n d
o u t
b e g a n
w e r e
l e a d e r s
t o
a n d
a s i d e
a t
w h o
h a s
e v e r y
m a k e
t h e
o f
t h e
t h a t
o f
a n d
b o t h
r u s s i a n s
o f
c a n
o f
t h a t
t h e r e
a r e a s
s a i d
i s s u e
o f
a n d
d o c u m e n t
g r o u p
y o r k
d e f e n d e d
i t s
h e r e
b u t
t h e r e
s t u d i e s
r e a l
i n
h i s
t h e r e
c a m p a i g n
i n
s o m e
t h e
a
w a s
o f
h o w
f o r
o f
t h e
s a l a r y
h a v e
f r o m
w h e n
t h e
a n d
s a i d
w a s
t h e
s h o u l d
f e w
p r o b l e m s
r i g h t
a
h a s
t h e
t h e
i s
t h e
d i s k
t o
w h a t
n e w
i n
s t a t e
a
f u t u r e
l o v e
o f
r e s i d e n t s
m o r e
w i t h
h a v e
o f
t r i a l
o f
i t
a
t h e
m i x e d
a t
l a s t
o t h e r
t h e
s a n
i t
t o
s e v e n t h
w h o
t o
c i t y
j u s t
a
o f
o p e r a t i o n s
a s
t o
a b o u t
l i t t l e
a
w i l l
a
t h a t
s h o w
n o t
t h e y
w h o
m o r t g a g e
m i g h t
a w a y
t h e
n o t
t h e
a n d
a n d
h a v e
o f
o f
t h e
b u t
n o r t h
t h e
s e a s o n
a n d
s o m e
a
h i s
i t s
a n d
a
i t
t h e
c o u l d
f o r
i n
l e c h
y o u
t h r o u g h
t h e
t i m e
b a d
a n d
t h e
b r o w n
o f
o n e
a
s a t u r d a y
r i s i n g
i n
a n d
m a n
w i t h
c o u n t y
l i e u t e n a n t
f o x
t h e
r u n
t h e
t h o u g h t
t h a t
t h e
o f
w i l l
t h e
g o a l
i n t e r e s t s
t o
t h e
n o t
a c c o u n t
t o
h i s
m o r n i n g
s t a t e
a t
t h e
h a s
s t a t e
p r e s e n t
m a r t i n
t o
i n t e r n a t i o n a l
w e e k
t h e r e
w o m e n
a s
b r e a k f a s t
f o r
t h a t
w i t h
r e q u i r e m e n t
t h e
o f
t h a t
s h e
t h e
t a r g e t
o f
t h e
b e e n
w h o
t h e
a d m i n i s t r a t i o n
f o r
w i l l
s a i d
t o
b u t
i n
w a s
s e a r c h
t o
a n d
g e t
h a d
o t h e r
t o o
w h o
t o
f a c i l i t i e s
o a k s
a f t e r
t h e
c o u l d
i n
i n t e r e s t s
b r i d g e
t o
h e
w i t h
w i t h
r e p u b l i c a n
p r o v e
o f
t h e
o u t
t h o u g h
t h i s
p r i c e s
e s p e c i a l l y
w h e n
s a i d
t o
w i t h
w i t h
t h e
s o m e
t h e
o u t
d r y
p e r c e n t
t h e y
a n d
o f
a n d
r e c e i v e d
w h e n
a t
t h e s e
w i l l
a n d
b u i l d i n g s
m a n y
t o
t h e
a
h a v e
s a y
t h e
o f
p r o s e c u t o r s
g e t
t h e
t h e
a l s o
t h e
a n d
d i d
a
s c o t t
o f
i s
h a d
d o i n g
w h o
o f
h a v e
i n
o f
t h e
t h e
i n
o n l y
s a i d
t h e
f r o m
i s l a n d
a n d
y o u
i t s
i t
n o r m a l
w i t h
t h e
c l i n t o n
w e l l
i n
c a r e
f o r
f o r
e y e s
c a r e
s e a s o n
r o w l a n d
d e p a r t m e n t
t h e
i s
o f
b r i n g
d e a t h
o f
b e t t e r
t h e
w i t h
t h e
i s
a n d
b e c a u s e
d e f i n i t e l y
o f
a n d
b e c a u s e
t r i e d
i n
m a y
t h e
t h e
i n
c a n
t h r o u g h
i n
y o r k
t h e y
q u e s t i o n s
m a t e r i a l
n o t
t h e
s a i d
o f
t h e
t o
w i t h
f o r
o n e
h a s
t h e
t h e
t h e
s a i d
h o u s e
g r o u p
g o v e r n m e n t
t h e
s t e p h e n
b e
t h e
b u t
a b o u t
t h e
o f
s e v e r a l
t h a t
t w o
c o n v e n t i o n
w a s h i n g t o n
h i s
t o
t h e
t h a t
t h e
h a v e
l o o k s
a n d
a n d
s a y s
t o
b o t h
w o u l d
l a t e r
t h e
a s
o f
f a r
c l i m b i n g
j o h n
h i s
g r a d e
a n d
d a n g e r o u s
m i l l i o n
a n d
a n
o f
a
o f
i n
a n d
w i l l
t a k e
m a y
e l d e r l y
a t
h a v e
e v e n
t h e
b e l i e v e d
o f f i c i a l s
i n
i n
b i l l
r e s u l t s
f u l l y
b y
t h e
r i c h a r d s
a n d
y o u
t h e
e v i d e n c e
s t a r t
m o r e
t o
s c o p e
a n d
w a s
t h e
p i c t u r e s
e x e c u t i v e s
b a l a n c e
e a s t
t h i s
h e r e
w h a t
a
t h e
i t
i n
d e c i s i o n
w h i c h
c o n c e r n s
o f
l a n g u a g e
o f
w i l l
a n
m i l l i o n
p r o f e s s o r
a s k e d
d i a r y
s a t u r d a y
b e c a u s e
a b o u t
t h e i r
t h e
w a n t
f o r
a
o f
e n d
e n d
c r i m i n a l
s a i d
t h e
h a s
s t a r t
w a s
l a s t
f o r
s t a t e
w h a t
a n d
a n y t h i n g
t h e
s e a s o n
i n
l a n d l o r d s
r e c e n t
t h e
a n d
b i l l
w a i t
w a n t
t h e
n o t
a n d
a
s a m e
e y e
h a s
t h e
t h a t
c a m p
i t s
s a i d
m a y
h i s
e c o n o m i c
i n d i a n
t h e
e x a m p l e
o t h e r
o f
o f
t h e
c h a r g e d
f r o m
b y
w a t e r
t o
i n
p u r c h a s e d
l o c a t i o n
c i t y
p e r c e n t
t h a t
t h a t
i t s
t h e
t h e
h o l d s
a n d
t h e
w a t e r
t h r e a t s
i n f o r m a t i o n
o f
t h e
a n
e f f o r t s
i t s
n e a r l y
r e m e m b e r
t h e
b u t
t h e
o f
t h e
m a n y
w a s
s a t u r d a y
t o
a n d
b a n
t h e
h i s
s t a t i o n
a n d
f o r
s a i d
u n i t e d
w i t h
i n
a n d
f a t h e r
a p a r t
f o r
f o r
i t
t h e y
p r o j e c t
b u t
c o m m u n i t y
c e r t a i n l y
t h e
t h e
w e l l
a n d
i t
b a s k e t b a l l
t h e
m e r e
t h a t
t o
w i t h
t h e y
t h e
w o r l d
h a s
t h e
w i t h
i n
s a i d
a
s a y
i n
t h i n g s
y o u n g e r
o f
w h i c h
c a n d i d a t e s
m a d e
i n
t w o
t h e i r
h i m s e l f
w i l l
s a i d
w o u l d
t h e
t h e i r
o f
c o n s i d e r a t i o n
t h e
t h e
t h e
a d d i n g
f o r
i t s
b e t w e e n
c o m m i s s i o n
s i n g s
t h e
t h a t
w h o
a n d
i t s
t w o
t h e
h e
l i t t l e
g e t
t h e
c h r i s
w o u l d
l e a s t
s t o r e
t h e
h a s
t h e
o t h e r
a n d
b y
t h e
t h e
s h e
t h a t
o w n
t h e y
b i g
a n d
a n d
a n d
h a v e
w r o n g
s i m i l a r
p r o s p e c t
t h e
b o t h
w h i c h
o f
a w a y
a g e n c y
t h e
f a t h e r
s h o w
b a k e r
i n
o f
l e w i s
a n d
w h o s e
o f
f a t h e r
o f f i c i a l s
s a i d
i n
b e
t o
t h e
a n d
p r o b a b l y
f o r m a l
d e a l
a b o u t
b u t
o f
t h e
t h e y
e a s t
o f
r e f e r r a l s
o n l y
o f
c o n t r o l
a s i a
a n d
t h e
a n d
m o r e
h a v e
s t i l l
i n
t h e y
a t
l a s t
c r i t i c a l
t h e
s u c c e s s
n a t i o n a l
w a s
w a s
e u r o p e
t h e
t o
l e d
w e r e
b o r n
t o
m o s t
g o v e r n m e n t
t h e
c o m p l e t e
t h e
t w o
o f
a t
t o
e v e r y o n e
e a c h
d e m o c r a t
d a v i d
b u t
j o b
l a s t
t o
m a d e
t h e
a t
t h e
b u t
l e a d s
t h e
a b o u t
i n
w i t h
t h e
t h e
a n d
s t a t e
t h i s
w o u l d
n e x t
t u e s d a y
w i t h
t o
w h a t
h a s
s u c h
t h e
s u c h
c o n t r o l
o f
o f f
b u t
t h e
p i z z a
w e r e
y o u
a n d
t o
o f
w h a t
t h e
s o m e o n e
s t a t e
i t s
a n d
m o n t r e a l
a t
r e a c h e d
t i m e
t h e
g o v e r n m e n t
t h e
s c i e n c e
t h e
a n d
t h e
a b o u t
t h a t
t h e
o f
m o r e
i n
w i t h
l e a g u e
p o l i c e
f o r
i s s u e s
a t
a n d
s h o u l d
m i g h t
a f t e r n o o n
w r o t e
g e r m a n y
t h e
f o r
w e r e
b i r t h
b e
h a v e
t h a t
a n d
w i l l
f o r
h a d
t h r o u g h
t h e
h i s
a
p o u n d s
s a i d
t h e
f o r m e r
b y
t h e
s h e
a
p a s s e d
w a s
t h e
i n
h o w
y o u
t h a t
g e t
l o v e
a b o u t
p r o b a b l y
t o
o f
w h i c h
m a n y
s t a r t s
o f
o f
w h o
p r o g r a m s
t h e
t h i n g s
t r a i n s
s e a s o n
p e r f o r m a n c e
o f
a
t o
t h e
c h i c a g o
l e d
w i t h
i n
s h o w
t o
t h e
a n d
a
t o
s o m e
a
f o l l o w i n g
m i l l i o n
a n d
p r i n c i p l e s
m o r e
s o u r c e
t h e i r
s e n s e
s a m e
a p p e a r a n c e
i n v o l v e d
t h e
b u t
s e e m e d
t h e
t h e
v i s i t
i t s
l e a d e r s
c o u p l e
h a n d
h e b r e w
h e
p a c k
a
t h e
t h a t
t h r o u g h
s a i d
w i t h
a l r e a d y
t h e
s a i d
t h e
t h a t
i s
r u n
t h e s e
e v e n
t h e
t i m e
a
a g e n c i e s
p l a y e r s
o f
t w o
t h e
a u d i e n c e
m e a n w h i l e
a
t h e
i t
h a i t i
w h o
a s
t h e r e
o f
t h a t
a n d
d e a l
t h e
p r o d u c t
t o
f i e l d
s h o w
w i l l i a m s
t o
t h e
t h e
t h e
t h a t
t h a t
i t
a m e r i c a n s
a n d
t h e
t h i s
s p e c i a l
b e l i e v e
f i v e
w o r l d
t h e
w i l l
h a s
t h a t
t a x e s
n o t
r e f u g e e s
t h e
t o
s i t t i n g
d e p a r t m e n t
s a y s
i n
m i t c h e l l
t h a t
t h e
h u s b a n d
a g e n t
n e w s
n e w s
j u s t
b r o k e
t h e
t h a t
o f
c l i n t o n
m i l l i o n
t h e r e
o u t
i s
a n d
f u n d
f o r c e
s e n t
a n d
h o m e s
l a s t
i n f o r m a t i o n
i n
w o r t h
f i n a l l y
b u t
w a s
t h e
o f
u n d e r
o f
c l a i m i n g
o f
p a i r
t h e y
o n e
t h e
f o r
a
a
w i t h
s h o w
p r e s e n c e
o f t e n
o f
t h e
t h e
s u e d
s e n i o r
i t a l i a n
h o u s e
o f
t h e
a n d
w o u l d
e v e r y
w o u l d
a f t e r
b o o k
n e w
p e r f o r m a n c e
w a s
t h e
t h e
t h i s
a n d
t h e r e
s a i d
l o w e r
a n d
s a i d
u n d e r
t h e
l a w y e r
t o
o f
l a s t
e v e r y
b y
h a v e
u n i o n
i n
t h e
d r i v e
t h e
i n v e n t e d
o f
n o t
l a s t
a f t e r
o f f i c e r
t o
c o m m i s s i o n
e v e r y o n e
p a r t
a m o n g
n e a r l y
o f
m o r e
p r o t e c t
b e t t e r
t h e
o f f i c i a l s
w e l l
l a s t
t h e
f o r
h a v e
p e n a l t y
b y
t o
o w n
a l w a y s
t h a t
t r a d e
a n d
t h e
i n
s a i d
o f
d i d
t h r o u g h
w h e n
s h a r e
a h e a d
s t a t e
a
l o o s e
t h a t
b y
w i t h
t o
t h e i r
h a n d
d a v i d
h o m e s
h a s
t h e
e c o n o m i c
t h e
t h e
t h i s
b u t
o n e
s c h o o l
w h i c h
a
c a s e
c h a n c e
c o n s u l t i n g
t o
h i s
i n
c a s e
t h e
t o
a t
t h e
o f
a t
t h e
h a v e
s u c c e s s
s t a t e s
t h e
s e v e n
s a i d
c o n g r e s s i o n a l
t h e
s e p t e m b e r
a n d
a v a i l a b l e
d i f f i c u l t
t h e
t h e i r
a b o u t
f i l m s
e u r o p e
a s
t h e
f o r
n o t
a n d
h o w
g o v e r n m e n t
o f
n o t
h e
o f
a n d
t h e r a p y
i n
t o
l i t t l e
h e r
m o s t
i n
s a y
a
w i t h
f o r
b u t
p l a y
c r o s s
c a l l e d
h o p e s
t h e
f o r
i t
b e g a n
f o r
t o
t h e
a b o u t
a
o v e r
w a s
a n d
i n j u r y
t h a t
m o s t
b e t t e r
h i s
i n
t o
s i n g e r s
c y b e r s p a c e
l a n g u a g e
a n d
b e
d a u n t i n g
o f
o f
y o u
w o r l d
c a m p
i n
t h r o u g h
i t
t h i s
a n d
f r o m
s a i d
t h e
f u l l
t o
t h e r e
t h e
d e c i s i o n
c a n
f e w
t h e
t h e
w i t h
b r i t i s h
a n d
b u t
h i s
a n d
t h e
t h e
s h o w
w e l c o m e
m a n a g e r
b e
p o l i c e
t h e
t h e
t h e
i t
t h e
d e p a r t m e n t
s e v e r a l
o f
t h e
i n
n a t i o n
r i g h t
f i e l d
t h e
h a v e
o f
i n
t h e
s e r v i c e
s o m e
i n
i n
a h e a d
t h e
a n d
a
i n
w h o
t h e
o f
p r o d u c t
w h e n
p e r c e n t
s l o w
a n d
t h e
h a v e
e x p o r t s
o f
t o
t h e
m a n y
s c h o o l
w a s
j u s t
r o o m s
t h e
o u t
b u t
i d e a s
e n d i n g
w h a t
n e x t
c h a i r m a n
a t
a
w i t h
a
s t o c k h o l m
t h e
d i f f i c u l t
c o n t r o l
y o u n g e r
t h a t
h e n r y
o f
i t s
w o r k s
t h e y
b e c a u s e
l e t
i n
w h o
t h a t
a r o u n d
t h e
t h e
o f
s t o r y
h e
w h a t
w i l l
i n
t h e
o u t
h e
t h e
m i s t a k e
g o i n g
h e a d
f o r
i s
m a k e
t h e
a t l a n t a
p s y c h i a t r i s t s
t h o u g h t
o f
a b o u t
b u t
h i s
f u n d s
a n d
f a b r i c
t h e
p e r c e n t
o f
w e e k
b r o t h e r s
h a v e
t o o k
o f
i n
t e x a s
s c o r i n g
a r g e n t i n a
e x a m p l e
t h e y
b u t
t h i s
h i m
h i s
o f
c o n t r o l
a w a y
h a s
t h e
o f
n o r t h
t h e
s e e m s
t h i s
a
c l a i m
o f
t o
j e t s
h o w e v e r
w h o
f o r
t h e s e
r i g h t
c a l l e d
t h e
s t a t e
o f
m o r e
t h e
d e t a i l e d
q u e s t i o n s
h a v e
a n d
f o r
t h e
h a i t i
f i s h e r m a n
b u t t e r
c h a n g e
s a i d
b e c o m e s
t h e
o f
a s
o f
t h e
t h i s
v a r i e t i e s
s t a d i u m
b o o k
t h e y
p r o f e s s o r
t h e
o n l y
a l o n g
s o m e t i m e
r u n
c l i n t o n
i n
f r i d a y
w e r e
c l i n t o n
c l i n t o n
e n d
a t
s t a t e
o p t i o n a l
s a y s
t h e
t h e
a
s p e c i a l
l a s t
v o t e
w a i t
a n
a n d
t h e
o f
m a k e
t h a t
i t
s o m e o n e
o f
w i t h
s u r e
h e
w a s
m i l l i o n
p a y
i n
a s
o f
t o
o f
b e c a u s e
h a d
c r o s s
n a t i o n a l
t h e
t h e
o f
h a s
i n
f o r
h i g h e r
i t
a n d
t o
a g a i n s t
b u t
b u i l d i n g
w o u l d
o f
o f
o f
f o r
p e r c e n t
r i d e
m o s t
i n
p o s s i b l e
b e h i n d
r i g h t
t o
c l i n t o n
h a v e
w a t e r
c a s e
a n d
t h e r e
s u r e
c h i c a g o
s h e
n o t
m o r e
t h e
h i s
i t
h o u s e
t h e
p e r c e n t
m a n y
t o
w a s
o f
b l a c k
o v e r
n e w
f o r
i n c l u d e s
b o t h
t h e y
w h o
a n d
c l i n t o n
t h e
f o r
t h e
a n d
w a s
o f
m i l l i o n
p r e v a i l e d
a
a n d
b u t
l a s t
t h i s
a n d
i n
t h e
t h a t
a w a y
b u t
t h u s
w h o l e
o n e
t h e
m i l i t a n t s
f u r t h e r
t h e
t h e
m a r k e t s
y o u
t o
a
t h e
t h e
w a s h i n g t o n
a
t o
s h o u l d
a l t e r n a t i v e
w a s
s a i d
t o
i n
s u c h
c a n
t h e
c l i n t o n
t h e r e
t h e
s a i d
h i m
t w o
h a v e
t o
l a s t
w h o
s a i d
t h e
o f
t h e y
g e t
a n d
w h i t e
t o
t o w n
i n
a
c o u n t y
t o
t h e
i n
d i r e c t i o n s
h a v e
o f
f o r
a w a y
a l m o s t
o f
w h o
t h e y
s a i d
t h e
a n d
v e r y
w h i c h
s u p p o r t e d
t h a t
t h e
p a r t
h e r
h a v e
t h e
o n e
s a i d
p r o b a b l y
t o
s e v e n
f o r
g o v e r n m e n t
p u t
t h e i r
g a m e
o f
p r o b l e m
b o o k
w a s
w i t h
o f
l o u i s
h i g h l y
w i t h
a
n o t
m o r t g a g e
y o u
i n
a n d
t h e
h e r e
t h a t
c o u n s e l
t u r n
s h a r e
r o m a r i o
b e
y o u
g a m e
i n
c o u l d
t o
w i t h
c o u l d
n o t
h i m s e l f
a n d
t h e r e
i t s
t h e
w e r e
i n
t h e
t h a t
d e m o c r a t s
t h e
t o
a
i t
f o r
i s
l e g a l
t h e
f o r
s c h o o l
s t o c k s
h a v e
t h e
v a c u u m
s a y
s p e e c h
s a y s
o f
a t
a n d
l o t
n i g h t
i n
o f
t h e
d o z e n
s a i d
w a s
t h e
t o
r e a l i z e d
t h e
f o r
o f
s h o w
t h e
e s t i m a t e d
t h a t
r i n g
i n t e l l i g e n c e
w o m e n
o f
h i s
t h o u g h
t h e
t h e
b u t
m e m o r y
t o
w e r e
t h e
a n d
t h e
w r i t e s
c a s e
t h e r e
o p e r a t i o n s
t w o
o f
s o m e
p r o g r a m m i n g
t h e
h e
k e y
a p p e a r
a s
h a s
s a i d
i s
t h e
f o r
e l d e r l y
k i c k
a v a i l a b l e
t h e
c h i e f
n e w
p o l i t i c a l
w i t h
i n
a d m i n i s t r a t i o n
t h a t
w a s
t h e i r
t h a t
t o
i n
e x a m p l e
r o s s
b e
w a t e r
t o o k
p i l o t
h a d
h a v e
o f
h a s
b u i l t
i n
w a s
t h a t
s h e
o f
t h e
i n
h e
c h i e f
c a r e
n e a r l y
w h o
s t r e a k
a t
s e v e r a l
t h a t
h a s
t h e
f r e n c h
t h e
s t r i k e
t i m e
t h e
s e e
w a s
a
i t
s a y s
t h e
t h e
r e a c h e d
s c o t t
t w o
t h e
a t
f u l l y
s u n d a y
l i t t l e
o f
t h e
r e f u g e e s
t h a t
o f
t h e
t h e
t h e
t h a t
t h e
j u d g e s
a
h i m
w o r k
n o t
c o u n t y
h a v e
t h e
t h e
j u s t
t h e
t o
b o r n
o f
p i t c h e r s
t h a t
d e s c r i b e d
f o r
m o s t
g i v e n
i n
f o r
c a m p a i g n
c o u l d
a
b u t
t h e
o f
w i t h
t h e
d e s c r i b e d
o f
m o s t
o u r
g e t s
s a y i n g
t h e
e v e n
w a s
h o w e v e r
a n d
i n v e s t i g a t i o n
y o r k
t h e
w h i t e
w e l l
a
s o l i d
i n
b u s i n e s s
s o m e
n a t i o n a l
o f
t h e
b y
r e a l i z e d
m e x i c o
t h e
e x p e c t
f i v e
a d d e d
t h e
b u t
t o
m o r e
e v e n
f a s t e r
p l a y e r s
s a i d
t o
a n d
t o u g h
o f
t h e y
h a v e
a
t h e y
f i v e
d i d
a s
t h e
t h e
a n d
h i s
f o r c e
h i s
a n d
f o r
a
a
t o
t h a t
w e e k
t h e
h a s
i n
l e g i s l a t i o n
u n d e r
t h e
t a k e
w h e t h e r
t h e
c o m p a n i e s
t h e
a
w i l l
f i n a n c i a l
s t e p h e n
t h e
w e e k
t h e
m o s t
f o r
c o u l d
c a r e
b i g
t h e
a d d s
t w o
p o i s o n i n g
s a i d
h a s
s a n
l a t e r
f o r
f r o m
r e m e m b e r
n o t
r u n n i n g
d a r k
e u r o p e a n
t h e
i n
v i s i t
o p e n e d
a n d
t o
c o m p a n i e s
t h a t
a n d
w a s
t h e
t o
b y
a l t h o u g h
b o t h e r
w a s
r e a l
t h e
h o u s e
a t
m o r e
b e
a n d
t h e
t o
a l w a y s
t h e
b o a r d s
a n a l y s t s
e v e n
i n
s e r i o u s
t r a i n i n g
e v e n
i n
i t s
a n
b u t
s a i d
t o
o f
a n d
s e v e n
b y
t h e
t o
t h i s
r e q u e s t s
t h e
h o s p i t a l
w a s
t h e
a n d
c i t y
a f t e r
t h e
c a n
s e n i o r
t h e
s a i d
t h e
a
o f
w h o
s h e
t h e
r e f u g e e s
i n
s a y s
o f
i t s
l i g h t
m a k i n g
h a s
s a y s
a
a n d
w h i c h
s h a k e
t o
a n d
w h i c h
i n
s e p a r a t e
o f
s a y i n g
h a v e
n o t
a
a n d
t h e y
o f
d i d
w i t h
a
a n d
n e w
o n e
t h e i r
b i l l
w o r k
b o t h
i n
e v e n
t h e
o w n
t o
t h e
t h a t
w h i c h
t h e
m o s t
s h e
a n d
s a i d
t o
h i s
a t
f r o m
m o n d a y
i t
h a v e
d i d
i t
r e a s o n s
h a v e
h a s
t h e
i s
t w o
a l r e a d y
s h e
w h o
s a y s
c a n
d a y s
s a i d
a
g e t
a g a i n s t
m i l e s
f r o m
t h e
b a k e r
t h e
t h e
e n d
s e a s o n
f o r
o f
w o u l d
a n d
t h e
p h o t o
s h e
b i g
s o m e
t h e
i n
r u n s
p a s s i o n
t o
k e y
a l m o s t
a
o f
w e r e
m o s t
c o u l d
m a k e s
a f t e r
q u e e n s
c a r e
c a n
s t u d e n t
f o r
i n
d e p t h
s h i p
i n
s e r b i a n
h o w e v e r
y o u
o f
w i t h
t h e r e
t h e
a n d
b y
g a r y
m o u n t a i n
t o
h i s
p r o f i t s
f a t h e r
t o
i n v a s i o n
i n c l u d e s
i n c l u d i n g
n o t
s h o o t i n g
h a v e
t h e
d u m b
t o
t h e
i s
p a y
t h e
y o u
a
t h e
s t i l l
n o r m a l
m a r r i a g e
j u d g e s
t h e
t h a t
a
t h e
t a k e
c o u l d
a n d
i n d i v i d u a l
w h o
h e
w h o l e
w h o
o n l y
f o r
t o o k
t i m e
a n d
t h e
o n l y
o u t
b i t
t h e
g r a n d
s t y l e s
a n d
c a u s e s
t h e
g e t
i s
a n d
i n
p o l i c y
r e c e i v i n g
c a m p a i g n
p r i m a r y
j u d g e s
a n d
t h e y
a n d
p e r c e n t a g e
t h e
w h a t
o f
h a v e
a l t e r n a t i v e
l e a s t
t h e
s a n
w h e n
w h o
a n d
t h e
h i m
n o t
c l i n t o n
o f
a n d
t h e
c a r s
w a s
o n e
h e l d
s a i d
a t
a n d
g a m e
t h e
n o t
k i n g
t o
b e
o u t
o f
t h e
i t
h e r
t h e
s a y
w e r e
t h e
n e w s
o f
p r i c e
l o w e r e d
s e a s o n
t h e
o f
h i s
s h e
a s
y o u
w r a p
i t
p l a n s
o f
c a s e
h a s
c a n
s o m e o n e
h o u s e
a n o t h e r
t e l e v i s i o n
a l m o s t
w a n t
t h a t
a n d
b a s e b a l l
c o l o r
a n d
j u s t
i n d u s t r y
t h e
c a n n o t
s a i d
w h a t
o t h e r
f o r
h i s
t o
b y
w e r e
o f
o f
b e g a n
o f
r o l e
s a y
a
i t s
j u s t
w e r e
g a m e
w i t h
m a y
o f f i c e
t h e
t h e
f o r
w h o
j e w i s h
l a s t
i n
i s
d o e s
o n l y
b e
s a y
d o i n g
f i n a n c i a l
t h e
a n d
h i s
d r i n k i n g
b o t h
t h e
a n d
a n n o u n c e d
s i t u a t i o n
s h o u l d
a t
w h i t e
i n v e s t i g a t o r
t h a t
o b j e c t
o f
p r e s s u r e
s o m e
t h e y
t e a
t h o u g h t
a n d
w h a t
t h e
t h e
t h e
t h i s
n o t
a l w a y s
a m o n g
e a c h
t h e y
b a s k e t b a l l
a l s o
w e e k
m o n d a y
c o n c r e t e
m a n
j o u r n a l i s t s
t h e
a g a i n s t
w r i t t e n
g e t s
a n d
m a y
j u s t
t o
o f
s a i d
h a s
t h e
c o u p l e
t o
o p e n
o f
n e w s p a p e r
n o t
j u s t
h a v e
p o l i c e
i n
s o m e
h e a r i n g
c h a p t e r
e x p e c t
w i t h
t h a t
t h e
y o r k
c u t s
w a s
t h i s
b i d e n
a n y t h i n g
t h e
f o r
m a n y
s t o n e
w h o
t h e i r
f u n d
p e r s o n
t o o k
s o u l
h i s
g a m e
d e v e l o p m e n t
t h a t
a n
o f
f l a v o r
t o
a
w o r l d
w o u n d e d
b o y s
s h e
c a s e
t h e
w a s
p r i s o n
v e r y
a u t h o r i t y
w a s
t o
e v e n
b e l o n g
t u e s d a y
a n d
b y
h i s
t h e
w h e n
a s
s t a r t
h a s
n o t
a n d
f o r
t h e
i t
o n e
t o o
h a d
h e
t h r o u g h
p o o r
p u t
b e l o w
w i t h
o f
p e r c e n t
w e s t e r n
a n d
a n d
t h e
a n d
i t s
f o r
t h e
i t
c r o w d
a s
l i t t l e
m u r d e r
j i m
w i t h
e u r o p e a n
o u t
a n d
o f
o f
p a r e n t s
a i r p o r t
i t s
b y
a n d
s e a t t l e
m u t u a l
t h e
s t a t e s
t h e
m e n
a n d
s e v e n t h
f o l l o w i n g
p r i c e
f a r
w i t h
w i t h
s e v e r a l
h a s
t h e
t h a t
o f
t h e
t h e
b y
c a s e
f i n a n c e
b u t
t h e
w i t h
f r o m
s e o u l
h a v e
n o t
i n
t h e
v i r u s
o n e
o f
f a v o r i t e s
t o
i t
s t a t e
r o m a n i a
i n
i n
f a m i l i a r
r e f u g e e s
a
i n
m a n y
f o r
t h e
f r e n c h
d i s c u s s
t o
a n d
t h e r e
b y
t h e i r
h a s
t h a t
d o z e n
m a n a g e r
t h e i r
a b o u t
s c h o o l
w i l l
t r a d i n g
p o o r
w e r e
b a r
g r o u p
s a i d
c o u l d
w o r k
h e
t h a t
c a m p s
i n
a r o u n d
t h e
m o r e
t o
y o r k
t h a t
t h e
w r i t t e n
w h e n
t h e
w a s
s e v e r a l
t h e
w e r e
t h e
w h o
t h e
s t y l e s
a n d
i n
t h e
a r o u n d
w e r e
t h e i r
n e x t
c a n
m e m b e r
h a s
o v e r
h a v e
w e r e
t h e
t h e
i s s u e
p o l i t i c i a n s
f o r
a n d
a g a i n s t
a n d
o f
c o u l d
t h a t
t h e
t h i s
m i l l i o n
a s
h i s
p o w e r
w i t h
w h a t
t h e
b e
e n d
t h e
a l o n g
o n e
t h e
m a t c h e s
i n
g i v i n g
a n d
h a s
c l a s s
t h e
t a b l e
o u t
p e n d l e t o n
w o n d e r s
t o
f r o m
i n
a n d
h a v e
t h e y
i s
i s
o f
a n d
s a i d
o f
c h a n g e s
t h e
d r i v e
m a t e r i a l
c o u l d
a n d
t o w n
p l a y
u n i t e d
o f
p r a i s e d
s i g n i f i c a n t
h i s
p h o t o
l a s t
o f
m a k e
s h e
b r a n s o n
p r o b l e m
s a i d
t h e
o f f e r e d
t w o
t h e y
w i t h
p l a y
o f
w o r k e d
i n
t o
w a n t
c a n
p r o j e c t
t h a t
a
i n
s a i d
w i t h
o u t s i d e
l e g a l
i t s
p a i d
a t
a n d
a n d
t o
s a i d
i n
t h e
a l w a y s
w e e k
d o e s
d i a l o g u e
e c o n o m i c
i n
t o
t h a t
s a i d
o f
t h e
s o m e
c h a i r s
a n d
t h e
w o u l d
m a k e
h a l f
h i s
f o r
w h i c h
m o r e
b e c a u s e
a n d
e x t r e m e l y
w h e n
t h e
s i g n
a g a i n s t
t h a t
s u m m e r
t h e
s t a t e
p l u m m e t e d
t h e
i n
f r e e d
o f
g o a l
t h e
b r o a d e r
t o
c h i c a g o
a s
m e a n s
a n d
a l m o s t
n e x t
s a n
s c e n e
p l a n t s
b r i n g s
p l a n n e d
s t r i k e
p e a c e
s h e
l u n c h
o f
m o r n i n g
a n d
a n d
w h o
t h e
f a m i l i a r
b u t
i s
w h o
e x i s t
o u t l e t s
i n
h e
a f r i c a n
a l s o
t h e
b e l o w
h e
a n
s a i d
t h e
f r i d a y
w h a t
t o o k
t h a t
s h o u l d
w h i t e
b u s i n e s s
t o
b u t
f a m i l y
e n o u g h
h i s t o r y
h a n d
s t a t i o n s
e a s t
i n
t h e
i s s u e
t h e
i n
s a i d
c h a i r m a n
e s p e c i a l l y
t h e
d e p a r t m e n t
o f
a l w a y s
t h e i r
h i s
t o
a n d
o u r
p l a y
t h e
b a s i s
f r o m
b e t w e e n
s t a r t s
t h i s
d e l l
m o s t
t h e
f a m i l y
f o r
g o a l
t h e
a n d
a r e a
p l a y e r s
o f t e n
t h e
a
w i t h
w i t h
h a v e
t h e
p l a y
f o r
b a s e b a l l
n o t
f o r
f r e e h
i n
p e r r y
f a l l e n
a
a d d e d
t h e
s o m e
w h o
y o u
h i s
w o u l d
h a v e
t h a t
a g a i n s t
a n d
t e a c h e r
w i l l
b e g a n
t h e
l i t t l e
t o
b u i l d i n g
o f
t o
s a y i n g
u n d e r
n a t i o n
h o w
p o l i c e
p a n e l
t h a t
a n d
y o u
f o r
b u t
o f
w o r k i n g
o n e
l a t e r
i t s e l f
g e t
t h a t
w a s
o f
a b o u t
w o u l d
o t h e r s
i n
a t
r e p o r t s
o f
s a i d
s u c c e s s
j u s t
a
w i t h
i n
s u r e
n a t i o n
a n d
b i l l i o n
p l a n n e d
g r o u p
w a s
t h e
c o n f e r e n c e
p r o p o s a l
t h e
c o n v i n c e d
i n
t o
w o o d s t o c k
c o l l a p s e d
w a s
o n e
t h a t
f o r
o n l y
t o
t h e y
o f f i c i a l s
o f
i n
t h e i r
c o u l d
w h a t
t h e
w o u l d
i n
t r i a l
t h e
i n
f r a n k
i n
a
h i s
b e g a n
f a s t e r
p e r f o r m a n c e
c r i t i c i z e d
n o t
o w n
y o u
h e
w e e k
a t
f e w
h e
l a s t
w h o
c a n
s e n s e
t u r n
t w o
t h e
w a s
w a s
w i l l
t o d a y
o f
a s
o f
c o u l d
l i m i t e d
w o r l d
h i s
t h a t
e a s e
t h e
i s
t o
g r o w i n g
s u i t
t o
w a s
n o t
a
w h a t
a n d
i n
t h a t
b u t
t r e e
n o t
h a r b i n g e r
w e r e
u n d e r s t a n d i n g
w h o
b e
p i c k e d
i n c o m e
w o r t h
a n d
t h e
l o n g
t h a t
c i t y
i t
f o r
t r a i n s
t h e
t h e
t o
s a i d
g e t
w h i c h
o f
s t a t e
t o
t h e
c o n t r o l s
b u t
i n
i s
o f
t h e
n o t
m o n t h s
t h e
l o c a l
m a k e
o f
m o r r i s
a n d
s a i d
i s
a n d
i t
p l a y e r s
l e a v e
i t
t h e
t h e
h a s
t h e
t h e y
s e a r c h
t h i s
t h e
t h e
t h e
t o
i t
t h a t
t r i e d
a n d
h a s
a c c e s s
t h e
a l t h o u g h
o n e
b e c a u s e
m a r r i a g e
o u t
a c t u a l l y
p o i n t e d
m e r e
t h e
h a s
t h e
n o t
w i t h
o f
h a v e
t h e y
a t t a c k
t h e
m a n y
t h e
s o m e
e x p e c t e d
y o u n g
a
p o s i t i o n
w a s
a g a i n s t
t h e
i s
o f
y o r k
o f
t o o k
a n d
t h e
c a n
o f
t h e
a n d
t w o
h a s
n u m b e r s
t h e
w i t h i n
t o
p e a c e
b i g
b y
t h e
s t a t e s
s t r i k e
y o r k
t h e
o t h e r
t h e
s a i d
i t
b u t
h e
r e m e m b e r
w h o
c o u l d
w i t h
m u s c l e
p r o j e c t
t o
n e w
i n
g o v e r n m e n t
a b o u t
t h e
w a s
h a v e
p r i c e
t o
t w o
t h e i r
g e t
c h i l d
t o
i d e a s
c o u l d
e v e n
t h e
o p e n
t h a t
a u d i e n c e
h e
j o i n t
p o w e r
g i v i n g
a s
a n d
o f
u n i t e d
m i x e d
o f
b y
m o r e
t h e
t h e
m o n i t o r i n g
m i l l i o n
t o
g e t
f o r
p o i n t s
j o n e s
h a v e
h e r
o f
y o u
p r o g r a m s
t h e
a l r e a d y
t h e
t h e i r
l o s t
t h e
t h e
o u r
o f
o n e
t o
p o s s i b l e
o f
s a i d
w o u l d
s a i d
i t
a
p o l i c e
a n d
i n
g o v e r n m e n t
h o r s e
p r o p o s a l s
o f
t h e
i n v o l v e d
w e r e
t o
p o s s i b l e
a n d
w h e t h e r
o n e
m i l w a u k e e
t h e i r
c a r e
s t o r e
l e g a l
h i s
d o n e
f o r
a n y o n e
w o u l d
t h e
s i d e
r e s u l t s
s e n s e
t h e i r
n o t
h a n d l e
l e a s t
s t r u g g l e
s c o r i n g
t h i s
h a v e
i n
o f
o n e
d e c l i n e
m o s t
a s k e d
t h e
a n d
w h e n
t h e y
u n i o n
t h e
o f
t h e
l a n d l o r d s
t h e
d i s t r i c t
s e s s i o n
t o p p e d
t h e
m o r e
p a s s e d
p e n t a g o n
i n
o v e r
o f
i t
s c o p e
f o r
f o r
s i g n
i t s
s h o u l d
t i m e
t o o k
o u t
f o r
s h e
a f t e r n o o n
t o
a l s o
t h e
t h a t
h i s
s e n t
w i t h
c o m f o r t a b l e
t h e
w i l l
p r i m a r y
w o u l d
s a i d
s u i t
s a i d
n o i s e
a
j o b
b y
t h a t
e v e n
h a n d
t h a t
o f
f o r
a b o u t
h i l l s
i n
t h r o u g h
s a y i n g
b u t
t h e
r o b e r t
w i l l
s e v e r a l
i s s u e s
n o t
t h r o u g h
i t
t h e
t r u m a n
t h e
a
w e r e
a n d
f i v e
a g a i n s t
g a m e
t h a t
o f
t o
t o
a n d
a
s c h o o l
t h e r e
w h e n
f o r
i n
f o r
r e p u b l i c a n s
p l a y e r s
a
t h e r e
t h i s
a r a f a t
b y
n o t
o r g a n i z a t i o n s
l e a g u e
l i s t e d
p r o m o t i o n s
t h e
t o
g e t
s p e a k i n g
o f f i c i a l s
y o u
g o v e r n m e n t
a t
t o
t h e
r e p o r t s
b e t w e e n
t h e y
c o u l d
a n d
h o u s e
t h a t
o u r
c o m p a n i e s
b e
w i l l
t h e
d e a t h
a
h i s
t h a t
t o
i n
c o u l d
a n d
t h e
t h e
a
r i d e s
n e w s p a p e r
a
c o f f e e
b e t w e e n
t o t a l
a
b e c a u s e
s a m e
a n d
r u l e
d e a t h
t h e
t e s t
i n v e s t m e n t s
t h e
i n
m a n a g e r
t h a t
n e e d
d i f f e r e n t
t h e
a n d
m i d d l e
m a c h i n e s
h e l d
i n
t h e y
n o t
c o u l d
i n
n e x t
a n
a s
f r o m
w r o n g
t h e
f o r
b u t
a
n o t
o f
c a r e
i t
w r i t e r
t r a n s m i t t e d
a
h i s t o r y
s e r v i c e
f o r
a n d
w i l l
t h e
b u s e s
v o t e
s t o r e
a
b e e n
t h e
h i m
b y
a n d
y o u
t h e
b e c a u s e
m o s t
p e r c e n t
p e o p l e
e v e n
w h o s e
w i l l
s e a s o n
s t o r y
t o
h e a d
t h e
t o o k
a
a n d
d i f f i c u l t
t h e
t h a t
r o l l
w h o
w h e n
w i l l
t o
o f
n e w
y o u
t h e y
m i c h a e l
o f
a b o u t
m i x
w o m e n
o f
l e a v e
s y s t e m s
s a i d
s e v e r a l
i t s
e x e c u t i v e s
t h e
t h e
o f
t h e
e m e r g e d
t h e
t h e
t o
s t r i k e
t h e
p r e s s u r e
m o r e
h e
b l a c k s
t h e
a n d
o n e
o f
h a s
b e
i n
h a v e
e v e n t u a l l y
t h e y
m i l l i o n
t o
a
t a y l o r
f o r
b u t
d e m a n d s
n o t
o f
a s
t h r o u g h o u t
t h e
t o
a n d
w o r l d
d e m o c r a t i c
b e e n
t h e
f i n a n c e
b e
i t s
a n y w a y
i n
i n
h a s
o u r
o f
t h o u s a n d s
t h i s
p r o f e s s o r
c o u l d
g a r d e n
o f
o f
g r o u p
t h e r e
i s
m e e t
a n d
c o u l d
t o w n
t h e
r u n n i n g
m i l l i o n
i t
w a s
t o
t o o
w h i c h
t h a t
o f
d e c l a r e d
c a m e
n o t
i n
c r e d i t
d o e s
o n e
t h e
f o r
n a s t y
t o
t h e
h o w e v e r
t h e
w h o
p e o p l e
b a t t i n g
o u t
t h e
b e c a u s e
e v e r y o n e
t h o u g h
o f
h i s
f a m i l y
a l m o s t
w a s
d i s t r i c t
n e w
o n e
t h e
m i l l i o n
b u s h
i n
f o r
t o t a l
c o u l d
e n t i r e
t h e
m u r d e r
c i t y
t h a t
a
n e e d s
t w o
o v e r
t h e
t h a t
o f
a t
c r a t e r
i n
t h e
w h o
t h e
t e x a s
w r o n g
h i t t i n g
t h e
c h a r g e s
l i t t l e
b u s y
h i s
i t
t h i n k i n g
a m e r i c a n s
a t o p
f o r
b y
t h e
l o o k e d
a l o n g
t o
t i m e
o f
b a d l y
b e g a n
t h e
e x p e c t e d
e f f o r t s
s a i d
a n d
a n d
s t a t e s
t h e
m o r e
t h e
t h e
w i l l
i n
o f
b y
o f
t h e
f o r
m o v e
t o
p a r t
o f
t w o
e x a c t l y
i t s
t h e
i s
h a s
w a s
n o t
l a r g e s t
t i m e
m i t c h e l l
s e e
s a i d
b e
t h a t
t o
g o v e r n m e n t
w h i c h
t h e
t h e
t o
w h e n
o w n
d i d
e v e n i n g
v i s i t e d
p o s i t i o n
f o r
k n o w s
t h a t
t h e
w o u l d
s o m e
a l s o
s h e
h e r e
o f
a n d
w h o
h o l l y w o o d
f o r
t h e
t r a i n i n g
i t
a
a n d
a n d
t h a t
a
w h o
g a t h e r e d
t h e r e
p r o c e e d i n g s
s o m e
s t a t e
w a s
o f
a
o n l y
s u b j e c t s
a n d
t o
h i s
d i s e a s e
i n
p a y
w a s
i n
g a m e
o r l e a n s
c l a i m
t h e
t h e y
t u e s d a y
p l a c e
a n d
f o r
w h a t
i n
f i v e
w i l l
t h a t
o f
t h e
s h e
w h o
i t s
t h e
e x a c t l y
i n
w h i c h
p o p u l a r
t h e
t h e
h a s
h o u s e
m i l e s
t h e
j u s t
i s s u e
o f
c o n f e r e n c e
j u p i t e r
w i l l
t h e
s a i d
t h e
s a i d
h e
t h e
c o l u m b i a
p r o j e c t
p e r c e n t
r a c e s
e c o n o m i c
l e g a l
w i l l
h a d
i n v e s t i g a t o r s
t h e
o f
b o t h
c h a i r s
t h e
b e s i d e s
t o
o f
t h a t
o f
t h o u g h t
t h e
t h e
o f
w h o
t h a t
l o o k e d
e f f o r t s
s t a t e
f i n d i n g s
f u n d
h e
r e c e i v e d
t e a m s
s a n t a
f o r
o f
c a u s e d
t h e
m i s s
t h e
a
h a v e
s t u d y
t h a t
i n
a n d
i n v o l v i n g
f o r
t h e s e
p r o b l e m s
w o r l d
a n d
w h a t
b l o c k s
s p o t
t h a t
e n t e r
f o r
t h e
g o v e r n m e n t
t h i s
b e
t h e
p e n a l t y
a n d
a n d
w h i l e
t r u m a n
w i n d
t h e
t o
t o
o f
h a d
t h e
t h e r e
t h e
t o
f l e d
p i t c h e r s
h a l f
t h e
t h a t
t h e
t h e
a n d
l a s t
t o
t h e
t h e
w a s h i n g t o n
s o m e
s e r i o u s
o f
b e
w e e k
s a y s
c h i e f
y o u
n e w
c h a n g e
c o u l d
s a i d
y o r k
t h e
a f t e r
m o r e
w h o
w h o
a r e a s
f o r m e r
t o
w o u l d
s e a s o n
t i m e
t o
h e
a t
i t
j u s t i c e
p u t
t h e
y o r k
a n d
t h e
t o
w a s
w a s
a n d
i n v o l v e d
c a r e
s a l a r y
a n d
w a s
w o u l d
t h e
a n d
w h o
w h o
s y s t e m s
a f t e r
w h a t
w i l l i a m
l a y i n g
t o
s t a r t
t h e
t h e
t h e
f o r
w i l s o n
n o n e
b e
r e f u g e e s
t o
n e t w o r k
g a v e
i s
c a l l e d
h a s
w i t h
b e
s h o u l d
v e r y
t h e
t h a t
t h e
f r e n c h
t h e
h a s
a
i t s
i t
t e s t i m o n y
f o r m a t
a
e n d
p e r f o r m a n c e
i n
d i d
s t e p s
w a s
n o t
i n
d e a t h
o f
m i l l i o n
e a c h
o f
t h e y
o t h e r
a t
o f
s i m p l e
w o u l d
o f
a b o u t
o f
i t s e l f
a
p o p u l a r
f o r
i n
g e r m a n y
o w n
t h i s
t o
a
a n d
a n d
a
y o u
s o m e
a
t h a t
a f t e r
t o
t h e
d i f f e r e n t
a n d
o f
p e r f o r m a n c e
s a i d
f u n d
h a d
i t
g o v e r n m e n t
t h e
b e g u n
o f
f o r
a r t s
w e r e
c o m m u n i t y
t h a t
c u r r e n t
t h e
t h e
a t
o n e
o t h e r
t h e
e v e n
m a r a d o n a
m i l l i o n
t h a t
t a l k
e v e r y
t h e i r
s a i d
r o a d
f o r
t h e
m a y
f o r m e r
c a r e e r
j u s t
c a m e
t h a t
b u t
l o n g e r
t h e
a n d
a n d
h a s
t o
a s
t h e
t o o k
h a v e
t h e
r o l l
s p e n t
a n d
h i s
w i t h
i n c l u d i n g
w i l l
o u t
g r a d e
t o
w h o
o f
t h e
a m e r i c a n s
c o a c h
h o w e v e r
p o o r
s h e
c o m p a n y
r e n t
s h o u l d
i n
w o r k i n g
t h e
s u c h
p l a y e r s
t h i s
h a s
f o r
t o
n o t
t h e y
y o r k
i n
f o r
v a l l e y
w i t h
a
a n d
f o r
o f
a t
w h i c h
t h e
s a i d
t h e
a b o u t
t h e
a c c e p t
f i s h
d i e d
t h e
t h e
t h e
m a k e
i n
e n d
t h e
o n e
t h e
t h e
b u t
i s
t h e
t o d a y
o f f i c i a l s
h i m
f o r
t h e
e v e n
t h e y
o f
t o
i n
b u s i n e s s
t h e
h a s
o f f i c i a l s
t h e
l a s t
e v e r y b o d y
t o o k
t h e y
b u t
a n d
i n v e s t i g a t i o n
t r a i n i n g
p l a y
i n
p l a y e r s
a t
j u s t
h a v e
t h i n g s
t h e
t h a t
t h e
t h e
o n l y
n a t i o n a l
t o
a l s o
o f
n a t i o n a l
s t r e e t s
c a n
t h e
t h e
t h e
w o u l d
p r o b l e m
p a c t
w i t h
w i l l
d e a t h
t o
t h r o u g h
h e r e
s a i d
b r o a d e r
a n d
t h e y
t i n y
t h e
b o t h
s a i d
h i s
s a i d
t h e
w o u l d
w o r l d
h a v e
o f
f o r
a n d
l a s t
o f
a g a i n s t
t a l k
n o t
n e e d
n i g h t
m o r e
a g e n c y
a
i s
t h e
t h e
s a i d
t h a t
f o r
t h e
t h o u g h
h e
l a s t
m o b
t h e
o f
a t
e x p e c t
c o u l d
o f f i c i a l s
b e c a u s e
a n d
f o r
o n e
i n
d e a l
j o h n
t h e
i n
s e e i n g
f o r
t h e y
t o l d
c a n
t o
t h e
t h e
p e r s o n
h i s
w i t h
o u t
e l s e
a n d
i s
a n d
a n d
m i l l i o n
s a i d
t h e
a t
r o a d
t h e
i t s
t h e
s o m e
s t a t e s
a n d
p r e s e n t
t h e
t e a c h e r s
i n
s a i d
a n d
w i t h
t h e
s a i d
s m i t h
c o n t r o l
s t a t e s
t w o
b i l l
m o s t
t h e
i n
t h e
l i m o u s i n e
b o o s t
o f
n o t
t h o u g h
o f
t h e
k i n d
o f
t h e
t o
w h i t e
s a y s
a d m i t t e d
o f
m a n a g e s
t h e i r
h e l d
t h e
s c e n e
t h e
t h e
k i d d
t h e
a n d
a n d
t o
b u s i n e s s e s
j u p i t e r
w i t h
o f
i n
t o
t h e
t o
a l o n g
a t
a b o u t
f o r
a n d
a n d
n o r t h
t o
t h e
t h e y
t h i s
w o r l d
i n
t h a t
n o t
o f
i n
t h e
t o
t h e
c l i n t o n
o f
y o u
t h e
h i s
d e m o n s t r a t e s
s o n
f o r m a l
c o m i c
i n
o f
s h e
s a y
w i t h i n
t h a t
i t s
r e l a t i v e l y
s i n c e
p a r k
y o u
s a l a r y
t o
o t h e r
i n
h a p p y
d e e p
r i g h t
l a s t
a b o u t
h i m
h i s
c a l l s
m e n
f l o r i d a
t i m e
a n d
v e r y
t o
b e t w e e n
t h e
a n d
p a c k w o o d
h e
a p p e a r a n c e
a n d
a t
t e r m
g a m e
w i l l
s u i t
w e l l
o f
a
s a i d
d o n e
i n v o l v e d
t h e
o f f i c i a l s
g e t s
s a i d
t h e
h a s
o f
w h o s e
p r i d e
t h e
i n
b o o k
m u s c l e
t h e
n o t
t h a t
i n c l u d i n g
t h a t
s t r i k e
i n
i n
w a s
n o r t h
n o t
p u r s u e d
i n
o w n
h e
e x a c t l y
t h e
n e x t
h a s
o f
t h e
j u s t
n e w
i n v e s t m e n t
a s
i n
h i s
s a i d
t h e
a t
w i t h
t o
f o r
w o r l d
f r o m
d a y s
a w a y
b u t
s a i d
i n
i n
s c h o o l
l a c k
i n
w h e n
p r o b a b l y
j u s t
w h i c h
a n d
p r o d u c t s
t r a d i n g
b e r r o a
w h i c h
s c i e n c e
t o
b o r d e r
s a i d
k n o w n
b e h a l f
a s
b y
h i s
b u t
o f
t h e i r
o f
s a y s
i s
w h e n
a
p e r c e n t
o u r
o f
t h e
f o r
i n
o n e
w o u l d
m i l l i o n s
y o r k
e v e n
h e l p
w a y s
o f
l a s t
b e t w e e n
o f
h a s
t o
a b o u t
t a r g e t
d a y s
t h e
c a r s
c a n
t h e
t h e
r e c e n t
o f
w i t h i n
t h e
c e i l i n g
m i x e d
f o r
o f
l o s e
y o u
w o r l d
n o t
t h i s
w a s
s o m e
g o v e r n o r
a n d
a
s h a r e
p o l i c y
d a n g e r o u s
r a p i d l y
t h e
a n d
a l w a y s
a n d
h i s
s a i d
v o t e d
t h e
a f t e r
m o v i n g
t h e
f i v e
h e r e
t h e
e v e n t
t h e
d e f e a t
r u n
a s
a n d
l a r g e s t
f o r
t o
o f
r e f u s e d
h a v e
j e f f
c o u l d
a t
r e f o r m
c o n c e n t r a t e
p a r t
t h e
t h e s e
w h o
f o l l o w
c o m p u t e r
t h e
c o m b i n i n g
t r i p
s a i d
y o u
i n t e r e s t e d
r e s i d e n t s
r e g i s t e r e d
o f
b e
t h e
h o u s e
t h e
h a d
w a s
s a i d
t h e
e n c o u r a g i n g
o f f i c i a l s
f i e l d s
c o w b o y s
a l o n g
t h e
t h e r e
a m o n g
t h e
a
y o u
t h e
t o
t o
b e t t e r
i n
o f
t h e
t o
f a i l s
l a s t
t h e
f o r
a n d
t h e
m i t c h e l l
a n d
e x p e r t s
t h e
c h a i r s
f a c e s
m i g h t
w a s
o f
d o i n g
s o m e
m a t c h
l a s t
t h e
f o r
a n d
t o
s e v e r a l
s a n
t h e
t o
o p e n e d
s u n s e t
t h e
g a m e
f o r
t h e
w o r t h
c a l l s
h a v e
s i x t h
a n d
s a i d
t h e
y o r k
n o t
t o
f o r
c o n t r o l
r e f o r m
o f
d e a t h
p r o b l e m s
t h e
h i s t o r y
f u n d
a
w r i t t e n
i t s
w i l l
s h e
t h e y
w e d d i n g
o f
w o r k s
t h e
a
o u r
t h e
o f
t o
t h a t
m a d e
o f
c l i n t o n
n e a r
h i s
s e r v i c e
a n d
t h e
s e r v i c e
p r i d e
i n
w e l l
t o w n
p r a c t i c a l
n e w
s e a s o n
h a d
m o r e
t h e
t h e
t h e
y o r k
t o
w o r t h
h e
a s
h a v e
m a j o r
t h e
b y
b y
c o n t a c t s
a
w h e n
i n t e r n a t i o n a l
o f
t h e
m o s t l y
w h o
s t a d i u m
t o
s a i d
b u i l d i n g
s t a t e
w h e n
a c t i o n s
w o r k e r s
a n d
t h e
t e r m
t h e
t h a t
a n d
f o r m e r
i n
g e r m a n
i n
t h e
w a s
a
w h o
d e p a r t m e n t
t h i s
d a y s
l o v e l y
a t
a n d
o f
w h i c h
b e c a u s e
w e r e
t h e
t h e
o f
o n e
o f
s e n t
t h e
c i t y
t h e
h o u s i n g
t o
b y
t h e r e
n a t i o n a l
w a i t
i s
m i l e s
f e w
t h i s
i n
o t h e r
h o r s e
w i t h
c o m p a n y
a
c l i n t o n
a n
n o t
p r i s o n e r s
h i s
o p e r a t i o n s
w e r e
j o h n
s e r v i c e
t o
n e e d i n g
h o w
a n y t h i n g
t h e
o n e
c r o w d
d i a l o g u e
s o l d
t h e
s i n c e
i t s
s a y i n g
i n
w h o
h i s
i n v e s t m e n t
a h e a d
a n d
h e l p
t h e
i n
o f
w o r l d
o f
t o
v e r y
t h e y
h a s
a n d
i s s u e d
t h e r e
s t o r e s
a n a l y s t s
t o
t h e r e
j e r s e y
t h e
g o v e r n m e n t
w o r l d
a g a i n s t
w a s
o f
a s s e t s
c o r r u p t i o n
p a r k
i t
w o m e n
a
c o n f e r e n c e
t o
t h e
b y
t h e
a f t e r
i n
h a v e
t h e
a n d
t h e
f r o m
i n
w o r k s
o p e r a t o r s
a n d
h a l f
h i s t o r y
w h o
e n c o u r a g i n g
n e x t
t h a t
t h o u g h t
f o r m a l
r i g h t
t h e
r e c e i v i n g
w i t h i n
t h e
t h e
t r a d e
s h a v e
t h e
a n d
m i g h t
t h e
b u t
o n e
p e r s o n
f o r
f o u r t h
a n d
t h e
w o u l d
a
f o r
b r o n x
t h e
w r o t e
i n
t o
o n l y
s a y
p r o d u c t s
o f
c a r d e n a s
a s k e d
t h e
s h e
t h e y
a s
t h e
t r y i n g
t h e
m a k e
d i f f i c u l t
b r o t h e r
i n
c a n
t h e
t h a t
w i l l
t h e
i n
o f
b r o n x
a t
a n d
i n c l u d i n g
a s s u r e d
a n d
c l i n t o n
p a r t n e r s
t h a t
t o
h e r e
i n
w o u l d
w o r t h
m i l l i o n
t h e
h i s
w a t e r
t h a t
i t
w h i c h
b e
w a s h i n g t o n
c o m m u n i c a t e
t r u c k
e d g e
t h e
a b o u t
g e r m a n y
o f
a n
s o m e
f o r
t h e
b e c a u s e
h i s
t h e
j u s t
t h e
t h e
a
t h e
a n d
w e l c o m e
a n d
t o
a n d
d o n e
o p e n
w a s
t h e
t o
o f
a n d
h i g h
g i v e
t h e i r
f o r
s h e
t h e i r
m o s t
g a m e
o f
f o r w a r d
w a t e r
t h e
m a y
b e c a u s e
c i t y
p o w e r
w r i t t e n
t u e s d a y
a n d
i n f o r m a t i o n
t h e
w r o t e
c o m m u n i t y
a
o f
w o u l d
h i s t o r y
b r i t i s h
v o t e
w a s
o f
i n
t h e
o f
h i s t o r y
f o r
l e a d e r
m o s t
t h e
y o r k
o f
o f
g e t
o f
t h e
p r i o r i t y
t o
t e a c h e r s
a
c a m e
b i t
t o
a g a i n s t
a g e n c y
w i t h
w r i t e s
s a i d
t h e
y o u
a
r u n s
r o n a l d
n o t
a n d
t h e
s i n c e
t h e
b y
l e t t e r
t h e
a g e n c y
b u t
t h e
s e r i o u s
o f
a l t h o u g h
t h e
w i l l
t h e
h a v e
w h i t e
s o m e t h i n g
o f
l a c k
n i g h t
c o n t a i n i n g
g r a c e
t h e y
o f
t h e
b e
p a n e l
t h e
p a y
i s
i n
a n d
a b o u t
h a v e
s a i d
t h e
d a y s
a n d
t h a t
b u t
l a u r a
b o o k
a n d
w o u l d
m o n d a y
c o v e r
h i m
a n d
t h e
a n d
p o u n d s
m i l l i o n s
a c t u a l l y
i t
c l e a r
t h e
i n
t h e
w o m e n
t h e r e
g r o u p
d e a t h
m a k e
t h e
t o
w o u l d
o f
o f
s h e
t h e i r
f o r
h a s
r i g h t
a n d
t h e
p e r c e n t
f u n d s
t o
i n
n e x t
u n f o r t u n a t e
o f f i c i a l s
h a p p e n
w o m e n
b o y s
o f
w i t h
t h e
t r u e
c o u l d
j e r s e y
b y
t o
s a i d
t o
a l s o
w h a t
b u t
s a i d
t o o
f o r m e r
o f
i n
h a v e
t h a t
t h e
s u m m e r
o t h e r
o f
o f
h a s
h e
w h o
w h e n
h a s
a n d
a
o t h e r
t i m e
s a i d
f o r
o u t
r e f e r r a l
t h e
a n d
t a k e
o f
p o l i c y
l i m i t e d
o f
t o
m o r e
w o u l d
t h e
f r a n k l y
t h a t
a n d
a s
r u s s i a n s
b e t w e e n
t h e
t h e
t h e
y o u
o f
m a y
t h e
f e a t u r e
t h a t
c o n v i c t e d
s e e
t o
m o v i n g
d e b a t e
o f
f r o m
a n d
m o v i n g
t h e
i n
t h e
t h e
s t o r e
w o r k
b l a c k
r e c a l l e d
t o
e a c h
r e d u c e
t h e
t a x i n g
t h e
t h e
m o r e
a l r e a d y
i n
b y
h e r e
t h e
w a s
t h e
n o t
t h e
b y
h e
s e t t i n g
i n
t o
i n
i n
e n v i s i o n s
t h e
u n l i k e
f r i d a y
g a r d e n
a p p l e
w a n t
f r i d a y
t w o
l a c k
i n
i n
t h a t
h i s
t h e
t h e
b u t
a n d
o f
t h e
e v e n
o n l y
t h a t
w a s
o u t
t o
w e e k
t h e
d e p a r t m e n t
t h e
w i l l
h i m
o v e r
d u e
a n
b o t h
a
a n d
o u t
t o o
o f
w a s
s h o u l d
t h e
a
a n d
c h a i r m a n
i n t e r e s t s
w o m e n
t o
o f
a
o f
o f
h e l d
i n
a l m o s t
t h a t
t h e
i n
a b o u t
s i m p s o n
b e
c r i m e
t o
t h e
h e
m i x
i n
t h e
t h e r e
b u t
a n d
b u t
o u t
s e n t
a c c o u n t
c a n
w o r l d
d i d
t o
t h e
p r o m i s i n g
a n d
c h i e f
t o
a n d
i n
t h a t
s e v e r e
a s k e d
t h r o u g h
t o
s c o r e
o f
f r i d a y
u n i o n
t h e
t h o u s a n d s
a t
a n d
i n
s a y
t h i s
o f
w a s
p e r c e n t
a t
s t a t e
e x a c t l y
a t
a s
o f
t o
w h o
i n
i t s
t h a t
w o r k
p r e s e n c e
t h e
i l l i n o i s
p r i n c i p l e s
o f
s a i d
o f
s e a s o n
w i l l
o f
g e t
h o u s e
t h e
b r i n g
o u r
m i l l i o n
s e a s o n
w i n t e r
t o
h a s
i n
i n
s o u r c e
o f
b i g
t e l l s
w i t h
a n d
n o t
t h e
c o m p e t i t i o n
s e a t s
i n
n e w
d o e s
h i s
t h e
a n d
w i l l
t w o
a
t h e
w h a t
t h e y
a d d i n g
a n d
m a t e r i a l
h i m
e v e n t u a l l y
b l a c k
w r i t t e n
h a v e
h o u s e
a n d
t h e
a
f o r e i g n
i n
o u t s i d e
i n
w a i t
t h e
l o v e
h e
c l a i m
g e t
b u t
m u r d e r
w o u l d
o f
f o r
t h a t
o f
l o o k e d
b y
o f
t w o
t h e
o f
a s
c o u l d
a n d
a n d
t h e
d i f f e r e n t
p o w e r s
c a r e
o t h e r
h i s
n a t i o n a l
s h e
c a m p a i g n
m i c h a e l
h a v e
h i s
w h o
h o s p i t a l s
c a n
b e
a g e n c y
m o r e
c o n g r e s s
b u i l d i n g
i t
h o l d e r s
w r o t e
t h e i r
m e a n
e v e n
a n d
t h e
f u n d s
a b o u t
a n d
s a i d
p a r t n e r s
t h e
o f
h i s
d e p a r t m e n t
i s
t h e
w i l l
p e r c e n t
o u r
n a t i o n a l
t h e
w a t e r
s t u d i e s
l a s t
l e t
h i s
t o l d
c r i t i c s
e c o n o m i c
t i m e
g e t
l a s t
t h e s e
a n d
s a i d
g e r m a n s
q u o t e d
t o
n e e d
w h e n
i s
a n d
b a i l e y
a n d
a g r e e
s o r t
p o p u l a r
b u s h
b u t
s a i d
c o m p e t i t i o n
t h e
m a n
a t
w a s
t h a t
a d d e d
w o o d e n
d e a t h
a n d
s e n a t o r
l o v e
a b o u t
s o m e t h i n g
w a s
t h u r s d a y
b u t
o f
r e p o r t s
i n
f r i e n d
t h e y
t h e
w h o s e
t o
t h e
i t
d e s t r o y
f r o m
g a m e
s h o w
b i l l
r u l e
i n
a n d
w h a t
f o r
t i m e
a l s o
d e t a i l s
b a l a n c e
t h e y
h i s
t h e
i t s
n o t
c h i e f
s t a t e
a n d
h a s
t h e
t h e
n o t
a l o n g
i n
h i m
a
o f
t o
a n d
t h r o u g h
i t s
w h o
t h e
h i s
b a t t i n g
c o u n t r y
a n d
w a s h i n g t o n
s h e
r i s i n g
i n
a n d
c l i n t o n
i s
t h e
o f
f o r
c l o s e d
c l e a r l y
b e c a u s e
a n a l y s t s
i s
m i l l i o n
t h e
t o
c o t t o n
h a v e
f o r w a r d
w o u l d
t o
e m p l o y e e s
o f
t e s t
w e b
a n d
o t h e r
a n d
h i s
t h e
w h o
t h a t
o f
h a v e
w h e n
j o i n t
g o v e r n m e n t s
t h a t
s t u d e n t
t h e
w h o
c a m p b e l l
t h e
r e f u s e d
y o u
i n
d i f f e r e n t
s t i l l
a n d
w o r l d
n o t
g o v e r n m e n t
o f f i c i a l s
i n
s a y
s a i d
i n v e s t i g a t o r s
m a t t e r
i s
i n
n o t
f e d e r a l
w i t h
s t o r e s
l a s t
h a v e
i n
i n c h e s
o n e
o p p o n e n t s
s a m e
i n d i v i d u a l
b u t
h e l p
s k i n n y
t h e
t w o
s c h o o l
t r a i n
i n
t o
c l i n t o n
f i v e
g i v e n
t h e
f o r
b u t
c h a l l e n g e d
t o
t h e
h a d
t h e i r
y o u
t e x a s
w i t h
y o u
g r o u p
o f
b u s i n e s s
w o u l d
p r i c e
w h i c h
a n d
y o u n g
t o o k
w i t h
i n
o f
t h e
s h e
f o r
s i m p l e
t h e
t h a t
a l r e a d y
t h o u g h t
h e
b e
u n i o n
t h e
v i c t i m s
b e h i n d
f o r
c a n
h i g h
t h e
c h i l d
h a v e
h a s
t h a t
h a v e
w i t h
l o u i s
t h e i r
a n d
t h e
b o t h
w i t h
i s
i n
p r e s e n t
t h e
g a m e
o f
w h e n
t o
a n d
a t
w h a t
o f
i s
h a s
t h a t
w h e n
h a s
i n
b o t h
n o t
c a n n o t
e y e s
t h e
p u t
t h e
m i s t a k e
b e l i e v e d
t o
h e l p
o n l y
t h e
i n
s o m e
t o
i t s
c r i t i c s
t i m e
o f
a
t a k e
w a s
a n d
d o z e n
h a s
h a s
w i l l
s t o r y
h a s
n e v e r t h e l e s s
s a n t a
a c t u a l l y
t w o
o f
a b o u t
s a i d
s i n c e
w h i c h
c h i l d
t h a t
t h e
i t
m a k e
p r e v e n t s
i s s u e d
f o r
c h i e f
a t
o r g a n i z a t i o n s
s a y s
h i s
c h a i r m a n
p a r k i n g
s e v e r a l
t o
o f
l o s t
i n d i v i d u a l
a n d
w h a t
t h e
t h e
p o p u l a r
a l w a y s
b u t t e r
h o u s e
l e a g u e
w a s
h a r d
f r i e n d
w i t h
t o
a
b a c k g r o u n d s
d e p a r t m e n t
s e e
o f f i c i a l s
o f
y o u
m o r e
s u r e
s t e p s
o f
t h e
r e l a t i v e l y
y o u
f o r
h a v e
i n
g e n e r a l
o c t o b e r
t w o
w i t h
w a s
w h o
w a s
o f
s a i d
t h a t
s o m e
t o
i n
a
s a i d
f o r
t h e
s e e
o f
h a s
f o r
t h e
t o
a l s o
p a r t n e r s h i p
h a s
t h e
w i t h
t h a t
s p e c i a l i z e s
a n d
p r o p o s a l s
s u r e
a p p r o v a l
s e e i n g
a n d
s a y
t h e
y o u n g
o f
y o u
s a m p l e
t h i n g s
s e a r c h
h a v e
s h o u l d
o f
k n o w n
k n o w n
a n y o n e
t o
t h e
t h a t
g e t
b e
c a n
s a i d
s o u r c e s
a i d s
w e r e
f o r
r o l e
t o
t h a t
i n
i n
a
t h e y
j u s t
o f
b a d l y
r i g h t
h i s
t o
i n
n e w s
w h o
w e l l
o f
s h o w
n e a r l y
f o r
i t
a n d
r e p u b l i c a n
t h e
f o r
w o u l d
s o m e t h i n g
t h e
f a s t e r
g e t s
a n d
n e w s p a p e r
a s k e d
t h e
t h e
c o m f o r t a b l e
s o m e t h i n g
s h o u l d
o f
t h e
l a s t
t h a t
h u s b a n d
t h e y
t o
c o u l d
r o l e
a t l a n t a
t o
t h o u g h
a g e n c y
o f
c a n
i n
t h e
o f
t r u t h
o f
p o l i c e
w i d e l y
w h a t
w a s
f o r
s o u g h t
t o
t h e
t o l d
a t
e s t i m a t e d
a n d
a m o n g
o f
b y
t h e
y o u
i l l i n o i s
a t
d a t e s
t h e
b y
c o n s i d e r
p l a y e r s
r o o m
s h e
t o
t h a t
f r o m
a n d
o f
h e
e x p e r t s
n e w s p a p e r
c o u l d
s h e
i n
n a t i o n a l
c o n c e r n
b e
t o
j e r r y
h i s t o r y
b y
c o m p a n y
s h o u l d
s t a t e
t h e
t h e
a
i n
h a d
f e w
w h o
a n d
a s k e d
f o u n d i n g
i n
t h e
o n e
f o r
e n d
w h o
s c h o o l
c i r c u m s t a n c e s
b y
w o u l d
t o o k
h e
m e t s
a n y m o r e
t o
t e l e v i s i o n
s h o u l d
c o n t e s t
w a s
t h e r e
o f
c a l l e d
l a s t
r e p o r t e d
c l e a r l y
t o
t h e
t h e
j u s t
s e n i o r
b u i l d i n g
f r a n c h i s e
t h e
e r i c
j u s t
t h e y
t o
u s i n g
w h i t e
b e
t h e
f o r
s l i g h t l y
t h e r e
i n
t o
u n t i l
a n d
w o u l d
o u t
a b o u t
o n l y
i n
s a y i n g
b i l l
s t o r y
t h e
t h e
t h e
o f
n o t
o f
w e l l
s a i d
w o r k
w i l l
o f
a
i n v e s t m e n t s
l e t
w a s
n o t
l a s t
a t
i n
f r o m
c l a s s
f r o m
t h e
s t i l l
a t
j o h n
i n c l u d i n g
c a n a d a
f l e d
t h e
o f
s a i d
l a s t
m o s t
o f
w h o
t h e
t o
r e f u g e e s
n i c k
e n o u g h
n e x t
t h e r e
d o e s
e f f e c t s
t o
c o u l d
h a v e
b y
t o
w a s
u n d e r
t o
a
m a r k e t i n g
s a i d
w a s
k i n d
o f
t h e
s e v e r a l
d i f f e r e n c e
c o m p e t i t i o n
a n d
t h e
p l a n n e d
o f
e x p e c t e d
c o a c h
w o r k
c o u l d
f e d e r a l
t h e
w o u l d
i n d i a n
a n d
t h e
m o r e
p e r c e n t
b r o w n
s o m e
t e c h n i q u e
h o m e s
a
e x a c t l y
h a s
t o
h a s
a n y o n e
s t o r e s
a t
b y
s c o r e d
a n d
a n d
m o s t
t h e
s a i d
o f
g o v e r n m e n t
f o r
d e t a i l s
r e c e n t
a
p l a y e r s
a n d
b i g
c o m m u n i t y
f r i d a y
a
a
i n c l u d i n g
r e s o l u t i o n
w h o l e
b e g a n
p o t e n t i a l l y
w h a t
t i m e
d e a d l i n e
r u l e
t h e
t h e
t h e
o f f i c i a l s
t h e
h a s
t h e
i n
t h e y
a
w h o s e
h o w
s h e
h e l p
y o u
y o u
w i l l
i n
a t
w a s
n e w s
t h e
w a n t
a t
a n d
t h e
h a s
c u r r e n t
w a r n i n g
l a s t
r o m a r i o
t h e
t h e
i s
t h e
i n
w e r e
t o
c a u s e s
h i s
c o u l d
a n d
w i t h
h a v e
a c t u a l l y
i n
s a i d
t o
t r y i n g
w h i t e
s e r v e d
t h e
b y
t o
o f f i c e
j u s t
w i t h
c o a c h
b i g
s a y s
n a t i o n
t h e
i s
j a m e s
t h e
t r i a l
t h e
s e v e r a l
a r o u n d
h a v e
f o r
c h i n a
t h e
t h e r e
h i s
t h e y
a c t u a l l y
a n d
m o r e
b u i l d i n g
d e p a r t m e n t
e v e n
a
e v i d e n c e
e u r o p e
s a i d
i n
r e s t
h a l f
t h a t
t h e r e
o f
b y
i s
w a s
m a y
t h e
s h o o t i n g
a n d
b i d d i n g
h e
w a s
a s
o f
t o
h a v e
t h e
h i s
b e g i n n i n g
o f
t h a t
t h e
t h e
w i l l
m a d e
c o o p e r a t i o n
w r i t t e n
b y
t h e
a r o u n d
d e p a r t m e n t
t h e
t i m e
t o
m o r e
t h e
t h e
c o m f o r t
b u t
t o
s a i d
t h e i r
h a s
a
t h e
y o u
t h i n g s
c o u l d
f o r
a n d
w i t h
s h e
h e r e
a n d
t h e r e
t a k i n g
w a s
s t i l l
t h a t
i n
f o r
t h e
a n d
b e t w e e n
p e r s o n
a n d
u n t i l
i n
t h a t
c a n
o f
c r e a t i n g
h o w e v e r
c a l l e d
n o r t h e r n
c o u l d
i n
t h e
b o t h
o f
l i s t e d
w i l l
a n d
o f
a n d
t h a t
a n d
c h r i s t o p h e r
a n
f r a n k
s e n a t o r
t w o
w a s
h a v e
t h e
e v e n
p l a y e r s
w o u l d
o f
n e x t
s a i d
o f
w h a t
w i t h
a s
y o u
p o w e r
t h e
n a t i o n
l e v e l
r a n g e r s
h a v e
f o r
t h e
t h u s
a
t h e
t h e y
h a v i n g
c o n f e r e n c e
t h e
b u t
b u t
m o r e
t h e y
n e x t
i n
t h e
a s
m e m b e r
t h a t
c i t y
a n d
c l i n t o n
i s
f u t u r e
b e e n
w i l l
e m p l o y e e s
i t s
a
t h e
n e e d
f i e l d s
a
s a i d
b e c a u s e
d e p a r t m e n t
t o
l a s t
w h i c h
t h e
o f
f r o m
s c e n e
t h e
o f
c o u l d
h i s
c a n n o t
t h e
i n
a n d
a n d
c o r r u p t i o n
w i t h
d i d
t a k e
w i l l
t u r n e d
r o o m s
a
a n d
s a y s
t h a t
t h e
l o w e r
a l m o s t
t h e
w i t h
t o
j e r s e y
a s
w i t h
b e
w i t h
s h e
w o u l d
s o r t
t h e
w h i c h
m i d d l e
a
a
i n
a
a n
w a s
h e l p
o f
a n d
i n
o f
f o r
w a s
s t o c k
f o r
a n a l y s t s
t h e
n e w s p a p e r
m i l e s
t o
l e g i s l a t i o n
d a y s
t h e
o f
t h a t
t w o
h i s
t h e
t h e
h i s
a n d
s o m e t h i n g
c a s e
w i t h
t h e
b o u t r o s
o u r
d i s p u t e
t h a t
t h e
w i t h
a g a i n s t
d a y s
t h e r e
t h e
o u r
s i g n i f i c a n t
t h e
t h e
i n
t h e
t h e
h a v e
t o
t i m e
i t a l i a n
o f
s a i d
g a r d e n
c a r e
c i t y
i n
t h e r e
t h e y
b e t w e e n
t o
i n
s a i d
b i g
a n d
t h a t
o v e r
w i t h
h a v e
t h e
d r i v e
w o u l d
r e s e a r c h
r a t e
f a c e s
o v e r
a
m a d e
f o r
a n d
w a s
t h e i r
p o l i c e
a n d
m i d d l e
t h e
t h e y
t h e
t a l k
i n t e r n a t i o n a l
g e t
t h e
g e r m a n y
a n d
r i g h t
a f r i c a n
t o
t i m e
o f
a n d
f o r
f o r
f a t h e r
g r e e n
w h e r e a b o u t s
t h i s
r e c a l l e d
i n
t h e
a n d
t h e
a n d
t h e s e
s i x t h
a
s t a t e s
g o i n g
a
w h a t
w o u l d
a n d
o u r
i n
i t
o n e
i t
i t s
s a i d
o f
h a v e
i t
e c o n o m i c
t h e
o f
s h o p
c o m m i s s i o n
a n d
s u f f e r e d
s o n
t h e
w a s
a n d
r a i n
s o m e
h i s
s t a t e s
v o t e s
a n d
t h e
t h r o u g h
b a s i s
a
t h e
h e
t h e
g o v e r n o r
t h i s
s a i d
o f
w h e n
a l s o
b u t
t h a t
i n
s u c h
e m p l o y e e s
h i s
t h e
a n d
a
t i m e
t h e
h o u s e
j u n i o r
o n e
a n d
i s
t h a t
j o h n
a d v i s e r s
t o
b e c a u s e
i n
w h o
r e p r e s e n t a t i v e
f i n i s h
d i n n e r
i t s
a s k e d
s a i d
a n d
d o d g e r s
t h e
b e c a u s e
s c h o o l
o f
w h o
o f
r u n s
o f
t h a t
t h e
l i n e u p
a n d
b o t h
h e
s h o u l d
h e a d
o f
e u r o p e a n
f o r
d e a t h
a n d
i n
t r a n
w o n
o f
t h e
t h e
a n d
t h e
i n
o f
i n
t h e y
m o r e
a d d e d
a b o u t
i m p r o p e r
t h e
i n
f o r
o f
t h e y
g e t
t h e
s a i d
a n d
m a d e
p i c k u p
c a s e
t a k e
c o u p l e
w o u l d
i t
t h e
f i r m
i n
t h a t
m i l l i o n
t h e
s o m e
s o m e
w i t h
t h e
w a s
t h e
b u t
t h i s
t h a t
t o
i n
t h e
h a v e
a b o u t
t h e
e x a m p l e
a n d
c a n
o t h e r
h e
s a i d
w o r k i n g
r e c e n t
c o n t r o l
n e g o t i a t e
i n
s t e p s
h o w
a t
t o
t i m e
t h e
f a r
c l i n t o n
i n s u r e r s
t h e i r
f o r
a p a r t
t h e
a t
o f
h a v e
m a r k e t s
b a s e b a l l
m a d e
b u i l d i n g
a n d
t h i s
a n d
w i t h
t h e
c a n
b r i t i s h
i t
t o
f o r
h o u s e
a t
s a i d
o f
b y
o f
w i l l i a m
b o r d e r
t h e
s i m p l y
t h e
o f
a l o n g
w a s
f o r
o f
t h e
h a s
f o r
w i t h
t r y i n g
s t a t e
o f
m a n y
a
f o r
n e x t
o f
w h i c h
f i v e
a p p e a r e d
g o v e r n m e n t s
t h e
m i c h a e l
l a s t
o n e
w i l l
h e r e
o f
a r r i v e d
s a i d
h a d
t o
o t h e r
e d g e
p l a y e r s
a n d
m a n
t r a i n i n g
b a r r e d
b y
w e r e
o f
t h e
a l t e r n a t i v e
i n
f e b r u a r y
a n d
s t i l l
w h i c h
t h e
a t t e m p t i n g
b e t w e e n
s i m p l y
t h e
y o r k
g r a i n
w i t h
i n
t o
f r i e n d
o f
y o r k
s i n c e
t h e
a f f o r d
t h e
i t
t h e
w o r l d
t o
t h a t
b u t
d r a f t e d
a n d
g o i n g
f u n d
t h e
l a r g e l y
d e v e l o p m e n t
w r i t t e n
t h e i r
i n
p o p u l a r
a
a n d
b a r r y
a n d
t h e
t h e
b y
d i d
m i g h t
t h e
r u n
a n d
i n v e s t i g a t o r s
a n d
t o
t h e
b e
t r a d i n g
o f
c o m p a n i e s
p a r k
w i t h
o f
t o d a y
o t h e r
t h e
t h e
t h e
l e a s t
a n d
t h e
a l s o
t o
h a s
j o b
h i s
i s
t o
n e a r l y
f o r
c a m e
k n o w n
r o l e
a n d
t h e
o f
v e r y
a n d
i t
t o
t h e
i n
a n y w a y
t h e
o f
t h e
a t
s a y i n g
w h i t e
s a i d
i s
i n
b i g
i n
b a d
i n
a
n o t
m g m
n e x t
c o u l d
l e t
i t s
o f
o f f i c e
i n
a n d
o f
m a k e s
o u r
f i r e
c l a s s
w h e n
w i t h
t r y i n g
t h i n g s
a n
c h i l d
a n d
a
o n e
w h o
t o
c l e a r l y
a
a n
m i x
s a y
d a l y
i n
m i l l i o n
w h o
s c o t t
n o t
b a d
t i m e
a n d
a n d
w h o
t h e
s e v e n
t h e
t h e
f o r
a n d
t h a t
k i d s
m a t e r i a l
t h a t
t u r n i n g
f o r
p o v e r t y
w a s
c o p i e s
i n
f o r
a n d
p l a y e r s
r e m e m b e r
g o i n g
t h e y
t o
w i t h
a n d
w h a t
o f f i c e
t h e
c o n v i c t e d
c o m m u n i t y
t h e y
s h e
s a i d
i s
c a n
o f
w h e n
t h e
t h e
h a s
s i t e
u n t i l
h a v e
b y
n e w s
a n d
a
t h e
l a s t
w e e k
f i v e
s a i d
a b o u t
a b o u t
h o u s e
t h e
r i c h a r d
i s
w o n d e r f u l
f e w
o f
s a i d
t h e
b u t
t h e
o u t
t h a t
e l s e
a n d
f o r
h a v e
t h e
t h e
o f
w i t h
i n
m e x i c o
t h u r s d a y
u n d e r
s e n i o r
i s
t h a t
c o u l d
t h e
c h a n g e s
b u t
o f
g e r m a n y
a n d
a t
d i s e a s e
m i l l i o n
c o v e r i n g
o n e
t h a t
p l a y e r s
o f
s a i d
s a y
i n
w i l l i a m
t h e
w e r e
c o u l d
c o n f u s e d
a n d
s a i d
w e r e
a
t o
w a s
o f
i n
t h a t
t o
n o t
t h u s
o f
t h e
l o n g e r
t h e
y o u
w h o
s a m e
w i t h
s i d e
w a s
l i t t l e
e l s e
t h e
s u r e
o f
f o r
t h e
t h e r e
a l t h o u g h
w i t h
o f
t a k i n g
f o r
t h e
t h e
a r t i f a c t s
t h e
y o u
t h e
o f
t h e
t h e
b u t
t h e
a n d
h o w
l o s e
h a v e
s o l i d
t h e
f e w
t h a t
h a v e
c a l l e d
o n e
a t t a c k
a
t h i s
o f
a
a l c o h o l i s m
o f
r o o m
o f
i n
t h e
h a v e
d o e s
b e c a u s e
w o r l d
f o r
o n e
w h e n
u n i o n
a
t h e
d i e d
o f
o f f i c i a l s
t h e
b u t
e m p l o y e e s
a f t e r
t o l d
s o m e
t h e
w a s
t h e
c a n
t h e i r
e a r n i n g s
c l e a r l y
s c o r e
t h e
s o m e
f o r
t h e
t h a t
n o t
o f f i c i a l s
w h e n
t h e
w h e n
i s
t h e
p a n e l
u t i l i t y
s e l l e r s
f o r
m a n y
m a d e
n o t
s p e n t
w e r e
y o r k
a n d
t h i s
t h e
d i d
e a c h
f i n a l l y
a n d
i n
s e v e r a l
b l a c k
a
i t s
a n d
a t
t h a t
s h a r e
t h e
o f
c a l l e d
a
t h e
n e x t
t h e
t h e
b u s i n e s s e s
t h a t
t h e
t h e
w a s
l o c a l
b y
o f
p u b l i c a t i o n
h e
o f
d a y s
r u l i n g
a n d
c a r e
a
a b o u t
c i t y
w i l l
o n e
i n
f o r
h e
w o r t h
s e a t
d e c i s i o n
a n d
b o x
p r o c e s s i n g
h a v e
a n d
i s
t h e r e
t h e
w h e n
w a s
t h a t
t h e
b i l l i o n
s t r i p
p e r c e n t
h a d
t o
l i n g e r i n g
n i g h t
a
t h e
a n d
b u t
i n c l u d i n g
t h e
t h a t
i s s u e
s a y
t o
t o
t o
i n
f o r e i g n
f e w
t h e
w o u l d
f o u n d a t i o n
s e r v e s
t h e
b e
f o r
h a v e
w a s
t h e
a
t h e
i n
o f
d i d
t h e
a n d
t h e
r u n
d e a l
w a s
f o r
a m o n g
h i s
s a i d
t o o k
y o u
t o
a s
y o u
b e t t e r
g i v e n
t h e y
l e a g u e
f o r
m e t s
b o r d e r
s t i l l
s t a t e
g o a l
y o u
w h o s e
y o r k
t h a t
t h a t
e n d
t h r o u g h
a n d
b e
f o r
b u s y
t h e
o n e
t h e
t h e
t h a t
s c h o o l
f o r
o f
o b j e c t
a n d
p e r s o n
s a n
o f
s c i e n c e
t h e i r
i t
t e r m
t h e
l e g i s l a t i v e
a l m o s t
t h e
s a y s
s a i d
g o i n g
t h i s
s c i e n c e
t h e
e f f e c t
w i t h
t h e
b u t
s e a s o n
t r e a t y
d i d
a
t u e s d a y
t h e
t h e
p e n a l t y
t h e
m i l l i o n
p r o s p e c t
o f
o f f i c e
m i g h t
w h a t
f o r
i n
r e m a i n s
d e m o c r a t i c
o f
p i a n i s t
a s i a
w h o
o f
s t a t e
w i t h
c a s e
t h e
u n t i l
p e n t a g o n
t h e
i n
h a s
h a s
t h e
w o u l d
p o o r
a n d
c o n s i d e r
t h e
a u d i e n c e
m a y
t o
e u r o p e
f u t u r e
s u p p o s e d
f o u r t h
p o l i c e
d e f e a t
i n
a
h a s
j u d g e s
b u t
o u r
e a c h
t h e
s a i d
t h e
o f
w e s t e r n
t o
h e
p r e d i c t e d
w o m e n
t h e
s a y
m i l e s
d i f f e r e n t
s h o u l d
i s
c e r t a i n l y
h a s
r e c e i v i n g
c r i t i c s
t o
o f
m a n h a t t a n
p a i d
n o t
s t a t e s
t o
t h e
t u r n e d
h a n g
c a s e
t h e
t h e
w h e n
s a i d
f r o m
b y
l a t e r
s h a r e h o l d e r s
y e l l o w
f o r
p r o b l e m s
m i g h t
f i n a n c e
e n d
t o
p r e s s u r e
t h a t
a p t l y
t h e i r
i n v e s t i g a t o r s
b y
t h e
t u e s d a y
t h e
c o a c h
t h e
s e e
p a r t
b y
t h e
t h e
a b o u t
s a i d
t h e
w i t h
l e g a l
p l a y e r s
w i t h
t h e
w a s
a n d
c a n
d i c t i o n a r y
o f
t w o
t h e
o f
b e n e f i t s
s h o u l d
w h i c h
o n e
c o n t r i b u t i o n
w a s
a n d
a v e n u e
w e a r i n g
g a m e
a n d
p r o g r a m s
a l w a y s
i n
m o s t
f o r
t h e
s u r e
t h e i r
o f
a t t e n d
t h a t
a
w i l l
a l l i e s
r e p o r t s
f o r
r e c e n t
a t
f o r
a g r e e d
r e m e m b e r
t h i s
h a d
t h e
s a i d
p a r t
h i s
t h e
s u c h
t h e
c a r e e r
t h u m b
o v e r
f o r
b e
t h e
i n
r e s e a r c h
t e a m s
w h e n
p a s s i o n a t e
h a n d l e
y o u
h a v e
r u s h
w a n t
e v e n
t h e
i n
a n d
t h e
l o s t
m a d e
n e a r l y
a n
w i t h
t h e
g a m e
i t s
m a p
a n d
s a i d
f o r
a n d
i t
t h e
a g a i n s t
s a i d
t o
p r o p e r t i e s
i n c l u d i n g
o f
s a i d
q u i c k
t o
e x p e c t
a n
t h e
i n
w a s
o f
n o t
t h a t
m a n
a n d
a n d
t h e
a n d
a n d
u n d e r
s y r i a
c a n c e l l e d
f r a g m e n t e d
i s
s u r e
w h o
t h a t
i n
t o
t o
l a s t
s t a t e
t h i s
t h e
t o o k
u n t i l
b e
i n v e s t i g a t o r s
y o u
y o u
p l a s t i c
t h a t
t h e
t i m e
m o o r e
t h e y
i n
p r o m i s e
t h a t
t h e
s e l l
t h e y
c a r e
p a r t
a b l e
o f
t h e y
o f
t h e
t h e
b e
g r a n t
i s
a
t h e
m a d e
b y
t w o
n u t s
c u p s
w o r k
g a m e
o f
t h e
w i t h
w r i t t e n
o f
t o
o f
c o a c h
i t
m a k e
b a n
c o n t r o l s
t h e i r
y o u
a n d
t o
o f
b e
t h e r e
m i g h t
a l t e r n a t i v e
t h e
c o m p a n y
o f
o t h e r
o f
t h e
a s
a n d
a
b y
s p e n d
h a v e
i n
t r a d e
t o
t h e
h e
b u t
a
o n l y
t h i s
o n e
t h e
c h a r l e s
o f
t h e
a n d
f o r
t h e
w i t h
i n
b u t
a n d
i n
t h e
o n e
n o t
f o r
h a v e
w h o
s e n i o r
b o o k
c a n
o f
i n
a n d
i n
a n d
b e g a n
t o
s e t t i n g
o f
s a i d
s t a t e s
t w o
a p a r t m e n t
o f
w o r l d
o f
c l i n t o n
c a s e
f o r
n e e d
p l a c e
s t r e e t s
t o
a n d
i n
t o
t h e
a n d
o f
m o s t
w o r k
s h o w
t h e
k n o w n
k i n g
t h e
m o r e
t h e
o f
t h e
b e
b o t h
w a s
a
e m p l o y e e s
p i n k
t h e
t o
t h e
t h e
o f
f o r
w i t h
g i v e n
t a r g e t s
o f
t o
w i t h
w h o
v e t e r a n
t o
j o b
t o
s h o p
f o r
w a s
a n d
a s
s a y
o f
f e w
p l a y e r s
t h a t
f i n a l l y
o f
w o n
h e
c o r r u p t i o n
s t o c k
r a t e
t h e
t h e
a v a i l a b l e
y o r k
o f
t h a t
a n d
a n
w e r e
o f
s u r e
d a v i d
p l a c e
w h e n
o f
o f
m i l l i o n
c a r e
b e g a n
o f
h i s
t h a t
h a v e
h a v e
c a l l e d
h i m
i n
t h e
i n
s y s t e m s
s e n i o r
a s
t h e
t h e
a s i d e
o f
t h e
n o t
i n
t h a t
f u r t h e r
t r a c k
l i m o u s i n e
b o d y
p u r c h a s e
o f
t o
m i l l i o n
a t
t h e i r
a n d
a
w a n t
l e g i s l a t i o n
t h e y
c o u l d
h e
a n d
f r o m
t h e
l o s t
o f f i c e
o p p o n e n t s
w o u l d
f o r
s a i d
r e s u l t s
y o u
s a i d
d o i n g
i n f i e l d e r
h a d
s a i d
w e r e
i s
t o
r o o m
t h a t
a n d
m a d e
y o u
a n y t h i n g
b y
h o l d s
w h o
f a r
t h e
i n
t w o
a b o u t
t h e
e n d
t h e
h i m
l a s t
a n d
t h a t
f r a n c i s
o f
e v e n
t o o k
a b o u t
y o u
t h e
t h e
f a t
f o r
s c o r e d
t o
w a s
t h e y
t h e
o f
w o r k e r s
w h o
s e v e r a l
w h e t h e r
h e
t h e
s c i e n t i s t s
l o c a l
t o
o n l y
a s
t h e
d i d
a
o f
a n d
s t i l l
r o l e
w a n t
f o r
t h e
e v i d e n c e
c o u n t e r c u l t u r e
h o w e v e r
t h e
a l m o s t
e f f e c t
w i t h
o f
t o
a n d
i t
v i r t u a l l y
o f
b u t
b e c a u s e
s e l l i n g
h e
b y
t h e
t o
o n l y
b u t
t o l d
n e a r b y
w a s h i n g t o n
l e d
l a s t
t h e
t w o
i n
w h i c h
a n d
t h e
h e r e
t h e y
r e f u g e e s
v e r y
l a s t
o f
a l l o w
o n e
t h e
t h e
t h a t
t h e
t o
o t h e r
a n d
s p o k e s m a n
o f
s t a t e s
t h e
n e x t
c o m m i s s i o n
t h e
b r a v e s
b i l l i o n
t h e
b u t
o f
g a m e
h a v e
r e p o r t s
a
b u t
a n d
t o
t h e
m i k e
n o t
r o a d
c h i c k e n
c a l l e d
e x a m i n e
w i t h
w o u l d
h a v e
m e a n w h i l e
t o
t h e
t h e
a n d
o n e
o f
t h e
i n j u r y
c a l l e d
f o r
h i s
o f
r o l e
t h e
f u n d s
m o s t
a n d
m o r e
c a m e r a
o f
m i l k
w o u l d
t h e
f o x
t h e
t h e
d i s a s t e r
w e r e
o f
s e t t i n g
s e r i o u s
o f
b u t
t h e
i t
w h a t
t h e
t h e y
h i m
s u p p o r t e d
t h e
t o
i n
a f t e r
t h e r e
t o
m e a n s
a t
s e a s o n
n i g h t
t o
m a y
t h a t
m a y
i n
h i s
t h e
c o l l i n s
t h e
o u t
b e a n s
t h e i r
a r t i c u l a t e
t h e s e
h a s
y o u
g a m e
h a s
o w n
o u t
e x p e c t
p u t
k e p t
m a y
a f t e r
o u t
e f f o r t s
t a b l e
t e a m s
m a n y
f o r
a l t h o u g h
r e s u l t s
a s
o f
b i g
l e a s t
p a r e n t
w a s
a v e n u e
h a v e
t h e
b o t h
s u r v i v e d
t h e
t h e
d a y s
o u r
h a s
s a i d
t h e
f r o m
o f
b u t
w i t h
f a m i l y
a
t h e y
s t a t e s
t h a t
t h e
f u e l
a s
h a s
d r i n k s
o f
r a i s i n g
o f
o c t o b e r
g e t
a n d
m o r e
a n g e l s
t h e y
l e d
t o
w h o
e n d
d o i n g
t h a t
w a s
s o m e
t h e
s i n c e
t h e
b o t h
a f t e r
w h o
s a i d
s c h o o l
s e e
b o n d
a s
a s
h e l p
o f
n e x t
o f
h a v e
y a n k e e
t h i s
f o r c e
h i s
p a r k
b y
s p o k e s m a n
s a t u r d a y
o f
t h i s
i n
a b o a r d
t h e
o n e
o p p o s e
w h e n
g a r y
t h e
a t
t h u r s d a y
o f
h i s
o f
l e a v e s
t h e
o f
j u s t
t h e
i n
o f
t h e
p o s s i b l e
m o v e
c o u p l e
b o s n i a
a m o n g
p h o t o
j u s t
m o v e
o f
t h e
d i d
w h o
a n d
b o t h
o f
a l s o
a n d
o f
s t r i k e
t r e e
b e c a u s e
g e t
t h i s
a n d
b u t
w o u l d
w h o
w o r k
a n d
t h e
a d m i t t e d
l e o n a r d o
h a v e
e m p l o y e e s
r a t e
w h e n
w o r k
e u r o p e
o n l y
w i t h
k i r b y
s a i d
t h e
s o m e
w o r l d
t h e
g r o u n d s
a n d
t h e
t o
y o u
t h e i r
o u t
h a s
w h i c h
s t i l l
r u n s
i s
t h e
b u t
t h e
t w o
w o m e n
o f
b u t
t h e
i n f o r m a t i o n
w h o s e
t o
t h e y
t h e
t h e r e
c o m p a n i e s
i n
f r o m
t h e
m y t h s
a
c o a c h
f r o m
t h e r e
i t
b e a u t i f u l
t h e
g r a m s
t h e
t o
o u t
a
n o t
s t a r t
o f
d o e s
t h e
s a i d
p r o b a b l y
i n
w h i c h
i n
t o
a n d
g r a n d
b u t
e f f e c t s
t h e
t r i e d
s o u r c e
t h e
a
t h e
a n d
b y
t h a t
t h a t
p o l i t i c a l
h a v e
t o
d e p a r t m e n t
h i s
r e c e i v e d
a t
s a i d
r o u n d
i n
b e
h i s
n a t i o n
w a s
h a i t i
t h o u g h
t h e
t h e
a t
h i s
h e
w a n t
m a r t i n
o f
r e p u b l i c a n
i n
c h a i r m a n
a n d
t h e y
h a v e
t h e
a n d
b i g
o f
a n d
a n d
b u t
s t i l l
e a s t
r a i s i n g
m o s t
t h e
a l w a y s
p r o d u c t i o n
o f
w e r e
m o r e
w i t h
a s
f r o m
t h e
t h a t
t h e
o f
t h e
t h e
s c h o o l
d i f f e r e n c e
s a i d
t o
h i m
a n d
s i m p s o n
c a n
o f
r a c e s
p a r t
h i s
p a r k
w a s
g e t
t a k e
a n d
q u i c k
t o
w h i c h
f o r
c o n n e c t i o n


==> packaged-code/data/word-level/cipher.dat <==
313 137 80 103 145 
457 247 286 68 211 137 81 421 73 134 457 69 
294 90 421 457 142 383 137 
110 164 229 92 460 80 289 110 63 
367 235 356 364 
75 341 415 90 236 253 211 
137 424 222 433 253 211 
294 90 212 483 383 236 
93 1 457 105 361 211 137 80 457 498 7 110 449 161 398 201 385 20 246 280 
386 260 345 458 134 345 457 159 261 
463 359 421 354 460 23 44 
313 137 80 421 215 
460 23 330 128 
453 260 364 30 457 231 430 8 129 
460 260 398 110 249 147 88 
463 187 87 137 445 
313 460 205 433 98 
453 81 364 73 134 457 88 
454 93 228 182 359 421 432 
460 80 212 483 97 467 
294 90 364 457 290 345 359 137 
471 391 360 30 323 
137 80 203 375 
427 260 345 304 440 462 
253 187 84 345 188 
182 69 383 110 74 
386 354 253 430 368 110 400 345 285 119 346 54 125 
392 430 130 261 392 211 
463 354 253 356 392 211 
253 356 110 162 212 296 
386 260 383 110 130 22 7 392 211 
457 301 356 421 217 203 129 
463 354 386 470 134 189 290 
460 430 471 95 240 135 
462 430 275 382 
463 356 421 432 427 205 117 95 
137 430 110 130 352 261 
386 359 421 354 427 260 345 117 71 240 462 253 211 
182 337 345 94 321 1 412 118 214 159 140 
253 169 90 452 345 308 185 163 245 
182 424 433 288 119 110 362 361 
137 90 7 253 77 137 
463 260 169 288 345 359 462 
253 80 169 56 147 457 318 111 
392 424 179 427 
253 80 45 126 
110 443 74 169 80 45 119 457 449 
386 143 110 375 
253 79 471 320 180 
457 316 356 421 197 44 38 
227 23 487 346 238 
137 356 421 312 95 
346 462 430 100 463 260 345 228 
386 470 476 345 46 59 
460 90 170 345 137 
454 362 93 161 471 32 73 
294 90 171 253 211 
137 272 433 135 8 400 
386 288 137 403 
383 428 462 90 130 257 
267 165 93 148 73 
137 430 364 61 253 211 
473 88 211 39 128 360 108 
235 267 128 192 475 175 350 
253 410 421 359 100 207 37 
182 470 364 462 212 
182 272 359 137 321 
110 375 90 452 300 294 408 
121 90 462 253 305 
137 430 170 297 345 428 253 15 
253 143 110 212 461 
457 25 80 212 392 211 
313 463 35 3 75 417 119 137 
386 35 260 110 63 
137 80 110 130 212 25 
137 90 110 461 97 457 208 
253 80 10 345 285 
93 260 148 345 308 440 287 
361 93 243 73 
463 356 421 260 7 
253 205 260 108 287 22 281 
463 337 345 433 460 253 211 
120 90 134 110 226 147 203 33 
95 74 80 461 345 390 
155 23 154 128 
313 253 79 364 211 2 253 424 422 
463 299 368 345 273 134 440 75 266 
235 14 360 108 
413 128 169 260 398 51 119 387 
313 386 53 260 345 24 457 208 
386 260 262 294 212 
450 314 93 148 345 73 
457 266 90 352 
457 242 90 136 383 365 
463 332 10 345 256 412 25 403 457 451 147 457 47 
182 150 364 433 51 
457 165 356 364 291 73 134 137 378 
230 167 80 192 319 290 
137 139 364 101 462 
100 243 345 73 
154 37 199 341 253 211 
137 87 471 490 279 147 457 381 
462 219 90 457 95 446 383 110 69 134 378 
313 253 169 82 383 98 469 
170 90 348 119 294 213 253 15 
457 318 211 230 295 80 5 
386 222 311 345 285 369 
137 80 477 313 43 12 481 
346 386 470 10 345 72 345 359 462 
89 463 205 421 359 137 253 81 359 137 
457 17 79 345 239 287 
323 430 183 356 364 405 457 133 147 401 108 
207 391 23 446 345 433 30 378 
382 415 75 375 90 345 72 253 211 
253 211 39 128 360 108 346 413 360 333 
313 457 39 14 23 130 352 
182 148 345 359 294 
235 267 14 169 23 45 119 457 449 
463 222 101 345 256 440 110 297 213 149 
346 182 161 345 359 462 
182 23 171 484 
471 279 360 30 147 457 469 
137 80 110 171 422 
463 205 421 359 462 345 135 
113 79 92 457 350 
313 185 245 9 144 376 383 457 63 8 140 
253 222 79 398 392 211 
253 437 143 457 183 269 
457 469 360 345 72 134 174 
386 67 462 7 90 184 385 125 392 211 
463 337 462 139 421 156 142 91 211 
457 165 92 457 86 
313 457 163 491 205 335 19 
457 420 211 457 120 424 433 9 159 268 
457 157 362 243 32 73 
170 368 136 134 494 
294 90 284 147 347 
313 463 359 421 438 462 
346 386 424 304 440 137 
89 427 359 421 101 345 405 457 274 294 90 457 163 427 101 
463 311 345 433 486 345 260 110 231 
137 90 457 439 7 113 79 259 345 457 488 
182 359 421 359 462 440 14 
318 68 93 161 471 32 73 134 457 86 
392 243 345 217 135 498 129 
386 101 345 46 485 345 110 212 181 
386 260 471 289 234 253 211 
182 23 415 59 147 261 
182 187 101 137 345 60 
457 391 360 452 365 
386 359 170 345 71 
427 260 345 179 383 137 
313 463 354 137 80 330 95 
137 80 135 498 213 429 131 147 457 47 
157 453 148 73 
253 430 203 33 17 
253 148 345 217 110 183 
137 81 260 398 110 416 54 
137 90 457 474 442 
462 430 457 95 212 442 462 64 59 147 137 
182 211 182 5 348 478 
137 356 421 8 22 
463 162 162 311 345 256 294 261 
463 354 460 424 433 293 
253 356 421 101 345 31 135 
137 80 364 457 498 7 457 334 79 285 206 385 237 303 
137 90 421 203 375 
253 272 46 330 95 400 345 94 
267 279 147 457 163 116 
253 430 398 130 212 345 428 
460 430 417 460 
460 430 364 110 400 253 211 
253 80 30 126 
157 93 160 497 457 242 367 
463 299 160 411 440 110 334 240 294 403 
462 80 457 8 442 463 492 463 205 359 
253 234 345 419 345 457 158 324 134 378 
8 140 253 80 439 
294 90 364 457 498 7 
463 354 253 35 359 110 212 296 
182 101 345 117 457 227 147 294 
457 329 69 90 452 159 268 
157 93 81 364 73 134 462 
155 139 421 101 137 
313 182 87 471 279 
313 137 80 421 184 
253 205 156 220 1 44 7 321 
386 162 359 421 101 345 458 345 361 
463 35 187 433 476 345 359 457 474 442 321 392 211 
313 462 430 364 189 375 
253 430 169 288 457 227 
392 15 462 392 161 471 54 97 457 191 
253 491 161 110 461 
253 356 364 101 345 217 203 129 
227 147 457 7 457 441 64 115 
457 375 80 143 145 271 
463 288 364 345 354 340 137 
137 108 413 128 
392 424 419 345 467 134 271 
392 79 92 100 457 350 
457 212 483 90 462 463 161 462 400 
182 150 160 419 
253 243 490 73 134 457 469 
415 386 101 345 217 11 
457 242 80 114 345 457 52 
110 357 480 353 440 457 315 
137 139 421 222 341 59 
457 202 90 159 78 
294 90 364 212 383 75 266 
294 424 364 433 212 
457 316 81 364 73 134 275 464 
253 80 51 134 457 474 292 
137 430 187 95 147 207 223 
457 479 260 398 30 
463 332 10 345 359 457 431 296 463 199 359 
346 255 110 456 462 430 203 296 
137 430 110 297 140 346 137 430 7 383 110 405 
386 376 457 270 
386 35 117 137 253 211 
334 93 205 364 433 106 214 365 302 457 344 52 
346 137 80 491 184 
386 424 160 432 110 292 147 236 
182 233 87 287 177 417 
253 430 97 110 352 213 253 211 
253 243 345 117 44 490 73 134 457 183 
457 401 211 182 161 170 345 359 440 137 
37 23 491 457 474 27 95 140 
457 361 430 183 211 
137 80 457 498 289 390 259 119 457 297 140 
137 424 433 275 439 65 147 469 
463 222 260 337 
110 394 69 90 452 159 408 
346 245 211 463 337 462 386 199 341 137 59 
41 359 386 312 110 405 
463 211 463 101 345 438 137 
457 248 360 160 262 321 119 269 
137 150 433 486 345 256 
253 90 457 330 95 155 199 
463 260 421 262 137 253 211 
313 424 182 69 383 287 
463 359 421 260 345 405 
137 430 10 345 72 134 
386 354 462 386 360 130 24 253 211 
455 356 364 291 73 
386 150 359 71 321 
182 432 155 253 90 
253 199 422 427 215 
137 430 364 10 345 433 457 474 
253 79 364 411 172 437 
110 375 90 452 119 340 110 408 
463 161 416 234 253 211 437 
99 284 79 12 33 453 363 
253 211 253 356 364 260 44 490 279 
253 139 100 457 151 37 
253 211 110 197 90 364 339 
463 359 421 354 460 424 433 44 303 253 15 
137 424 72 323 383 412 248 223 
471 350 360 143 
248 128 360 333 
346 463 359 421 354 386 150 
453 288 345 60 71 
427 359 421 101 137 345 451 253 211 
313 460 80 471 142 345 69 
412 39 128 360 333 
457 327 211 471 375 161 398 106 180 
463 187 161 345 217 137 95 466 94 
463 359 421 354 386 260 44 400 95 414 301 211 
463 161 457 489 392 211 
313 386 410 421 31 121 128 354 
253 356 421 359 462 
356 463 46 457 382 329 
463 211 462 345 287 
463 359 421 354 463 199 
386 359 421 101 345 433 457 165 
463 359 421 354 347 424 304 440 71 
110 297 165 77 327 8 268 
463 64 11 119 457 439 313 463 336 31 147 457 261 321 119 457 443 
313 460 430 170 386 199 359 340 137 
182 356 421 217 44 279 
463 161 177 303 
386 161 345 181 321 
236 469 23 446 119 467 1 457 451 147 457 408 
233 77 294 22 
137 80 103 24 313 386 491 64 210 
331 478 23 452 403 457 451 147 457 140 
100 248 161 92 457 350 
457 370 424 433 288 119 110 362 361 
457 56 80 160 477 
313 253 211 137 80 457 484 382 345 359 121 182 356 
463 161 110 400 392 211 
457 361 80 114 345 448 
427 23 10 345 285 369 345 428 
377 437 386 3 476 
462 53 156 7 
386 410 421 228 462 386 356 137 119 457 254 
392 79 160 398 110 194 147 394 
386 260 345 3 184 134 137 
386 312 345 433 232 345 100 
460 430 187 170 427 199 359 340 294 253 211 
457 167 80 114 43 350 
373 93 148 345 217 279 
427 187 410 421 117 462 246 
463 299 398 482 110 400 345 188 443 
137 430 110 352 213 415 
457 247 165 169 143 471 32 183 
253 430 457 431 119 457 34 
462 430 100 386 356 253 211 
463 260 482 427 110 171 304 253 306 
119 467 457 191 152 243 32 73 
463 35 160 195 75 417 119 110 436 49 321 253 211 
412 252 90 5 159 140 383 387 
392 161 471 32 279 
453 356 364 197 457 74 430 129 
463 356 421 63 137 462 290 
463 199 188 440 137 
294 90 421 457 474 334 
164 93 205 364 291 433 106 383 73 
457 296 356 421 8 22 
137 90 110 146 389 253 15 
137 430 364 110 74 442 345 359 
330 110 408 281 253 272 260 492 253 161 262 137 100 
137 80 421 457 382 7 
137 430 170 297 345 428 
367 457 136 205 54 376 457 384 
346 182 260 457 220 
313 182 470 110 334 
487 199 496 457 290 119 294 
346 460 23 246 
415 182 470 57 193 462 430 364 20 
313 182 101 98 
466 391 360 452 345 433 30 378 
463 465 421 363 71 
102 394 407 23 459 457 216 
415 462 430 104 
386 351 343 110 493 267 37 
27 294 90 405 
457 157 176 161 471 32 73 134 457 86 
313 463 101 427 345 432 462 460 430 222 110 400 383 125 
383 457 227 284 137 90 
253 430 110 212 17 346 253 35 46 412 296 
137 80 110 130 212 25 383 428 
253 114 137 59 134 203 498 489 307 
253 81 364 217 135 129 
463 311 345 433 460 346 463 356 364 117 137 
137 356 364 129 457 301 
386 424 260 294 389 377 457 466 261 
313 89 386 260 345 458 345 361 386 35 458 345 361 
137 79 237 295 253 211 
253 90 452 345 433 30 302 271 
471 279 360 30 126 
460 90 151 345 60 71 
463 199 364 233 46 369 
182 243 345 217 98 279 313 211 253 161 364 398 45 
182 205 364 228 2 457 418 77 284 
113 211 457 469 81 433 218 174 
463 311 345 433 284 147 462 
165 93 205 364 433 291 106 383 73 134 457 86 
182 311 137 345 433 466 346 182 424 260 137 
386 299 368 345 359 98 
294 80 170 240 457 479 
346 182 211 427 432 155 386 23 
463 359 421 260 83 417 
462 375 424 433 201 302 365 
457 39 161 92 457 350 
39 223 300 253 80 348 
100 463 101 345 359 90 179 
310 453 360 333 
154 128 360 284 147 457 165 
463 359 421 101 303 
453 497 457 390 313 243 345 217 279 
137 80 255 24 255 182 81 46 
170 90 184 
386 101 294 345 72 
253 211 253 311 137 294 140 
346 386 299 368 39 
346 137 205 285 97 44 133 147 484 
137 90 110 212 181 
182 260 364 262 137 
462 90 130 212 483 383 457 454 128 245 211 
137 80 364 291 432 2 182 356 
182 470 364 10 345 359 137 
294 90 416 34 
313 392 79 471 38 134 457 479 
457 242 424 72 210 78 
463 432 463 410 421 458 369 
248 14 360 30 27 469 440 165 93 
392 90 457 330 442 386 260 
110 489 80 160 477 
460 80 110 249 147 462 392 211 
460 23 222 37 427 199 341 134 
463 354 463 260 110 212 400 345 117 137 
463 160 492 462 137 80 215 180 
457 420 79 243 345 73 134 457 167 
413 238 360 459 457 333 
386 260 345 31 457 265 253 211 
346 392 430 10 345 94 
427 187 143 462 206 
186 430 388 345 467 79 398 22 452 
462 430 257 253 211 
334 93 81 364 217 44 279 
253 161 110 261 63 
346 253 430 10 345 285 210 
463 359 421 354 253 430 457 382 95 
463 332 10 440 75 128 
209 14 260 92 457 350 
457 304 205 160 433 82 110 236 219 
16 267 128 360 333 
463 35 94 345 3 137 10 
463 260 421 262 457 86 180 
463 332 364 10 343 279 
386 222 94 345 54 287 313 253 139 421 312 137 
460 80 471 314 
313 294 90 457 431 7 147 75 266 
386 354 137 430 257 383 189 334 
463 359 421 117 44 98 303 
392 356 364 129 44 425 
463 205 421 162 438 137 
386 150 364 354 462 386 299 143 137 253 211 
392 243 490 73 
155 430 368 457 417 
462 150 54 125 
427 299 368 345 433 325 345 46 210 137 
313 253 211 457 7 79 285 345 405 
253 53 169 388 387 346 347 
137 430 364 457 265 415 
253 62 137 457 159 140 
345 359 212 341 386 312 171 326 
457 395 77 142 323 
144 93 243 345 73 
137 430 257 253 211 
313 227 424 160 458 369 
89 253 199 359 462 253 139 364 312 125 
189 318 80 460 
392 79 398 210 110 249 253 211 
182 101 345 36 428 
463 492 340 137 
313 462 424 405 
203 261 90 352 103 
253 211 463 359 421 432 
463 356 421 67 137 253 211 
467 367 124 457 239 383 98 7 
457 157 362 211 137 161 471 32 73 
455 211 182 63 345 295 457 250 
457 14 260 457 382 345 295 
463 187 101 345 46 134 440 266 
253 79 92 207 350 
427 160 432 155 430 10 345 256 6 
460 90 110 142 383 100 147 125 
457 7 90 415 392 211 
457 303 161 22 398 190 
137 80 421 305 383 
137 430 457 498 7 386 23 476 294 274 59 
463 354 386 199 256 177 263 415 
457 480 356 364 419 110 239 409 73 378 
81 427 101 462 
253 80 51 126 1 203 369 
405 90 284 147 76 430 266 
463 187 354 253 150 260 412 400 
313 457 391 260 364 398 
346 89 427 101 137 463 101 427 345 260 137 
427 410 421 117 462 449 
267 128 81 228 137 90 
457 128 438 405 253 211 
100 16 360 30 
471 293 80 259 214 78 
457 374 424 422 383 39 107 
137 356 421 260 457 474 295 
454 315 53 364 
253 211 469 81 72 
386 260 345 60 462 
137 139 421 181 59 240 462 
294 268 137 430 398 255 212 255 137 430 398 110 22 7 
137 87 471 267 279 
386 101 345 359 462 
227 161 398 461 119 457 56 
463 354 137 90 110 130 212 375 253 211 
182 360 104 
415 462 430 121 137 90 
253 430 368 457 466 228 
457 213 139 364 101 283 
93 205 364 433 106 383 73 291 
386 187 356 421 36 44 147 71 
137 80 110 212 179 
253 199 359 37 386 299 160 262 403 
386 260 421 104 180 
182 305 135 345 273 346 392 148 
383 177 457 405 79 192 285 
313 462 80 203 431 461 
463 299 398 184 134 462 392 211 
386 101 345 433 460 200 137 139 
392 205 364 291 433 106 383 73 
347 356 364 291 73 134 457 26 
182 260 471 490 400 345 295 
182 359 421 312 54 
203 159 60 90 132 
253 311 345 458 345 283 
386 187 101 345 438 457 265 392 211 
462 79 421 222 398 457 449 
386 101 297 478 415 
313 100 386 199 359 90 179 
463 492 386 218 189 33 
294 90 457 296 147 110 165 
386 299 398 210 137 
182 260 110 34 
457 375 80 143 
386 337 383 457 431 392 211 
137 80 421 110 212 442 
462 356 421 8 22 271 
253 87 206 134 462 103 
347 169 15 12 376 
462 430 257 313 137 430 491 214 
457 361 243 43 73 
463 299 161 110 171 266 
182 243 345 217 98 279 
223 77 287 115 
386 341 440 128 
463 356 421 101 345 240 137 392 211 
386 187 359 421 432 180 
21 127 79 305 383 457 74 430 419 313 347 79 148 
20 463 80 486 345 117 137 
209 23 5 383 159 140 
137 79 345 341 59 
89 182 46 137 182 46 137 
267 165 93 243 73 
427 162 46 343 137 
313 463 260 345 432 
135 56 80 160 477 
386 424 94 345 438 462 182 199 
76 80 95 147 207 223 
137 80 457 498 242 96 457 39 484 
253 356 364 432 275 464 
137 80 457 498 261 119 105 276 102 
457 128 101 287 
313 463 311 345 94 
253 169 243 345 129 457 39 14 
460 79 421 398 
457 250 80 30 378 
110 171 454 123 90 42 383 12 266 253 15 
386 312 110 325 165 253 211 
253 79 235 267 238 
182 199 364 359 294 345 125 
99 334 424 188 39 98 263 
253 222 211 253 81 
182 360 345 308 321 126 
313 427 161 345 433 460 
81 427 240 345 73 134 462 
137 430 364 110 416 26 
137 430 215 253 211 
137 430 10 345 260 345 433 462 290 
415 386 101 345 156 110 284 147 137 97 71 
203 464 205 364 433 497 145 271 
462 29 90 415 
203 443 122 90 446 383 294 408 
463 351 59 346 143 428 110 149 
463 359 421 354 137 430 382 
463 356 421 101 137 345 451 240 294 
182 160 87 206 
460 424 433 471 479 
253 243 345 217 44 279 147 457 63 
137 90 110 237 95 
462 430 457 261 386 188 
463 101 345 376 457 308 253 211 
137 430 364 189 34 
386 260 364 262 44 186 303 253 211 
137 80 24 377 457 451 253 211 
286 68 93 243 345 73 
457 178 23 114 345 121 430 10 134 119 457 213 253 211 
427 187 260 345 3 10 
253 161 471 73 134 457 167 
359 182 260 238 147 275 33 
463 187 410 421 67 463 356 462 
463 260 421 411 172 463 299 398 185 91 211 
137 410 421 433 340 95 442 
191 326 169 77 284 
68 93 211 182 205 364 291 73 134 457 63 
253 430 162 98 399 462 
39 267 14 360 51 8 268 
386 260 336 100 189 238 
110 178 301 243 345 73 
182 312 110 296 415 
39 267 128 360 333 
463 332 364 10 345 75 341 415 392 211 
427 187 359 421 432 
137 430 100 284 147 457 261 
313 27 462 463 356 421 354 386 205 72 
137 80 110 212 179 253 211 
457 479 23 457 158 324 457 158 280 346 457 105 298 
463 260 364 262 135 
313 253 368 110 400 346 77 137 
203 327 148 345 73 134 203 464 
253 139 421 33 137 
463 260 170 345 359 440 137 
137 430 110 171 265 415 
137 430 212 345 432 462 
462 139 421 117 137 382 
457 286 68 148 345 73 
386 359 421 101 427 6 
471 95 205 458 11 
253 211 253 53 295 
463 359 421 354 463 199 359 294 253 15 
392 80 300 30 97 110 316 
471 395 161 398 201 302 126 134 275 295 
182 23 284 147 125 100 
386 432 417 90 230 26 
386 23 415 459 189 33 128 
313 463 332 364 457 17 
313 462 90 187 457 307 
135 231 80 108 
155 81 260 492 137 
463 299 222 311 345 438 287 
313 137 356 421 60 460 
182 260 275 33 417 
463 359 421 354 137 430 110 389 
137 430 10 345 156 189 431 261 147 457 140 
137 430 364 212 253 211 
457 179 199 433 143 
253 243 345 129 457 267 102 105 425 
346 20 27 110 141 253 87 119 346 404 
39 487 360 108 
463 354 392 62 137 
392 162 411 110 212 489 
457 295 90 452 345 156 310 107 
121 430 457 375 
462 80 364 457 449 367 
460 80 421 110 249 147 293 
346 253 211 170 
91 139 364 11 462 163 
471 95 80 333 119 462 381 
137 491 90 421 215 
39 326 360 333 
137 430 162 110 297 442 
453 211 95 74 80 51 
427 299 143 110 212 181 
253 356 421 162 217 428 110 400 253 211 
427 410 421 60 6 
313 253 90 211 345 433 
457 39 23 446 345 308 174 
457 165 356 364 291 73 
386 260 364 143 110 466 375 134 294 26 392 211 
313 392 84 345 359 137 100 
253 430 110 129 17 
462 80 364 457 449 294 7 
313 182 150 364 359 294 
386 35 438 121 182 359 
427 432 121 457 483 90 
457 176 183 87 471 490 279 
313 253 79 330 95 
463 67 463 199 491 359 294 
463 410 421 475 457 29 392 306 
392 356 421 260 44 267 279 
227 247 487 359 421 233 94 
182 199 364 463 193 287 
462 290 90 421 460 253 15 
453 497 457 293 
313 137 430 7 345 256 
392 205 364 217 490 279 
460 80 471 312 383 294 
318 79 398 457 389 
294 90 110 352 26 253 211 
392 160 104 
386 359 421 101 71 345 179 
137 80 457 498 397 122 147 44 147 457 358 225 430 231 407 
110 68 229 211 253 161 471 32 279 
463 160 161 345 422 287 119 137 
137 211 137 5 345 295 
462 90 457 227 257 442 253 211 
42 90 75 266 
392 92 204 137 
471 267 38 80 57 30 
137 80 187 20 24 253 211 
253 161 471 73 378 
457 74 430 129 80 421 30 
457 315 211 271 
463 162 410 421 67 137 392 211 
44 256 90 110 212 95 
457 362 161 471 32 38 
110 375 134 2 457 261 150 72 90 452 345 433 201 300 
182 491 31 322 258 
20 253 161 345 405 
387 430 110 416 371 346 427 470 110 416 371 
460 430 471 297 185 
346 386 359 260 110 63 
182 103 260 161 110 171 47 
463 260 421 161 110 400 345 354 340 137 
457 301 243 345 217 490 279 
137 430 7 345 46 59 
392 211 392 81 260 471 490 73 
386 336 346 386 356 421 240 137 253 211 
253 243 490 73 134 457 167 
253 80 437 51 302 453 
460 80 471 290 182 205 422 
177 432 471 267 266 
20 460 150 421 433 110 312 383 186 405 
346 462 430 121 182 356 
98 469 360 452 
427 359 421 162 432 
294 90 121 463 311 
137 80 110 130 212 86 253 211 
420 93 205 364 433 106 383 73 78 
121 80 457 431 284 
182 260 345 179 
386 160 359 392 211 
463 424 94 345 359 75 431 
102 128 169 360 333 
137 80 7 345 419 134 208 
313 392 80 352 
137 80 421 110 237 320 
137 90 383 100 457 128 
39 267 93 23 491 134 122 
346 462 430 364 457 449 
457 176 161 471 32 73 
320 380 23 452 345 308 126 
463 193 287 345 433 325 392 211 
460 80 471 32 73 97 457 318 68 
457 276 205 364 291 433 106 383 73 78 
137 90 421 341 383 428 
463 332 6 345 359 110 296 
253 368 110 416 131 103 
137 430 364 100 336 253 211 
182 299 398 171 345 125 
386 260 457 128 
313 137 80 110 24 261 
463 311 345 438 137 210 
37 205 405 
471 267 279 147 457 5 381 360 482 
386 260 267 234 383 462 253 211 
427 311 345 432 
413 267 370 360 333 
453 260 148 345 73 
182 101 125 345 256 457 429 
457 436 286 68 243 345 73 134 457 86 
386 359 421 101 71 6 
253 491 90 110 194 147 394 
463 359 421 63 345 181 415 
255 22 255 427 256 462 430 457 257 442 
386 432 253 424 3 125 119 457 261 
313 89 427 359 421 427 410 421 256 
460 90 110 212 400 137 90 222 457 449 
253 80 461 119 457 11 147 457 56 
313 460 80 110 120 
462 334 90 452 345 197 12 466 86 134 365 
253 211 457 449 80 319 167 
463 278 359 137 383 457 334 
134 126 253 477 71 
463 199 364 359 294 253 211 
463 354 463 199 359 137 
346 462 430 187 294 408 
253 424 260 110 483 118 378 
392 211 392 161 471 279 
16 128 360 259 333 
460 90 170 463 199 359 392 211 
427 101 345 256 457 144 232 
155 430 159 253 305 
137 430 130 257 345 432 462 
457 391 360 452 300 294 268 
301 391 23 364 452 383 110 268 
137 430 364 222 462 290 
460 430 170 463 199 359 
135 183 87 471 490 279 
463 359 421 101 345 228 463 33 137 
386 23 6 345 54 3 457 236 
39 128 23 108 
386 260 345 475 462 
462 430 457 461 386 311 
182 444 345 260 110 307 
165 93 161 471 267 73 
455 356 364 73 134 457 197 
346 457 213 149 64 
313 462 80 457 389 
463 80 108 119 462 466 253 211 
386 312 345 405 294 
427 260 345 341 110 249 
359 427 101 345 239 134 110 194 147 457 247 52 
463 187 81 421 359 137 
239 89 427 312 54 
39 267 50 484 336 
457 69 79 398 136 383 174 
471 32 69 80 452 
253 356 364 217 203 439 129 
457 88 205 364 433 497 291 440 453 
453 81 217 471 490 279 
460 80 471 236 
110 483 118 90 446 383 365 
137 430 364 339 
471 386 359 421 67 119 71 
391 147 457 174 69 23 452 214 323 
182 260 289 110 212 274 346 182 260 289 110 212 318 
253 330 84 345 54 479 
110 329 69 90 452 159 268 
453 356 364 217 490 279 
253 161 471 466 183 
253 80 30 27 235 223 
253 79 364 62 110 25 294 140 
457 439 346 466 25 90 446 383 174 
457 276 305 119 110 183 
463 354 386 260 345 72 345 376 137 
450 453 148 345 73 134 457 86 
253 243 73 271 
313 294 90 364 457 7 345 46 59 147 457 384 
386 359 364 101 345 438 427 
386 187 359 189 296 
137 430 457 498 7 463 299 262 287 
182 285 383 231 
457 389 79 22 398 397 
95 356 421 46 445 
182 360 171 345 341 440 253 211 
427 35 160 228 121 294 282 356 383 294 191 253 193 448 
463 260 110 22 290 345 458 
460 23 421 246 147 125 
460 430 170 404 383 125 
253 211 253 90 452 11 119 361 159 408 
177 260 404 457 371 
182 360 216 147 457 474 350 
437 182 136 345 341 
460 23 246 147 207 
457 276 211 137 356 364 432 457 74 80 311 
155 430 368 457 395 
460 360 471 267 279 147 457 406 
463 359 421 432 121 427 128 101 
110 229 211 392 81 260 471 73 
313 110 229 356 421 291 419 110 239 409 73 
182 187 216 287 
137 187 80 421 189 292 
110 165 229 81 364 73 134 457 86 
471 375 79 398 143 302 457 361 
427 3 137 319 31 
457 7 345 405 90 415 
313 294 90 421 457 449 
253 148 345 217 44 98 279 
463 288 345 60 313 137 356 421 341 383 457 498 268 
463 150 260 368 206 
182 193 287 364 345 285 11 
462 80 110 212 151 25 
313 182 356 421 60 460 
346 462 90 457 451 147 137 
466 391 360 364 452 403 271 
182 23 452 345 46 275 290 
471 297 469 360 5 
457 165 79 211 457 16 424 433 288 119 110 362 361 
294 90 203 498 213 429 
386 260 345 156 95 261 1 110 7 253 211 
313 89 427 359 421 101 428 427 359 421 101 428 
463 438 294 255 185 
463 101 345 256 253 84 345 256 
457 327 211 137 81 295 
93 243 345 73 345 457 88 
460 80 471 38 134 457 464 147 457 333 128 
346 463 432 75 33 129 
457 157 362 79 243 345 73 
415 462 430 325 
246 326 360 452 345 72 275 395 210 174 
182 100 101 345 179 253 211 
253 87 471 490 279 340 457 42 
460 90 471 312 392 211 
383 415 392 330 84 98 
463 354 246 425 199 359 462 
386 410 421 179 41 170 
313 463 332 162 364 
182 87 471 490 279 340 203 464 
313 182 368 121 182 311 
182 360 421 333 
457 469 205 8 235 223 
182 470 364 110 191 
386 356 421 117 137 
457 191 152 161 471 73 214 78 
267 484 356 421 233 432 294 80 203 466 65 
386 260 345 156 395 
427 260 345 359 352 37 253 211 
95 74 13 345 203 390 
471 264 279 260 398 482 147 457 219 
392 424 359 294 76 
386 337 253 424 433 497 
253 356 364 291 419 110 239 97 457 344 52 
427 260 20 246 297 128 
412 242 80 82 1 457 244 329 
457 283 491 90 421 215 
457 185 80 163 245 
386 101 345 256 100 147 71 
182 161 170 345 359 440 137 
460 430 170 240 137 
463 359 421 101 345 46 343 462 392 211 
462 430 284 147 294 372 
457 165 79 364 201 110 190 496 119 294 26 
253 79 335 130 257 345 457 334 
6 137 430 352 
137 430 121 463 311 253 211 
463 81 421 228 100 147 71 
462 90 110 249 147 417 
93 211 460 80 471 293 323 
457 391 23 452 126 
313 462 430 364 61 
182 205 421 67 137 
253 430 368 462 382 
227 360 30 457 159 292 
346 463 101 345 359 137 321 
182 353 126 
367 471 42 80 259 119 457 423 271 
137 139 421 101 345 458 119 383 428 
457 301 243 345 217 203 129 
427 187 260 345 3 137 10 
137 79 345 433 382 
479 64 345 359 34 
137 430 364 100 212 483 
301 391 360 30 271 
137 430 103 214 345 46 343 462 253 211 
182 187 410 421 46 137 
463 187 337 463 199 72 75 212 188 
253 80 160 145 383 341 
453 161 493 267 279 147 457 381 
463 162 101 345 188 
313 462 80 352 
463 432 253 35 433 460 440 428 
457 301 87 471 267 279 
253 81 364 217 279 340 462 449 
294 80 110 130 257 489 383 428 
462 430 75 466 250 
462 162 80 485 457 208 147 75 56 253 211 
457 371 430 103 
386 150 433 158 
253 161 493 279 
386 410 421 458 76 
453 243 73 
137 430 190 253 211 
346 463 424 117 462 334 
76 462 430 364 457 449 
386 205 421 438 71 
27 457 381 457 157 362 114 485 457 48 
313 460 360 20 246 303 
463 359 421 354 427 312 345 252 137 
275 464 80 364 30 
457 235 360 160 45 119 457 449 
100 457 333 360 201 345 110 316 119 457 423 
313 386 424 179 134 
392 139 421 233 94 
463 150 421 260 411 460 
91 463 354 137 430 187 382 
253 211 294 90 110 7 383 375 
463 222 492 253 81 
253 356 137 134 457 498 94 
313 27 462 137 81 433 103 145 
346 253 35 260 137 
361 93 205 364 433 106 383 73 145 323 
313 137 430 364 457 451 147 75 266 
253 90 446 345 308 185 245 119 467 134 126 
355 79 92 457 86 
313 154 424 364 8 
463 162 359 421 46 137 
427 260 345 359 462 253 211 
427 359 421 260 44 147 207 
294 90 364 189 389 
137 430 364 230 26 382 415 
137 80 421 110 449 147 364 42 
253 243 345 217 490 38 
471 375 79 180 398 9 
253 161 110 212 140 
314 93 205 364 433 106 383 73 
110 361 229 148 345 73 134 457 88 
386 81 421 240 345 136 110 7 1 100 
386 101 345 252 386 23 364 
182 356 364 86 44 303 253 211 
313 182 356 457 130 159 140 
386 260 398 42 383 462 253 211 
300 110 74 356 457 474 
110 68 301 243 345 73 
253 424 260 471 453 363 
412 65 90 446 119 297 55 300 294 268 
313 392 356 421 252 137 
386 359 421 101 283 253 211 
346 463 354 182 424 
463 337 462 463 35 432 
182 304 440 71 440 363 253 211 
313 386 150 421 433 240 294 
463 359 421 438 121 430 483 340 462 
137 90 240 44 34 253 211 
463 101 137 345 433 100 34 
471 395 79 180 398 201 134 462 449 
246 424 169 433 114 271 
498 463 260 345 46 460 253 211 
137 80 240 182 205 421 60 125 
386 64 6 345 438 457 213 429 392 211 
437 427 181 215 
463 161 345 179 383 99 307 
462 430 452 253 211 
471 95 79 497 457 86 
462 465 421 433 339 415 
457 157 176 356 364 73 
457 480 143 471 32 250 
471 469 360 136 383 457 483 
182 77 457 261 97 125 
253 211 471 395 161 398 201 
253 148 345 73 490 134 457 375 
137 272 364 433 382 313 137 430 457 290 463 359 137 
137 211 182 305 345 458 345 21 127 
453 260 92 457 350 
137 430 10 345 54 428 294 268 
89 386 299 368 110 212 496 463 272 458 1 287 
463 150 260 201 457 292 485 
386 492 253 161 110 325 400 345 256 
182 360 103 325 253 211 
427 205 421 438 110 442 
462 430 222 398 457 63 
463 354 440 177 128 137 90 253 211 
253 243 345 197 98 38 
463 187 101 345 433 482 110 400 392 211 
95 402 82 137 110 297 292 
294 74 79 482 110 249 
102 479 360 51 
182 278 156 137 253 211 
424 463 72 134 
386 161 345 46 11 343 137 
463 260 110 416 375 345 117 
471 95 80 291 51 
427 260 345 354 427 199 359 137 
110 131 465 421 405 462 
100 462 90 136 345 405 
313 386 452 462 
137 80 130 325 
182 30 471 279 
313 462 430 364 457 265 
137 100 198 102 309 281 
462 430 364 75 290 
172 437 460 79 398 471 483 97 457 316 
182 360 201 345 110 316 
137 356 421 346 253 62 
386 470 476 189 431 
346 463 332 457 330 95 155 79 421 288 
137 430 10 345 156 309 
294 90 364 110 390 
386 199 364 179 137 253 211 
137 430 187 110 179 
462 430 457 257 442 
394 124 457 86 
457 389 192 79 422 383 110 141 
182 360 110 22 290 97 369 253 211 
463 80 457 498 95 
471 414 375 90 452 294 268 
182 432 457 261 
457 196 466 90 78 
137 139 421 222 341 
463 187 410 421 67 463 62 137 
294 420 410 421 359 43 428 
460 424 433 471 389 440 146 314 
392 81 364 197 490 279 
463 359 421 354 382 415 137 430 457 431 442 383 428 
253 243 345 217 490 279 
386 356 364 438 71 457 229 15 
457 304 80 114 39 309 300 
260 427 262 71 
137 90 452 345 72 377 457 451 147 53 
182 101 457 48 255 284 147 457 423 147 110 29 450 191 
346 462 430 412 389 
471 460 79 421 398 
203 388 424 8 235 223 
457 49 367 79 364 497 457 88 
493 267 425 260 201 175 395 
128 260 193 71 121 80 10 134 
137 161 345 359 440 120 253 211 
457 453 161 471 32 73 
457 316 229 211 253 81 260 471 490 279 126 
460 465 421 433 110 405 
427 187 260 345 433 
463 35 359 121 182 101 
463 35 252 75 431 
313 462 79 364 222 398 457 449 
180 170 79 398 446 
466 391 360 364 452 377 126 
313 386 260 345 72 345 179 
182 228 182 470 364 
463 410 421 73 134 462 
427 470 364 10 345 117 83 417 134 287 
346 462 80 187 8 268 
137 80 110 24 375 
462 79 170 345 359 440 294 
462 430 284 147 137 253 211 
137 80 421 187 110 296 
177 267 37 23 
457 304 80 300 497 302 457 157 165 
367 457 86 80 300 92 302 412 301 
313 463 359 421 260 137 497 
457 86 356 364 217 203 129 
313 460 23 267 303 
182 424 116 235 487 
386 23 42 383 189 29 
450 314 93 161 471 32 73 
346 460 23 479 
102 267 454 370 360 333 119 457 42 
463 187 341 383 71 
463 359 421 354 427 199 359 462 
137 424 433 275 451 
313 462 430 10 345 156 7 
392 465 421 260 345 
457 111 243 345 73 
386 470 364 328 345 46 119 
457 56 80 477 300 
457 333 260 398 201 345 110 316 
137 90 121 137 90 392 211 
182 356 364 432 135 129 
463 240 287 255 110 56 17 
463 67 137 430 110 212 489 392 211 
498 391 23 452 126 
253 80 457 382 74 383 457 296 
313 463 424 364 60 457 237 241 
253 80 51 457 474 292 
386 260 345 256 43 71 
391 360 452 145 126 
110 375 205 433 9 437 
182 299 368 345 240 462 
457 8 95 64 59 235 309 281 
253 243 345 73 134 457 449 
253 15 182 35 94 321 
463 160 492 457 149 81 458 76 
463 162 359 421 354 240 462 253 211 
462 80 235 309 281 
253 205 421 433 106 383 73 271 
313 386 161 110 171 140 
460 90 95 442 462 427 278 432 
182 162 36 137 485 253 211 
457 389 90 364 462 460 430 103 246 128 
110 466 375 79 364 180 398 9 
294 90 457 330 290 345 359 137 
247 286 68 93 243 345 73 134 457 88 
460 90 471 389 253 211 
137 368 428 10 1 457 451 
457 128 353 440 428 253 211 
313 462 199 405 
462 356 364 341 1 100 
462 221 169 81 
420 93 205 421 291 433 106 323 
137 424 433 232 345 448 
121 430 457 389 
386 87 206 42 
462 430 187 457 290 137 90 
392 356 364 101 345 217 135 129 
457 389 90 318 
146 453 205 364 291 433 106 
457 252 278 458 134 
460 430 110 129 383 154 128 
137 53 433 177 292 
462 81 190 457 290 383 362 395 
137 424 433 457 227 257 261 294 268 
457 453 152 211 457 449 90 319 167 
460 430 170 427 199 162 359 
386 311 345 46 345 432 99 267 
203 122 90 319 290 
253 148 345 217 110 120 
386 260 471 38 
460 139 364 260 345 433 
463 187 356 421 432 
346 294 90 457 431 442 386 299 368 
1 294 307 253 35 156 110 349 
386 193 71 386 356 421 101 345 433 344 440 457 118 253 211 
294 79 421 222 398 457 449 
253 77 137 240 110 74 
253 148 345 217 279 
182 356 421 188 99 267 313 209 336 
460 80 471 165 73 134 457 86 
463 356 421 67 253 150 260 411 253 15 
457 466 90 136 383 78 
182 23 10 345 156 137 59 134 428 
392 90 457 371 430 431 337 
462 430 491 75 416 342 
386 23 10 345 256 
463 359 421 354 182 432 
137 90 192 103 145 383 462 
392 211 39 128 161 338 
294 80 245 430 252 
386 94 364 345 359 462 253 211 
180 253 356 364 60 
457 318 79 201 132 345 457 466 
386 23 10 345 438 
20 137 430 110 130 257 242 
457 301 430 129 80 364 259 
463 332 110 453 70 
135 231 79 211 182 67 135 
165 93 260 211 457 406 360 237 
182 360 30 300 
463 101 345 433 185 
392 411 103 212 
253 430 10 345 433 134 203 33 
294 90 364 189 466 131 253 15 
463 356 421 188 95 261 
457 178 92 137 
463 359 421 354 462 334 424 117 137 403 294 334 
182 415 31 227 147 457 21 
463 410 421 46 343 203 56 
386 356 137 134 189 33 
463 67 462 137 424 
463 356 421 260 462 
137 430 398 110 22 292 392 211 
367 182 360 148 
253 356 364 36 457 74 
415 463 260 457 382 345 69 
471 371 311 287 
386 260 471 389 
294 90 364 457 382 442 345 359 253 211 
313 463 359 421 354 463 80 457 330 95 
463 187 311 345 308 287 
253 430 95 147 457 212 128 119 294 261 
331 478 23 446 383 214 159 140 
248 238 360 333 
253 356 421 217 44 490 279 
457 478 23 452 345 181 300 294 408 
137 430 98 147 110 252 
457 466 65 90 134 174 
253 211 471 375 424 433 143 377 437 
137 90 10 345 156 310 309 
253 243 345 129 457 276 
383 428 137 80 75 498 
386 260 421 161 462 180 
457 74 80 201 345 110 373 316 
137 356 421 260 345 433 462 290 
457 469 169 116 355 387 346 21 127 
427 35 117 203 292 
457 122 90 452 345 433 232 345 457 269 
495 127 79 180 345 181 341 
313 450 93 92 294 
463 356 421 67 137 80 119 
137 139 421 359 83 383 428 
182 23 10 345 54 
346 463 143 206 177 7 
457 420 243 32 73 271 
253 211 110 375 81 433 143 126 
463 332 10 345 433 352 
313 392 211 144 93 193 71 126 462 137 81 364 
246 64 440 275 238 
182 23 328 345 69 
457 301 161 471 267 279 
137 81 421 217 44 267 279 
182 150 260 110 212 7 
463 354 137 90 7 253 404 
279 23 345 433 30 323 
391 360 364 452 403 78 
457 391 360 30 78 
182 150 94 345 54 427 
463 101 345 72 
386 101 345 46 119 346 46 59 
463 354 457 484 432 462 
110 394 69 90 452 159 268 
460 80 471 38 
110 250 90 452 159 408 
137 79 345 433 189 221 253 211 
253 79 160 398 110 389 
294 90 457 431 25 147 75 266 457 454 211 
462 430 457 8 442 386 312 
235 370 360 169 333 
463 311 345 156 457 400 200 463 368 137 
246 23 134 457 422 
98 469 23 452 
137 430 364 10 345 433 110 416 304 253 211 
463 205 160 458 11 392 211 
362 93 356 364 73 134 207 88 
457 498 7 80 8 408 
463 161 177 7 440 457 231 
457 74 80 201 345 457 373 316 
102 479 338 300 119 316 
457 330 442 415 90 345 433 212 
462 430 222 398 203 296 
463 311 345 179 134 
110 231 229 161 471 32 73 
294 90 110 171 171 123 
253 162 79 471 267 290 345 422 383 327 
462 430 364 318 
102 380 260 398 51 
463 492 137 80 110 171 131 383 428 76 
132 62 462 95 
453 259 174 
427 187 260 345 304 440 137 
137 430 457 431 318 
346 253 143 102 147 71 
313 462 430 457 449 
134 462 292 462 430 121 137 77 253 211 
137 430 130 454 
462 430 110 130 257 342 
437 386 260 345 46 137 
294 424 72 
253 80 201 345 457 316 
463 337 463 199 46 254 462 95 
137 80 457 431 65 147 457 179 
427 199 438 215 457 8 493 107 
8 140 253 80 443 
121 90 227 257 345 427 
457 219 80 9 365 
319 457 63 414 280 424 
253 173 95 342 346 136 206 412 378 
89 253 84 345 256 253 35 260 345 179 253 15 
462 205 433 412 322 309 253 211 
463 187 359 421 25 240 462 
462 430 255 24 255 253 368 
110 439 74 80 333 
386 260 110 162 212 400 
182 23 396 345 260 338 498 
27 187 16 309 147 236 182 311 471 98 283 
182 311 203 56 392 211 
100 102 260 92 457 350 
415 463 67 71 
137 356 421 8 22 365 
313 462 80 255 24 255 253 368 
463 465 421 162 239 137 110 25 
460 90 170 463 410 421 359 
313 462 430 383 159 268 
457 111 148 345 217 490 279 
437 137 424 433 215 
392 80 51 214 294 140 
462 122 90 446 345 181 159 408 
313 460 360 177 303 
313 386 470 10 345 179 345 457 390 
110 212 395 461 
463 205 421 67 137 80 215 
463 187 101 345 3 10 
313 318 90 189 382 
457 420 82 485 457 304 
1 203 483 118 
313 463 161 345 3 10 
203 449 90 134 295 
471 182 470 364 162 
457 362 148 345 73 134 457 86 
253 79 421 398 45 
427 359 421 217 462 206 
301 469 360 446 345 181 300 
463 161 345 458 383 137 
182 356 421 260 103 
313 271 253 211 253 81 421 
463 81 240 345 433 110 284 147 137 253 211 
463 354 386 23 162 59 147 294 237 389 
463 356 421 359 75 296 
27 110 268 253 80 201 485 266 376 346 338 
457 157 362 497 457 381 
294 90 457 330 142 182 199 359 462 
463 332 364 110 194 147 44 147 71 
95 80 189 484 
386 187 260 421 143 110 375 
462 375 79 364 398 143 253 211 
50 453 81 364 73 
253 148 345 217 44 279 
457 165 243 345 73 134 457 183 
253 278 260 477 137 
415 460 23 235 
182 228 182 356 364 494 275 481 
313 427 199 438 137 97 6 
182 148 490 73 
463 187 432 137 430 7 253 211 
137 430 457 474 119 100 105 425 253 211 
37 162 205 260 398 20 352 383 428 253 306 
463 94 345 433 325 
137 80 171 253 211 
76 253 79 471 337 
182 260 421 398 
460 23 421 246 147 207 
137 90 187 103 214 
314 93 260 148 345 73 
137 430 110 237 26 
313 457 179 80 421 215 
144 93 260 160 497 135 390 
346 182 424 72 
460 80 471 32 73 97 157 41 50 455 
457 449 90 319 295 
457 128 6 360 171 
110 466 69 90 364 452 377 159 268 
462 80 208 417 
386 359 421 432 1 294 307 
313 253 211 457 341 81 421 181 377 159 140 
386 354 386 260 110 212 449 253 211 
253 79 180 345 433 45 
346 182 470 364 204 
355 211 119 110 183 
313 137 430 121 463 359 
347 430 286 68 161 471 32 73 134 457 469 
460 80 471 32 86 134 135 464 
386 199 330 337 182 54 253 211 
253 199 36 44 461 392 211 
457 22 221 90 78 
386 432 462 430 364 61 
110 69 205 433 218 159 268 
89 182 117 137 182 117 137 
310 360 51 
454 81 46 
346 462 430 457 95 442 253 160 311 345 433 
100 294 278 72 253 211 
457 245 282 161 471 32 73 
453 1 457 7 211 137 80 421 
386 260 471 236 241 253 211 
460 360 471 301 88 147 457 242 
386 356 457 382 442 
346 253 211 253 356 
463 359 421 233 432 203 129 
463 354 137 430 10 345 433 24 
460 80 471 389 440 462 294 140 
427 260 345 252 457 128 
386 410 421 46 100 457 290 460 440 294 185 
98 469 360 452 365 
427 260 345 341 415 
253 211 253 81 433 6 
182 299 368 345 156 97 125 
415 392 53 46 135 400 
457 464 90 212 
386 359 421 28 238 
463 299 160 161 137 
189 274 90 222 457 474 253 211 
191 93 63 345 295 
182 470 110 212 334 
182 23 452 345 181 341 365 
313 137 465 421 405 75 266 
89 253 79 421 137 90 110 389 383 287 
460 80 471 32 73 97 457 455 
463 260 421 62 180 253 211 
253 80 201 445 302 453 
462 53 433 457 449 
313 463 35 217 427 121 427 101 
383 457 149 463 356 438 137 
462 430 457 295 
346 337 383 457 431 
294 90 95 253 211 
460 430 170 386 199 359 340 137 
157 346 450 380 360 345 308 323 345 94 345 451 457 42 
253 410 421 117 110 461 
313 460 80 471 293 
189 375 90 462 386 424 364 376 44 320 253 211 
463 354 294 79 222 398 110 284 147 428 
460 80 421 83 7 
100 161 398 461 119 457 56 
463 80 421 95 147 457 130 431 313 463 161 75 109 147 395 
462 38 205 364 291 433 497 
313 463 354 463 199 359 137 
457 122 426 198 126 90 452 345 8 210 271 
460 80 471 32 73 97 123 93 
182 23 446 345 419 323 
463 356 421 46 287 59 
462 430 364 10 345 433 110 389 
346 463 311 345 433 284 147 137 
463 162 240 462 
137 79 345 433 95 147 207 
74 427 410 421 188 440 462 253 211 
134 323 245 161 412 297 55 498 
76 80 421 457 292 
137 430 222 398 240 294 
457 158 324 90 110 194 
462 430 457 290 137 430 398 294 140 
463 359 421 312 345 433 457 70 
313 1 457 474 7 427 410 421 31 128 
453 205 364 433 291 106 383 73 
137 90 100 463 199 359 383 71 
137 199 60 457 236 241 253 211 
154 88 23 284 147 457 374 385 379 253 211 
137 53 433 103 145 
463 77 294 296 251 463 311 345 422 457 34 253 211 
457 362 356 364 217 203 129 
427 312 128 155 240 427 
253 211 253 5 345 72 255 110 194 147 394 
457 63 356 421 341 
346 463 354 462 430 212 
463 410 421 60 71 
313 1 457 451 147 457 292 460 23 39 37 
462 430 100 386 299 368 
182 470 10 345 156 137 345 125 
462 430 452 323 
235 128 360 259 108 
392 411 130 212 
113 90 364 95 147 71 
463 491 260 345 46 153 345 137 
346 182 199 60 137 
253 81 364 197 457 74 430 129 
463 359 421 240 462 265 
189 330 337 415 90 383 457 105 361 253 211 
457 276 143 95 149 
253 187 84 110 256 
401 205 364 433 106 345 73 
471 301 205 433 106 383 73 134 174 430 86 
93 356 364 217 490 279 
294 205 433 203 140 
313 462 205 364 433 497 291 
427 410 421 359 462 
386 101 457 451 147 42 
462 199 156 107 
479 116 387 355 346 21 127 
253 169 79 58 457 144 494 282 
54 90 134 457 290 1 110 120 
457 34 150 181 294 408 
386 470 100 231 6 
209 14 243 345 73 
386 410 421 359 137 134 189 33 253 193 448 
392 430 368 75 69 
253 80 30 310 309 281 
453 211 460 81 433 471 490 395 385 287 
462 90 110 265 463 81 240 345 438 419 
386 359 421 94 345 195 134 110 252 
462 430 100 427 199 359 255 110 17 
253 193 448 365 
346 463 432 457 231 
137 80 364 397 89 253 81 188 134 174 
463 272 364 233 46 345 181 457 159 261 
427 432 457 261 63 
463 354 182 100 101 345 458 
457 361 211 457 167 81 72 
386 312 98 38 253 211 
313 237 376 90 226 
463 101 345 188 174 
275 388 424 8 310 223 
457 293 161 345 60 
294 90 203 316 430 498 289 449 
427 410 421 480 428 
137 79 421 36 428 180 253 211 
386 359 364 260 457 417 253 211 
253 80 110 212 74 392 211 
313 253 169 211 182 150 304 440 457 29 
39 128 360 259 333 
246 211 182 150 260 288 473 
313 170 64 147 137 
457 167 90 491 232 
457 242 424 433 457 498 96 457 39 380 
313 253 356 421 252 206 
137 430 364 121 427 354 
155 90 10 345 60 137 
463 299 397 287 110 22 7 
386 359 421 260 44 267 296 253 211 
137 424 156 310 223 
346 253 79 110 307 
455 148 345 217 98 38 
463 211 462 1 457 181 
98 391 360 452 126 
253 79 364 398 45 119 457 449 
463 161 110 212 261 63 
182 359 421 233 432 428 
253 161 471 98 279 
463 35 260 345 341 134 462 392 211 
457 375 79 398 143 346 182 470 10 
68 93 161 471 73 
457 247 286 68 79 92 457 86 
462 81 405 319 457 297 19 
39 107 300 253 80 108 
386 312 345 60 71 
427 260 345 239 37 302 275 129 
386 432 177 147 275 431 484 
466 391 23 364 452 377 323 
463 150 458 440 137 415 
463 187 101 345 46 177 341 253 211 
457 370 461 346 108 457 74 
137 205 433 457 181 147 110 22 268 
253 222 396 
182 360 136 345 72 365 
463 162 359 421 432 
110 229 383 457 157 176 161 471 73 
457 257 442 90 345 72 134 377 386 46 71 253 211 
253 35 160 405 
128 23 421 10 383 462 
253 356 364 228 155 81 117 289 110 375 
457 176 205 364 433 106 383 73 
137 356 421 76 313 386 299 336 263 145 
137 430 491 110 416 284 147 75 266 
463 161 398 383 110 141 
463 492 463 80 313 463 359 421 432 
137 79 364 9 12 234 
392 148 345 217 135 129 
182 87 471 73 
457 176 161 471 301 73 
386 35 181 110 374 
460 360 471 267 279 
110 69 80 364 452 377 159 268 
253 338 39 107 300 
177 144 418 169 424 433 284 147 462 363 
144 93 81 364 73 134 457 86 
457 165 79 243 345 73 
137 430 187 284 147 189 266 
457 165 229 243 345 73 134 457 86 
100 235 243 73 271 
128 424 376 428 253 193 448 
253 161 345 117 110 375 20 253 356 
463 356 421 240 71 437 346 463 359 421 240 71 415 
137 211 471 490 38 81 433 30 
294 465 421 156 22 
253 205 421 433 98 382 
119 294 457 158 324 161 457 376 147 457 158 280 
471 69 80 452 403 126 
386 187 101 287 345 341 134 110 493 37 
313 457 227 257 442 90 345 181 440 110 256 
253 243 345 73 134 457 267 484 
457 267 39 360 51 
392 81 421 217 203 129 
137 90 10 345 433 110 171 179 
253 465 421 433 30 383 412 268 
457 7 90 364 462 212 383 428 
457 391 360 30 145 126 
187 182 470 10 11 119 110 449 
110 466 375 90 364 452 403 323 
463 272 285 11 177 292 
253 356 421 217 428 44 348 435 
313 386 199 359 37 240 462 
386 23 364 10 11 253 211 
294 90 110 283 215 189 369 
457 417 53 364 433 460 313 457 237 424 278 433 
463 54 71 440 294 
137 430 275 316 
386 368 110 212 252 76 392 211 
8 268 182 492 182 360 24 
457 110 430 260 62 413 147 275 8 248 263 
203 464 80 421 291 397 
135 129 80 364 482 
457 389 90 440 113 
392 161 471 279 340 71 
462 430 457 337 463 260 
463 80 421 255 212 255 463 288 345 433 346 463 80 421 255 212 255 463 311 345 433 253 211 
253 211 413 128 360 108 
463 332 364 10 345 359 462 321 
137 80 364 190 2 253 81 475 122 
253 356 421 197 279 
463 288 321 346 491 356 421 117 137 
346 253 84 345 285 119 440 110 304 415 
420 93 148 345 217 490 279 
437 253 80 124 
462 430 457 8 7 
253 161 471 73 27 457 25 
463 424 364 433 284 147 137 253 211 
462 90 457 26 253 211 
253 243 345 73 134 137 
100 212 37 285 345 230 451 
182 100 260 345 260 110 400 
457 241 90 452 345 156 309 
427 359 421 117 110 388 
471 95 80 51 
415 463 260 457 400 392 211 
386 260 345 359 121 430 382 
110 69 80 452 365 
313 230 301 211 471 95 80 333 
137 424 160 433 240 137 80 
453 356 364 73 134 457 86 
462 80 162 171 
110 165 229 356 364 291 419 110 239 383 73 
457 242 430 398 218 
463 101 345 285 59 147 137 76 
253 139 421 260 137 
463 492 460 81 433 98 
214 391 23 452 323 
392 430 230 301 
463 332 364 457 74 345 117 457 375 
137 430 364 230 26 147 146 314 
230 282 301 211 137 424 364 433 143 269 
386 199 364 458 11 253 15 
457 389 90 95 147 314 253 211 
453 148 345 73 490 
463 160 101 345 285 59 147 110 261 
137 430 110 325 334 
89 182 161 345 359 137 321 182 81 
415 386 359 421 312 71 
386 260 345 94 345 256 457 261 
386 299 398 184 134 294 253 211 
12 466 86 90 452 159 408 
386 35 72 345 341 134 137 
386 470 10 345 256 294 191 
457 402 211 253 424 197 207 88 
253 80 291 51 
294 80 421 189 292 
296 314 90 421 457 330 26 
230 157 80 169 108 
457 159 261 80 24 
463 187 356 421 24 59 457 435 
137 430 110 212 256 383 125 
463 101 345 359 189 284 245 211 
313 177 37 160 405 
313 463 332 153 345 154 37 
462 254 80 187 284 147 457 274 
121 430 352 119 457 112 430 423 
346 137 64 119 95 147 275 227 257 263 
137 81 421 433 212 383 71 
313 253 161 471 267 279 
462 430 251 137 90 203 369 361 
137 90 364 240 462 253 211 
386 368 95 147 71 
466 391 23 452 378 
488 93 205 364 291 433 106 383 73 
137 80 190 462 253 80 421 10 345 117 137 
313 294 424 54 
386 470 364 110 373 165 
253 80 30 248 223 300 
462 430 95 442 463 240 
253 160 336 203 56 
471 157 370 360 259 333 
182 260 421 285 206 440 110 375 253 211 
68 93 205 364 433 106 383 32 73 
253 80 51 271 
386 160 492 386 360 59 147 137 
110 316 229 497 457 390 346 243 345 217 490 279 
466 391 424 433 9 378 
386 360 130 24 
463 205 421 228 137 80 187 412 256 
457 478 23 284 147 457 236 219 
110 375 205 156 107 
457 488 211 
137 356 421 451 460 
462 430 364 10 345 405 253 211 
462 140 392 13 119 135 439 489 
137 430 364 462 182 260 364 398 193 
182 424 101 345 46 110 307 
466 391 23 452 145 378 
460 80 471 417 
137 430 222 339 253 211 
253 80 421 313 137 80 24 
346 177 23 42 11 
182 31 137 100 
110 375 90 452 159 268 
137 79 398 110 22 7 253 211 
137 82 383 230 167 
491 457 185 211 253 492 236 80 339 
253 205 433 30 255 214 255 323 
313 462 80 421 457 449 
462 90 452 345 156 142 159 140 
460 360 471 32 234 345 195 137 11 119 142 
294 334 79 162 285 134 
457 449 90 452 345 458 345 122 214 159 140 
253 80 51 300 
182 150 359 457 382 442 
137 80 364 110 212 7 392 211 
253 143 110 273 346 368 428 
93 5 345 197 209 88 271 
457 334 424 260 457 391 378 
313 386 205 421 3 457 496 
460 360 471 32 279 134 203 464 
137 430 110 375 386 143 
457 231 243 345 73 
462 80 110 171 461 
457 86 205 364 433 291 497 440 455 
235 238 338 
457 158 324 90 364 457 213 
163 80 160 110 389 
253 80 187 103 212 383 428 
462 80 284 147 457 261 
457 164 314 447 90 345 156 206 457 26 159 268 
313 462 80 255 24 255 182 205 46 
463 477 462 59 294 140 
463 332 457 165 253 211 
462 430 457 431 290 345 341 
182 101 137 345 433 212 
462 430 457 451 147 137 
457 238 305 
462 430 275 389 253 211 
386 422 137 255 110 334 
471 95 80 333 119 457 498 494 
415 182 23 110 284 147 457 252 
427 205 46 108 383 462 
386 424 3 137 10 
81 463 359 457 474 
386 35 156 457 307 
455 161 471 38 134 457 276 
386 359 421 312 412 283 
347 90 10 345 433 189 498 60 253 211 
137 79 170 345 359 440 137 
137 80 114 345 457 52 
463 101 345 188 110 212 261 346 252 462 463 199 188 
314 169 90 61 345 433 230 26 
437 182 424 432 
39 128 360 333 119 457 381 
253 81 433 110 22 461 
298 93 81 364 73 255 182 404 457 242 
457 361 449 90 446 345 72 126 
253 79 39 238 
294 90 340 345 405 
463 299 368 110 249 147 417 346 463 101 128 345 438 137 
386 260 110 325 276 415 
313 253 81 421 359 137 383 170 
177 415 341 440 287 
39 370 360 108 
462 430 364 189 304 
460 90 170 253 211 
427 470 364 10 345 256 246 263 240 462 
137 430 283 119 457 279 
313 137 80 421 369 
457 456 148 
313 460 90 222 159 140 
157 93 243 345 73 134 457 86 
427 187 260 345 359 137 
415 460 90 110 241 
462 430 364 10 345 433 457 449 
462 430 121 386 359 
253 143 471 32 73 
253 211 182 260 364 106 110 375 
253 79 92 100 350 385 287 
313 427 299 368 345 359 457 341 
457 254 90 457 254 
137 430 110 34 26 
313 392 87 471 490 279 
177 368 230 214 181 
313 294 90 364 8 140 
457 469 205 156 107 
89 137 430 212 137 430 212 
301 391 360 364 452 377 365 
137 79 160 62 110 261 
89 427 359 421 354 427 199 359 137 427 470 160 10 345 359 137 1 100 
392 15 463 354 182 143 457 382 375 
463 337 137 81 3 206 457 212 341 
462 430 364 75 261 
346 463 353 345 359 137 
471 80 333 119 457 494 
137 81 433 103 214 345 260 110 297 69 
182 260 345 188 110 352 290 
386 23 95 334 346 386 260 95 342 
294 90 257 253 211 
110 450 301 92 457 88 
275 122 90 446 383 159 408 
462 278 433 189 342 
460 90 222 110 389 
185 91 79 353 
182 101 110 261 147 137 
177 359 346 177 359 421 
137 430 364 10 345 433 110 416 304 
457 122 90 452 345 8 110 140 
294 205 156 110 168 309 
457 157 176 92 462 44 147 12 370 80 333 
463 187 356 421 101 345 188 253 211 
392 79 110 266 253 306 
253 79 345 188 110 493 98 263 253 211 
463 491 67 462 386 260 230 257 400 392 211 
16 407 147 457 474 231 360 459 207 333 
137 90 364 110 194 147 457 105 298 
185 91 211 253 218 462 474 337 
346 182 470 382 
463 240 163 245 253 306 
457 301 430 129 79 364 398 30 
457 212 483 90 463 67 189 371 79 100 235 147 154 
182 35 94 321 
75 131 90 275 131 
450 453 243 73 
253 211 253 79 364 143 203 375 
202 391 360 452 323 
95 338 300 119 110 316 
386 337 128 424 72 345 376 125 
437 182 199 256 457 269 430 376 
137 430 364 339 392 211 
81 463 240 345 188 
137 430 103 83 341 
97 460 392 80 369 348 
253 81 421 217 44 32 279 147 457 469 
453 360 437 82 119 
427 359 364 101 478 
39 267 391 351 255 452 
246 366 353 
462 90 457 341 147 189 146 453 
392 430 364 462 22 253 211 
463 356 421 260 83 147 110 400 
313 137 79 421 222 398 240 462 
463 161 471 95 134 428 
137 80 457 439 345 36 457 48 
462 430 121 463 356 
182 351 27 287 
457 74 90 397 255 55 
182 87 471 279 
463 187 161 137 76 
137 430 110 416 213 253 211 
457 439 449 80 259 323 
457 122 198 323 346 90 452 345 8 383 107 
75 417 90 134 287 
20 103 79 457 19 
463 359 421 432 313 463 424 187 432 137 
313 386 359 421 260 457 220 
128 359 421 101 294 
246 356 313 479 356 364 
137 80 240 75 369 
463 356 421 432 121 80 206 
457 265 90 352 415 
460 278 433 110 158 334 457 185 211 
460 90 177 212 483 
427 205 438 110 416 405 119 287 253 211 
137 356 364 129 457 49 
386 470 10 345 433 95 147 457 416 484 
457 478 23 446 383 159 140 
253 81 364 217 206 
137 430 110 420 463 67 119 
253 169 211 253 311 345 117 110 183 
462 90 452 159 408 
137 430 275 290 41 170 392 211 
182 260 368 110 296 345 359 253 211 
471 122 79 398 218 180 
462 430 100 137 81 260 201 
457 185 79 345 117 457 375 
209 360 201 345 110 316 346 360 119 212 464 
182 356 121 80 452 147 71 253 211 
253 243 345 228 98 
479 23 476 345 54 135 
386 161 110 296 345 359 
137 424 433 110 212 489 
462 367 81 433 255 24 255 182 81 46 
137 430 10 369 392 15 
253 430 368 110 400 
463 187 356 421 101 345 285 59 147 457 261 
137 80 364 110 212 422 253 211 
182 410 421 359 294 
177 484 359 313 253 139 421 
137 80 110 212 292 253 211 
121 80 457 267 
457 176 356 421 260 345 494 110 461 
455 161 471 490 279 
386 410 421 458 134 240 462 
40 457 325 350 457 453 70 87 493 279 
386 278 160 217 206 
460 360 471 259 303 
98 293 80 259 271 
457 424 404 135 440 170 
313 462 80 421 457 330 405 
313 386 278 381 
346 137 430 364 233 24 
463 80 364 486 345 359 137 
16 157 370 360 169 108 
392 87 487 457 382 345 69 
457 178 286 68 79 92 457 86 
460 23 20 246 212 484 
469 360 345 72 134 174 
313 462 161 170 345 359 440 137 
463 161 170 345 359 
313 170 90 104 
182 161 471 279 
182 260 345 341 383 137 
479 23 134 275 290 
457 176 243 73 
95 442 90 190 
457 86 205 364 433 291 497 
457 102 360 452 345 433 30 
457 483 80 30 27 457 384 114 323 
364 240 137 80 110 261 
415 460 90 170 
386 359 364 239 383 283 41 293 253 211 
463 354 137 430 110 348 384 389 
386 260 171 484 
463 81 240 110 329 147 75 33 253 306 
386 465 421 46 11 345 457 254 
457 274 139 421 222 341 
392 198 137 248 107 281 
386 356 421 101 345 359 137 
463 337 462 137 139 392 211 
457 49 79 92 457 86 
457 111 87 471 267 279 
457 176 211 137 161 471 73 
463 53 364 240 137 313 479 424 
460 430 471 389 440 462 253 211 
427 100 432 137 192 
392 430 160 398 51 
415 182 470 457 252 
462 430 100 463 299 368 345 228 
457 157 362 356 364 291 73 
182 169 211 253 205 364 341 
460 23 471 128 345 433 262 
89 427 359 462 427 470 10 345 256 
102 128 260 398 51 119 457 167 
457 362 79 148 345 217 279 
313 253 148 345 73 490 134 457 167 
427 368 345 285 345 297 55 
463 81 228 137 430 110 443 283 
16 157 370 169 360 108 
457 86 169 211 
462 131 64 8 140 
137 87 471 267 279 147 457 381 
294 90 187 171 
386 35 94 135 59 
463 187 101 236 383 428 346 383 75 238 
294 90 212 483 383 428 
310 320 93 260 211 182 424 295 457 375 
462 375 90 452 300 294 140 
471 481 360 477 
463 353 440 462 
463 162 240 137 6 
463 356 421 354 137 80 10 345 46 59 
386 356 177 171 37 
457 235 360 51 
267 350 360 452 
137 80 364 189 292 253 211 
386 356 421 432 121 80 10 134 
463 354 253 424 433 
182 81 156 37 97 125 
253 90 452 345 433 30 294 268 
386 260 345 256 294 261 
463 101 345 433 284 147 137 253 211 
463 410 421 117 137 59 
137 430 110 171 142 345 36 
137 356 421 383 287 
460 80 471 32 73 97 450 314 93 
460 23 471 234 345 156 137 115 
463 410 421 60 184 415 
34 278 458 134 
346 463 492 340 71 
457 122 424 72 
182 161 336 275 498 248 263 
182 150 421 285 59 
463 205 364 46 137 59 147 75 56 
346 427 199 433 255 416 255 427 101 345 433 
207 391 23 452 345 156 235 223 
137 430 466 392 211 
253 356 421 260 44 98 279 
119 39 309 460 424 433 471 312 383 454 166 
253 79 398 218 302 450 453 172 78 
462 430 257 383 457 184 128 147 457 371 
110 450 80 108 302 157 494 
457 224 384 80 114 323 
253 356 364 129 44 371 
137 211 322 128 360 333 119 457 406 
137 430 398 171 392 211 
457 374 90 452 345 8 377 457 451 147 53 
110 175 221 80 136 206 383 379 
313 457 327 229 243 345 73 134 462 345 457 344 52 
137 430 240 110 231 194 
386 359 364 432 147 44 289 63 253 211 
100 260 92 457 350 
457 19 90 190 392 211 
248 157 418 346 110 450 360 108 
137 81 260 398 457 443 59 


==> packaged-code/data/word-level/key.dat <==
1 387 russia
2 188 play
3 172 since
4 199 can
5 216 accused
6 94 try
7 64 came
8 476 trying
9 343 into
10 245 clinton
11 424 will
12 157 israeli
13 275 their
14 155 who
15 418 troops
16 487 women
17 336 lost
18 281 ago
19 376 support
20 200 when
21 176 army
22 360 were
23 399 than
24 240 like
25 388 visit
26 109 share
27 33 own
28 279 details
29 267 other
30 412 another
31 113 israel
32 321 again
33 7 time
34 408 month
35 69 vote
36 497 confirmed
37 41 or
38 346 and
39 325 strong
40 443 third
41 103 too
42 133 number
43 450 palestinian
44 167 investigation
45 20 so
46 427 you
47 260 have
48 28 use
49 330 only
50 171 great
51 320 party
52 328 allowed
53 126 tuesday
54 446 scheduled
55 60 stop
56 302 by
57 367 however
58 339 possible
59 405 change
60 239 call
61 237 political
62 110 a
63 386 we
64 92 denied
65 419 return
66 282 administration
67 130 very
68 73 comment
69 2 whether
70 480 judge
71 422 run
72 230 an
73 15 added
74 456 director
75 363 force
76 454 american
77 494 fire
78 372 league
79 305 asked
80 469 talks
81 17 coach
82 273 move
83 396 believed
84 415 now
85 111 agency
86 432 know
87 448 reporters
88 404 left
89 1 at
90 327 office
91 86 report
92 460 there
93 166 forces
94 198 began
95 12 its
96 162 really
97 474 same
98 40 despite
99 397 known
100 251 because
101 34 business
102 464 condition
103 337 hope
104 359 do
105 223 days
106 299 've
107 257 important
108 13 fell
109 152 department
110 492 thought
111 153 used
112 488 committee
113 410 ca
114 55 york
115 140 year
116 45 charged
117 416 big
118 442 thing
119 475 face
120 370 soldiers
121 72 continue
122 53 may
123 293 violence
124 288 tried
125 61 likely
126 227 most
127 433 be
128 259 reported
129 211 said
130 290 way
131 356 did
132 313 but
133 93 officials
134 364 not
135 70 chief
136 208 top
137 384 market
138 164 u.n.
139 246 many
140 123 city
141 276 group
142 291 immediately
143 154 these
144 27 after
145 36 hit
146 38 information
147 426 which
148 358 former
149 472 groups
150 394 parliament
151 23 are
152 398 been
153 129 name
154 91 bush
155 4 rose
156 365 thursday
157 374 campaign
158 105 european
159 391 results
160 295 appeal
161 5 planned
162 241 process
163 108 killed
164 191 state
165 389 problem
166 252 show
167 226 high
168 149 record
169 68 ministry
170 362 military
171 174 sunday
172 369 home
173 287 him
174 75 my
175 79 has
176 214 early
177 228 say
178 112 nation
179 182 they
180 106 reached
181 26 issue
182 411 played
183 77 took
184 428 me
185 235 three
186 178 french
187 195 put
188 67 believe
189 134 on
190 473 earlier
191 80 was
192 271 friday
193 353 agreed
194 326 workers
195 14 men
196 83 much
197 11 back
198 486 able
199 121 what
200 104 finished
201 99 each
202 81 would
203 119 in
204 306 says
205 71 them
206 436 russian
207 381 attack
208 127 korea
209 30 released
210 266 life
211 56 head
212 248 six
213 414 eu
214 169 also
215 453 police
216 373 local
217 268 week
218 285 come
219 298 union
220 184 working
221 478 elections
222 88 reports
223 348 free
224 342 goal
225 118 conference
226 201 taken
227 100 all
228 459 among
229 323 monday
230 278 must
231 392 she
232 393 index
233 135 her
234 383 for
235 192 already
236 254 past
237 289 such
238 196 international
239 138 economy
240 255 as
241 479 others
242 294 this
243 283 war
244 156 take
245 485 off
246 209 both
247 219 agreement
248 19 law
249 262 seen
250 161 had
251 452 expected
252 322 10
253 406 attacks
254 59 out
255 347 china
256 57 being
257 457 the
258 54 help
259 296 job
260 261 game
261 58 led
262 96 between
263 375 decision
264 6 here
265 462 that
266 310 several
267 308 meet
268 340 about
269 137 it
270 95 one
271 471 no
272 16 seven
273 160 never
274 190 clear
275 37 things
276 173 scored
277 185 president
278 234 plans
279 423 capital
280 115 down
281 47 season
282 46 get
283 244 white
284 150 should
285 229 spokesman
286 125 us
287 87 gave
288 222 always
289 490 further
290 204 saying
291 382 right
292 380 leaders
293 312 need
294 25 race
295 250 ruling
296 332 'm
297 439 second
298 120 price
299 301 official
300 445 away
301 378 wednesday
302 316 hospital
303 329 house
304 495 north
305 256 win
306 62 won
307 84 wants
308 319 under
309 345 to
310 284 part
311 341 work
312 407 members
313 221 program
314 3 keep
315 181 start
316 143 made
317 238 children
318 482 given
319 458 go
320 31 control
321 429 cup
322 9 announced
323 151 little
324 403 before
325 265 situation
326 52 press
327 303 problems
328 270 opposition
329 425 countries
330 74 man
331 116 include
332 98 more
333 220 power
334 361 court
335 437 then
336 147 of
337 24 close
338 371 country
339 434 nuclear
340 421 n't
341 165 government
342 280 nations
343 42 fighting
344 180 yet
345 395 action
346 430 's
347 89 if
348 496 lead
349 438 see
350 483 news
351 187 just
352 50 british
353 243 declined
354 314 security
355 335 become
356 477 found
357 212 good
358 35 'll
359 344 associated
360 85 during
361 124 rejected
362 101 want
363 468 million
364 324 states
365 49 bank
366 146 national
367 32 immediate
368 447 council
369 307 point
370 144 u.s.
371 409 seeking
372 233 even
373 272 might
374 159 next
375 263 games
376 78 saturday
377 413 five
378 142 place
379 43 without
380 194 member
381 300 later
382 114 closed
383 39 two
384 451 end
385 264 financial
386 317 quoted
387 231 family
388 351 went
389 48 area
390 455 authorities
391 249 lot
392 431 best
393 334 team
394 44 any
395 466 final
396 179 fight
397 489 match
398 269 public
399 402 minister
400 484 players
401 304 deal
402 175 similar
403 163 bill
404 82 called
405 76 today
406 224 stock
407 242 meeting
408 217 give
409 122 trial
410 401 rebels
411 63 plan
412 385 against
413 136 set
414 210 through
415 440 with
416 29 future
417 197 release
418 107 months
419 202 election
420 349 trade
421 168 billion
422 467 washington
423 170 nothing
424 213 world
425 158 united
426 189 our
427 51 arrested
428 177 some
429 400 chance
430 141 while
431 139 does
432 470 're
433 315 companies
434 128 people
435 357 federal
436 338 died
437 461 shot
438 203 his
439 102 four
440 258 percent
441 292 day
442 145 late
443 449 case
444 21 south
445 218 held
446 352 different
447 65 round
448 435 points
449 18 economic
450 390 death
451 498 first
452 186 major
453 10 going
454 481 weapons
455 463 i
456 8 last
457 441 prices
458 253 he
459 236 peace
460 491 still
461 66 shares
462 90 is
463 131 victory
464 493 few
465 420 company
466 417 money
467 247 japanese
468 193 told
469 215 over
470 286 foreign
471 465 wo
472 117 make
473 311 wanted
474 368 got
475 97 from
476 318 defense
477 183 statement
478 366 analysts
479 379 iraq
480 355 japan
481 331 general
482 350 charges
483 354 think
484 132 france
485 206 up
486 232 open
487 377 until
488 274 system
489 22 long
490 444 appeared
491 333 injured
492 309 years
493 207 those
494 225 leader
495 148 refused
496 297 new
497 205 could
498 277 according


==> packaged-code/data/word-level/plain.dat <==
455 106 288 473 309 104 269 
203 257 40 260 455 131 340 104 357 
132 63 106 356 62 357 393 336 400 
92 151 271 278 458 129 
455 473 309 2 264 234 62 489 33 
242 115 179 131 
46 22 39 38 46 83 
72 76 191 228 493 163 
231 129 28 11 127 322 374 217 
63 131 257 291 118 458 129 
458 287 271 28 
231 462 214 62 380 336 150 
132 231 431 340 86 265 344 
179 47 309 326 332 
63 104 340 293 62 297 447 
179 79 184 347 179 22 223 
458 202 134 68 189 257 443 
257 186 470 169 129 269 250 271 146 
458 131 340 153 257 158 364 
458 129 62 263 122 134 127 322 487 442 374 217 
458 346 257 291 330 234 257 259 
179 86 13 277 458 468 87 
347 455 104 265 455 4 305 
458 129 89 62 350 225 
92 471 340 127 72 419 441 
458 381 191 209 
458 431 340 96 362 309 408 286 62 164 
63 47 271 210 458 129 
185 29 195 47 214 152 427 
257 465 175 344 309 68 189 257 91 
269 191 62 50 166 
63 47 257 333 458 73 
455 296 453 309 2 458 129 
69 458 191 270 37 134 455 104 340 86 
231 346 351 24 265 
242 462 62 117 181 10 129 
46 106 474 309 401 415 143 275 
271 477 191 251 487 192 
455 103 242 471 340 127 257 443 
269 214 356 265 
46 11 384 485 24 286 
46 122 134 282 30 429 
63 104 340 293 309 244 242 309 334 
63 188 227 265 346 58 458 129 
269 346 152 62 430 
257 44 462 460 453 189 257 299 129 
45 455 497 340 104 265 
231 436 252 105 381 
257 170 64 257 91 
269 346 62 489 162 
92 462 271 293 234 269 
455 202 273 408 485 343 231 129 
63 227 319 414 242 118 
242 175 152 453 189 62 489 33 458 129 
179 47 265 291 
257 33 175 218 309 348 
63 47 309 472 62 401 
234 62 430 458 191 291 
63 471 340 244 265 429 458 468 62 350 225 
38 92 151 278 234 332 
257 241 455 113 340 258 
419 159 151 251 229 
46 358 282 269 197 
246 317 22 437 203 257 211 
257 354 169 175 353 309 68 
92 191 271 279 
240 489 240 46 104 340 483 268 269 269 431 340 218 9 2 
460 269 191 337 
265 346 30 181 
257 185 195 22 427 456 34 
179 131 134 408 28 
269 11 127 257 434 
242 462 174 263 
104 497 134 127 180 234 68 
455 296 453 309 349 269 309 257 384 458 129 
269 122 273 59 
38 63 106 474 309 55 265 
257 29 329 151 444 208 480 38 1 
257 425 364 175 64 257 482 
132 269 191 62 357 441 
242 191 62 117 270 
242 191 30 270 
455 296 203 62 396 415 46 
62 263 191 134 251 324 374 115 
257 433 331 
458 131 134 472 394 68 
455 47 271 170 333 458 468 257 359 326 
179 106 306 185 
458 214 129 458 131 340 362 309 187 438 317 414 438 409 
63 432 453 309 349 242 414 
265 346 67 107 
269 346 62 463 336 227 257 393 
455 110 455 250 173 
14 202 47 110 265 
269 471 340 456 132 265 346 273 152 62 224 
63 11 104 426 392 
493 383 131 340 311 254 
38 63 284 258 205 
383 241 22 163 
45 231 287 184 174 153 
231 191 134 209 
46 47 309 104 62 391 336 275 231 129 
29 136 133 214 353 68 
493 151 234 184 231 129 
179 362 271 310 336 257 459 162 
63 460 401 415 265 
38 92 11 134 127 30 
13 80 22 54 229 
132 257 126 107 118 462 309 282 257 305 
257 285 353 309 408 289 28 
269 202 127 485 309 233 458 129 
269 346 50 309 127 197 264 231 129 
132 269 113 340 127 64 
455 187 173 485 92 
212 352 120 151 163 
63 11 55 242 243 
179 284 340 47 152 316 
63 151 62 393 264 
257 476 169 250 271 367 68 
63 284 340 104 265 
63 47 309 311 269 254 
38 265 346 351 189 257 334 
92 11 127 428 327 458 129 
221 151 357 
455 131 340 362 309 218 458 129 
455 351 362 309 349 173 104 33 
45 63 432 453 309 104 269 
246 151 312 336 257 295 51 
269 11 244 62 430 309 315 469 458 468 87 
347 269 346 496 114 269 346 496 114 
455 129 455 104 340 188 46 
257 409 462 251 309 384 374 217 
257 85 495 309 68 
132 231 129 231 11 134 82 303 
257 91 131 340 177 14 474 257 259 
255 346 470 169 214 250 271 367 68 
455 351 362 309 282 172 
84 269 462 257 97 
246 120 22 145 
455 104 340 47 62 168 
269 191 257 112 346 451 407 
179 244 485 227 174 33 
455 191 340 357 458 129 
455 202 273 68 189 275 24 265 
458 131 340 472 269 189 171 
458 495 309 408 394 29 146 
269 175 271 466 458 129 
257 292 47 62 391 336 466 
257 341 460 175 196 311 309 104 
269 175 134 152 356 
132 265 346 257 130 269 284 127 
14 497 188 242 
63 86 199 458 131 309 426 338 
455 483 269 175 309 127 257 392 441 336 174 210 231 129 
455 104 340 96 24 265 
302 133 250 271 367 68 
299 159 151 134 251 324 257 384 336 257 217 
255 462 62 50 333 
455 96 103 265 191 134 257 443 458 129 
45 46 104 340 47 309 177 269 
269 346 357 309 282 227 336 205 
179 151 351 24 286 
265 462 126 107 
269 497 127 394 42 336 275 
63 483 63 4 104 269 
46 131 340 258 426 317 
455 460 250 62 489 130 309 319 
257 398 175 62 291 309 86 458 129 
63 106 474 309 396 280 309 257 456 369 
458 73 63 362 265 325 309 384 
240 234 184 455 471 340 86 487 455 282 332 28 
487 242 115 265 462 
38 46 113 340 104 269 469 
265 373 127 257 392 130 309 319 2 
242 462 257 392 130 
269 346 152 265 337 
179 227 104 257 97 118 
257 341 202 417 271 289 146 
493 105 122 127 469 
38 242 462 257 49 378 455 4 104 269 
269 191 13 451 407 
45 269 346 351 62 50 118 
269 131 340 408 28 
63 188 179 106 226 269 84 458 129 
455 104 134 362 309 372 483 268 265 458 129 
104 46 483 269 230 127 
458 462 214 251 309 127 36 
455 497 340 282 9 257 397 
179 177 269 346 351 30 259 
46 47 309 472 269 311 458 129 
455 108 9 275 
265 443 462 84 308 160 
455 296 134 453 458 129 
231 131 134 60 215 
132 92 151 62 391 336 28 265 319 9 269 
179 497 340 282 92 
455 110 63 202 305 
395 159 22 251 203 268 62 217 
455 296 134 290 455 284 47 306 257 451 413 
92 191 271 367 68 475 257 410 189 257 253 
63 4 472 62 357 393 
257 21 129 270 43 191 163 
231 131 340 68 189 257 298 
179 22 67 39 16 231 129 
26 457 214 353 
455 113 340 188 455 129 265 
63 4 104 269 458 129 
38 455 483 458 307 309 127 264 
132 458 175 134 152 116 
179 358 127 163 
438 51 84 204 257 221 284 127 445 32 
347 455 305 455 351 373 59 174 153 231 129 
215 287 271 29 28 268 257 443 
271 237 401 191 180 
257 12 21 495 309 68 
257 215 353 309 68 
265 471 340 127 257 443 
63 362 309 314 269 453 
62 35 462 251 192 
13 278 151 134 99 
132 269 358 282 92 
151 63 453 309 319 197 
30 447 336 80 462 54 234 374 34 
92 462 271 378 455 4 134 319 
38 63 104 340 483 265 346 257 130 257 260 284 127 182 
92 462 271 378 24 172 57 
269 11 355 62 51 24 227 257 241 
132 269 346 134 469 344 
84 63 47 309 483 336 257 416 
242 175 152 62 50 115 
257 395 462 189 229 
257 297 389 462 496 61 239 
144 227 269 462 13 19 
428 372 79 234 258 
132 269 346 257 97 119 
455 11 127 271 446 
455 351 497 340 55 
242 330 175 152 414 62 391 
458 250 72 486 334 
455 468 173 179 96 131 
179 483 269 346 423 
369 318 175 316 438 369 
63 230 6 38 6 32 458 468 62 350 225 
458 473 309 86 199 455 110 
269 351 175 309 55 
179 22 134 209 203 486 334 
215 131 134 47 289 28 
63 4 35 205 254 336 90 
455 273 250 309 311 189 265 
231 346 273 453 309 127 257 97 
57 257 25 191 134 379 328 
341 133 353 309 68 189 257 91 
455 86 257 78 84 
132 63 358 244 242 420 394 441 
455 188 265 455 4 305 269 458 129 
132 347 237 62 60 462 316 150 202 35 189 257 181 301 
269 191 340 142 99 69 179 250 152 209 
458 462 134 251 309 315 
458 41 497 119 435 482 
458 131 134 408 394 332 28 
269 462 13 27 263 
63 351 293 428 258 
269 191 257 49 270 455 250 
455 131 340 293 265 
132 265 11 244 428 33 
49 269 462 340 234 233 
265 191 446 
38 458 131 340 197 203 
257 137 191 382 301 
92 191 271 146 268 257 102 336 493 491 
332 28 151 251 374 217 
231 175 152 209 
62 40 83 233 
179 356 269 264 
179 151 327 336 434 
38 131 46 104 265 
257 74 131 134 153 394 336 257 133 203 438 477 
265 191 438 392 429 309 305 189 438 27 
438 409 462 54 309 315 203 122 
347 92 346 62 401 309 127 316 63 358 472 269 
335 269 346 33 234 311 
458 111 309 311 415 270 336 205 
179 202 134 68 289 
92 497 47 152 439 
231 175 340 182 3 257 370 486 
269 346 134 453 309 127 257 97 379 46 
458 57 353 309 153 257 164 
458 214 131 340 177 14 202 127 189 257 393 
231 202 340 408 394 29 28 
269 346 134 385 
132 458 129 458 191 134 257 49 270 309 104 45 
455 351 47 309 282 269 254 
231 131 340 188 269 
257 35 462 251 309 244 378 374 217 
265 346 271 165 458 129 
151 46 453 309 187 265 254 
455 4 177 265 271 270 436 458 468 257 359 326 
465 133 497 134 142 127 180 
132 269 7 415 62 298 
269 346 257 315 336 62 162 
38 265 191 13 27 400 
257 410 129 272 434 22 491 
458 346 134 453 309 59 
455 86 199 455 362 231 129 
458 202 335 127 257 392 330 
92 22 271 434 
269 346 453 309 127 492 
132 270 118 462 274 
455 103 242 11 134 127 111 412 257 459 162 458 468 87 
422 175 495 309 104 242 
458 175 152 427 
132 104 340 188 269 
132 458 353 309 408 394 29 28 
133 497 134 127 180 442 53 234 68 
304 208 462 134 62 380 
215 497 134 127 180 234 68 
84 92 462 62 277 
132 231 131 134 153 173 
269 346 33 309 218 197 231 129 
179 151 8 309 305 
257 236 462 236 458 129 
455 104 340 47 62 391 336 103 291 84 458 129 
265 287 173 257 348 234 357 
76 133 129 179 250 271 146 268 257 222 
347 179 104 340 60 455 47 271 416 
132 63 473 309 305 257 260 
29 364 47 402 278 
269 346 62 489 489 162 
62 341 285 497 134 142 127 180 234 68 
257 466 431 340 319 309 257 400 
43 133 64 257 91 
179 106 152 414 227 493 275 
455 104 340 24 309 218 245 
465 133 497 340 127 180 
269 191 62 50 441 234 184 
455 250 309 319 234 257 437 
38 265 346 134 453 309 59 234 62 489 33 
231 495 309 104 265 
63 362 62 446 424 
455 106 152 145 324 132 242 191 446 
179 209 271 289 146 
92 175 340 152 196 48 234 205 
10 214 202 
255 250 271 367 68 301 
63 47 134 318 485 257 477 129 
84 269 462 167 33 309 244 345 
269 462 33 63 282 372 458 129 
37 46 4 2 257 400 
302 133 353 309 68 
132 269 346 453 309 244 139 418 324 269 4 127 111 
63 432 8 309 305 375 
271 270 175 152 491 203 257 253 
46 104 340 362 309 86 458 129 
92 191 271 367 91 189 257 80 
458 175 134 261 394 336 205 
257 374 91 462 54 309 127 209 301 
269 175 288 152 486 
269 191 209 53 
347 46 104 340 483 46 4 305 92 346 271 369 458 129 
63 47 309 244 257 437 20 63 47 269 
231 129 203 62 477 
458 346 291 485 92 
63 47 309 319 2 
132 455 483 458 191 
458 175 134 152 116 203 257 425 364 
269 346 62 357 315 234 286 
269 346 101 84 
466 113 340 127 64 
458 129 332 28 202 127 209 374 217 
46 202 273 127 249 32 
265 346 137 93 
455 351 131 340 293 309 104 269 
269 346 134 24 63 293 62 496 378 
269 346 257 392 118 234 173 
257 383 47 340 152 116 
132 458 129 458 462 134 453 309 77 257 399 
132 194 131 340 362 309 408 485 257 488 
179 131 340 408 286 28 
299 159 22 134 251 487 381 242 217 
132 265 373 59 324 489 
179 7 309 396 
455 104 340 86 199 257 165 462 
203 1 126 434 104 
458 214 182 234 257 186 366 393 
46 113 340 274 257 140 
438 102 191 340 99 
455 351 316 62 263 
365 133 497 340 127 180 234 68 
455 86 455 47 62 489 130 309 319 
458 462 251 309 160 
257 451 159 151 251 374 217 
269 287 464 29 28 336 257 407 
390 177 92 462 423 179 4 104 
132 458 64 394 263 175 152 316 
460 84 373 134 127 257 33 
179 79 234 438 367 417 
46 497 134 104 332 234 257 140 
347 46 293 258 179 258 
455 250 309 282 111 309 493 275 
257 341 202 340 142 68 189 257 91 
264 151 28 268 205 
257 299 131 134 417 394 29 28 
458 497 134 127 180 234 68 144 257 407 
265 471 340 127 257 443 242 217 
269 131 340 311 264 
132 455 296 453 309 282 236 269 
405 191 62 357 441 458 129 
231 129 231 497 340 68 289 
257 170 64 242 
132 242 407 191 446 
63 104 340 86 14 131 269 
458 129 458 131 340 86 92 191 62 293 
63 22 351 442 458 129 
231 191 209 156 
269 346 351 62 259 458 129 
37 353 309 408 289 28 
63 47 226 189 62 366 165 
227 439 22 437 203 257 211 
265 191 361 301 
179 104 340 362 265 264 
269 346 152 62 489 71 231 129 
347 46 47 317 46 86 
242 462 72 107 33 
455 104 340 349 269 458 129 
29 375 22 54 234 171 
132 269 462 62 294 412 33 
57 80 121 469 139 336 257 28 
265 191 485 38 254 
63 47 309 314 205 254 336 257 150 
269 358 127 357 100 269 358 127 270 338 
269 346 214 257 392 
455 188 257 330 4 104 269 
265 346 257 443 264 
215 353 309 68 309 257 359 326 
242 11 127 257 456 396 458 129 
455 103 309 127 189 257 374 270 
271 253 22 128 
269 202 134 127 291 
458 129 332 28 202 127 209 381 203 257 217 
257 470 169 214 495 68 
269 202 127 13 456 348 336 257 260 
265 330 175 134 152 116 203 257 443 
265 191 310 336 257 411 
455 47 62 391 336 278 458 129 
458 431 340 96 86 
458 462 251 309 160 257 263 
455 296 203 174 338 
63 22 41 337 309 270 30 
43 133 142 64 257 91 
458 346 134 76 
458 17 438 210 92 
265 346 234 46 309 70 
46 497 340 472 269 485 
63 351 47 309 121 309 2 426 97 260 
269 346 62 117 305 234 184 405 
63 106 134 129 63 104 340 188 242 284 273 244 378 
63 351 362 309 121 269 
271 28 22 318 
63 483 63 4 472 269 
242 4 134 121 458 129 
218 38 104 101 
458 497 134 127 180 234 68 376 
132 265 346 257 236 
458 214 191 407 415 341 133 
63 104 340 47 258 
92 462 423 234 286 415 242 341 
493 151 257 126 107 275 
38 428 460 362 309 319 197 
395 159 151 134 251 487 171 
139 434 188 458 175 436 
458 129 179 284 127 
257 241 287 485 
132 269 284 127 62 357 397 
455 362 174 317 309 319 309 484 231 129 
132 458 431 134 362 459 89 394 298 
257 439 22 251 309 127 209 381 53 
271 263 191 316 156 
269 191 438 451 452 78 315 
132 455 11 282 62 145 
257 165 462 466 
179 316 271 398 68 
257 120 22 163 156 
132 269 175 273 316 257 395 
132 455 47 309 472 242 82 
63 284 483 336 257 416 
92 22 271 367 222 336 317 256 491 
38 458 129 282 254 
269 175 144 227 152 272 418 
41 196 191 316 336 269 
458 307 309 127 264 
72 160 462 251 189 257 295 
455 483 63 497 47 306 265 294 
257 419 462 54 234 374 229 
265 346 257 297 270 
265 346 62 489 33 
45 265 113 340 127 257 49 118 63 104 
234 286 179 460 151 39 
227 185 200 189 257 97 33 
269 191 62 243 458 129 
257 21 353 309 68 189 257 91 
271 35 462 251 487 374 217 
246 4 160 171 346 263 
458 191 273 45 291 
242 284 127 13 441 
271 123 191 142 128 
265 346 134 288 58 
455 250 62 50 375 
265 346 257 357 350 
179 246 362 309 349 257 317 
62 370 164 109 285 353 309 68 189 257 91 
45 269 346 288 453 309 127 265 130 
269 346 62 488 63 432 182 227 115 38 269 346 62 488 63 188 203 
46 230 86 199 462 453 189 
179 47 62 50 393 458 129 
231 495 309 408 332 28 
455 273 47 38 455 273 11 
458 250 62 50 260 
38 458 202 340 408 438 153 
126 478 408 233 323 429 
63 106 474 309 104 269 242 115 
63 104 340 47 394 332 466 
370 170 133 214 250 271 367 68 
179 129 179 202 160 
84 269 462 485 309 257 434 336 257 304 309 166 265 179 4 104 257 97 
265 346 62 117 165 458 129 
62 395 263 462 251 374 115 
132 455 296 134 72 299 
28 22 273 209 
227 185 47 377 448 
265 346 199 242 462 
257 80 214 331 1 480 38 444 208 
269 346 152 62 115 458 129 
334 133 353 309 68 289 189 257 443 
257 33 175 71 254 458 129 
269 346 227 257 29 275 265 319 415 269 
269 346 24 46 362 309 282 485 132 46 113 340 
257 277 191 189 33 
63 432 413 485 234 62 96 357 115 
179 47 62 391 336 67 357 400 
63 432 134 453 309 349 269 458 129 
269 191 134 318 309 184 
159 497 244 418 
269 129 28 11 127 209 381 
269 462 251 309 456 227 217 
458 462 251 309 127 198 309 2 32 203 383 418 
179 119 201 29 203 334 381 242 115 
269 346 453 309 258 184 458 129 
269 346 357 309 349 46 32 
458 129 57 265 458 251 72 247 309 127 180 144 257 419 
179 106 17 257 236 272 375 458 131 340 315 
257 51 64 257 482 
38 455 362 174 466 
458 373 351 282 265 429 
458 353 309 408 28 336 257 80 
455 188 242 462 107 
257 470 169 250 271 68 189 257 91 
269 346 152 62 50 217 458 129 
458 250 271 29 146 
46 432 134 453 309 71 173 280 
63 460 47 62 489 130 309 319 
63 473 309 305 257 456 260 38 63 131 
458 353 309 153 257 433 
455 191 8 309 282 40 
132 63 47 309 6 
179 250 439 317 
63 104 340 47 394 332 28 
335 92 346 479 
347 46 104 340 60 269 46 104 340 47 62 429 
257 169 129 269 307 309 
271 455 104 340 483 269 431 
46 351 293 309 104 269 
132 63 4 134 104 269 
257 260 191 404 245 
266 22 317 
269 462 13 338 
139 434 235 47 249 269 
455 4 351 319 38 2 
257 170 129 272 434 22 163 
269 214 129 269 202 47 271 289 68 
458 278 62 350 225 189 192 
29 482 151 251 
63 358 273 408 485 
455 104 340 483 269 11 127 62 489 33 458 129 
269 346 62 496 118 234 184 
455 104 134 293 146 
63 362 271 332 243 
271 343 191 128 53 
271 270 191 491 203 257 207 442 376 
265 346 257 325 
242 33 191 271 446 
269 284 127 62 50 294 
132 462 269 254 336 320 
33 175 134 71 254 
265 122 84 59 
458 436 185 418 381 
92 462 271 153 234 242 
38 265 346 134 67 357 
265 162 462 251 309 127 200 374 115 
231 214 191 371 233 451 424 321 463 
257 207 191 134 128 487 301 
46 235 305 20 46 104 265 
132 455 202 340 127 198 309 320 269 
242 462 257 451 33 265 237 62 407 175 152 486 309 205 
92 346 428 357 350 
199 175 355 336 269 
265 191 487 376 
455 358 293 438 258 
458 460 250 30 429 
455 96 47 309 483 199 346 257 392 118 234 184 
458 473 309 258 205 
455 191 257 491 51 
231 287 271 289 367 28 
231 129 458 278 309 160 
265 462 485 309 173 38 438 317 
269 191 257 451 407 336 257 383 
242 462 257 496 119 336 174 210 458 129 
257 91 287 271 28 336 257 295 
460 458 497 340 2 415 269 
455 250 309 472 62 263 
335 458 73 269 462 62 215 164 
455 131 340 47 394 146 
269 346 62 117 341 
269 202 258 458 129 
458 131 340 47 309 
154 129 458 445 265 97 103 
132 179 460 17 234 257 297 33 203 185 375 
455 483 92 346 103 
269 462 310 336 257 162 
92 151 45 139 29 317 
179 250 152 54 234 417 189 301 
38 265 346 134 62 357 118 
269 346 134 67 274 309 184 458 204 
241 319 372 289 
257 419 462 171 
271 277 346 25 462 453 309 59 265 
455 131 340 362 332 
434 202 47 468 184 
57 458 462 251 309 6 32 374 115 
104 134 417 309 257 326 
242 462 257 325 84 458 129 
383 51 312 436 498 309 257 141 346 285 
63 131 134 408 205 62 429 309 282 9 257 260 
63 106 474 309 472 257 126 336 269 458 129 
269 346 62 496 465 458 129 
92 191 271 68 475 257 444 
63 362 309 55 269 
269 191 62 50 397 458 129 
63 131 340 411 309 472 62 117 401 336 269 458 129 
458 131 199 191 291 
179 151 257 185 93 265 472 257 424 319 447 458 129 
455 103 269 346 257 443 
257 341 163 173 
242 191 62 50 33 234 227 336 286 
257 476 79 234 271 33 
231 250 233 429 189 156 
455 188 265 269 346 257 392 401 63 4 104 
63 106 152 414 265 
179 151 134 52 309 65 172 
458 64 227 257 482 412 173 
62 350 225 191 256 54 234 374 217 
185 241 460 119 409 
46 227 47 309 319 
62 470 169 285 353 68 
132 458 191 41 442 
270 191 475 480 
257 225 94 53 
46 47 340 474 62 429 
63 47 340 17 231 129 
269 497 47 152 96 337 
275 351 131 340 319 426 130 
257 330 191 340 491 
29 375 151 189 
132 462 340 269 257 291 118 309 104 
72 44 462 308 130 
63 104 340 47 309 127 283 
269 191 257 81 346 263 
231 250 271 28 
257 303 403 462 257 97 
269 346 152 62 115 3 455 456 306 
257 338 175 152 203 257 424 141 234 185 492 
242 462 257 392 458 129 
455 214 362 174 387 309 127 88 254 336 242 231 129 
231 306 257 76 321 383 492 18 
455 131 340 47 320 458 129 
231 80 268 184 
458 495 309 68 189 257 295 
458 358 349 345 53 
257 470 169 353 309 68 189 257 222 
455 483 269 346 58 
458 131 340 55 92 
269 250 271 289 68 
231 495 309 127 386 56 153 
455 188 179 151 
455 483 458 346 453 309 282 62 259 
455 497 340 82 89 227 
265 284 134 127 485 309 286 
63 4 227 104 332 
132 269 122 134 311 265 130 
215 129 271 482 22 161 
179 17 190 309 444 208 
257 370 170 131 134 68 142 
132 265 346 134 288 257 443 
269 191 96 62 489 437 
231 307 309 244 189 257 424 
257 21 285 250 271 367 68 156 
257 159 22 209 144 257 137 382 53 
428 460 349 103 
45 458 495 309 2 
257 477 131 134 153 257 465 
215 131 134 417 28 
455 106 474 309 2 62 357 397 
38 63 432 453 309 6 309 472 30 71 242 115 
63 113 340 320 265 
455 106 152 198 309 311 254 
38 179 432 67 357 
269 497 214 127 438 456 
242 462 351 62 260 
38 179 373 47 309 104 269 234 383 332 105 
257 491 22 226 309 62 140 302 
132 257 452 327 151 460 92 
257 341 157 462 309 486 374 217 
38 455 103 269 471 340 127 257 443 
63 47 62 489 130 309 319 
46 11 127 310 336 257 260 
31 346 470 169 353 68 
257 341 79 257 15 234 258 
63 151 8 309 104 426 392 458 129 
269 346 453 309 127 62 50 166 
269 175 129 269 11 244 332 
30 407 191 413 234 156 
212 434 436 265 441 
458 404 234 176 221 
215 128 271 289 28 
46 250 62 429 309 396 
455 104 340 362 309 55 264 
257 170 129 120 131 134 486 77 203 257 389 
458 129 458 202 134 160 
63 432 453 309 127 227 291 
62 164 109 299 129 229 265 257 225 11 319 189 
455 483 268 205 
455 483 265 346 257 130 46 106 474 309 127 
319 282 269 347 46 104 340 47 270 
265 346 62 117 2 455 106 474 309 472 
215 64 242 
265 462 343 234 434 
257 383 497 134 127 180 234 68 
46 47 309 244 493 
30 407 191 413 234 374 217 
231 131 62 50 259 
179 86 63 47 257 333 
246 22 226 309 62 302 
455 60 205 76 
179 47 13 27 75 
151 46 234 220 434 
63 151 453 92 
265 346 257 130 458 473 269 
92 346 423 46 4 104 231 129 
269 431 340 311 254 265 130 
92 346 271 181 336 343 
455 362 309 104 269 231 129 
269 431 340 311 24 265 
269 346 41 176 309 177 
423 462 395 415 205 
132 269 346 310 336 257 260 38 46 47 309 401 415 269 
455 104 340 86 257 153 336 257 330 14 163 173 
347 179 473 309 104 265 179 202 47 427 205 489 18 
460 241 47 382 280 
455 250 309 82 233 451 
269 351 431 340 311 24 265 
455 86 455 47 62 429 
179 11 127 124 381 242 34 
62 35 497 218 381 376 
423 46 4 104 268 269 
269 191 134 274 20 179 436 
269 346 152 270 118 144 30 
455 129 455 104 340 372 86 199 265 191 
458 388 234 438 211 
265 346 96 351 257 130 458 462 
31 202 134 142 68 189 265 91 
458 436 49 62 464 492 18 
458 346 474 62 117 260 
72 247 230 127 356 
458 214 495 309 408 289 28 
257 370 170 64 269 
271 345 175 152 226 189 269 
185 195 47 152 427 
458 353 309 68 289 189 257 181 
38 122 257 424 218 38 258 286 
455 131 340 282 62 429 309 282 265 437 
92 346 62 357 429 336 265 458 129 
271 327 22 128 229 
57 269 131 134 408 394 28 
242 462 453 309 244 62 430 458 129 
257 330 191 228 257 377 434 491 
458 129 269 131 134 
179 362 309 413 286 485 458 129 
132 458 460 306 257 397 
159 22 251 192 
246 195 22 163 
458 495 309 153 257 433 
257 451 270 94 456 156 
455 104 340 483 63 151 453 309 104 265 
458 191 437 203 257 197 
257 126 107 118 462 309 305 92 
92 346 152 62 452 59 
269 346 24 242 458 129 
269 191 13 297 407 242 34 
458 129 257 341 202 160 
38 92 346 271 270 14 4 258 46 254 
63 432 270 117 387 
269 11 214 127 438 456 
422 175 495 
381 257 410 214 404 245 459 80 415 257 341 
275 11 59 374 115 
455 110 242 191 453 309 127 426 115 458 129 
304 208 307 80 415 351 257 425 364 
335 92 11 127 72 419 458 73 
423 284 55 46 
63 47 67 357 400 
347 269 462 350 269 175 309 127 128 458 129 
139 241 47 134 322 13 278 
179 151 460 223 
132 92 151 493 14 104 
179 353 309 408 289 146 
132 455 104 340 349 269 256 62 165 
383 370 120 214 22 491 
458 129 265 394 59 203 394 338 284 218 475 257 434 336 265 338 
242 462 134 496 458 129 
458 129 257 383 11 127 209 
133 497 134 142 127 180 234 28 
324 265 458 191 50 
383 120 22 491 
271 29 28 22 209 
46 151 62 50 21 
257 141 161 309 267 32 192 
179 276 89 11 
458 175 340 468 286 
132 458 129 458 183 233 197 309 257 302 
231 373 47 436 
335 179 22 209 
257 181 462 382 
92 47 288 152 
455 362 309 315 269 469 32 
255 346 470 169 250 271 367 68 
63 113 340 75 62 459 
458 431 340 47 309 305 
227 185 4 160 257 482 
458 353 289 68 
14 202 282 205 
458 462 125 309 127 209 144 252 492 
257 299 287 271 289 28 
46 4 104 265 264 
132 269 346 257 392 
458 191 340 453 254 24 242 
63 362 309 282 257 397 189 
265 346 134 257 130 269 346 453 309 127 
45 92 462 62 489 130 309 319 
257 409 462 251 309 456 383 105 
269 175 134 152 356 458 129 
63 47 62 391 336 446 454 
265 113 340 127 458 204 
63 273 349 394 466 
63 104 340 24 205 
405 63 113 340 104 265 
257 334 495 309 68 
242 462 62 168 234 257 236 464 492 458 129 
257 304 175 64 257 482 
46 47 309 244 310 
46 131 340 319 300 
370 133 47 495 309 68 
455 362 309 127 257 392 203 257 424 
242 191 340 310 336 257 411 
455 471 340 197 280 475 265 
92 151 62 391 336 50 400 
458 4 282 197 9 257 397 
458 129 203 422 
458 191 67 107 309 233 
257 425 364 175 273 306 257 424 321 
269 346 288 152 50 
257 433 57 64 257 91 
335 231 88 286 92 
455 104 340 483 269 431 
269 462 134 58 
271 395 263 175 344 152 316 
335 438 466 94 309 71 254 176 242 281 
265 162 497 244 418 
63 4 311 415 265 
257 465 353 309 68 229 
269 191 134 274 69 31 191 54 309 2 92 
458 462 251 309 65 374 281 
132 269 191 62 337 60 
269 11 127 382 309 87 
265 346 199 179 362 
455 188 63 151 453 309 282 265 247 458 129 
455 96 362 309 86 
265 462 199 455 96 188 
63 106 474 309 6 309 282 257 374 270 
257 35 462 54 234 257 384 336 257 34 
458 353 309 408 289 28 268 229 346 407 
92 151 434 265 202 24 309 47 242 259 
257 328 214 175 250 29 327 
63 151 412 265 
13 409 462 251 381 242 115 
455 106 288 152 24 265 
179 284 47 316 265 263 
269 131 134 153 257 329 
84 46 113 340 47 72 245 441 
383 105 18 455 131 340 483 63 497 305 257 424 321 132 84 455 104 
179 468 184 265 455 497 134 396 32 458 129 
455 131 340 483 268 257 236 
455 273 110 265 242 202 127 62 165 84 231 129 
265 191 426 451 224 
257 260 462 469 154 129 456 217 
84 434 86 257 153 
257 299 346 153 191 134 318 
179 104 340 362 173 309 396 184 
269 191 62 96 357 441 
46 207 38 46 145 173 
257 91 462 251 309 127 316 398 53 
257 341 175 134 344 209 299 159 
242 497 127 257 443 
455 296 96 134 203 269 415 46 
438 119 191 446 
455 24 257 117 375 
275 151 308 320 
179 460 293 33 
487 335 179 11 52 309 314 13 454 
347 455 104 340 282 269 269 346 134 257 384 336 257 424 458 129 
455 103 63 358 305 264 
265 346 62 172 71 
63 250 62 50 115 
257 165 131 340 355 398 487 242 115 
265 191 212 418 18 
455 104 340 362 309 408 269 394 110 
3 257 496 115 457 47 437 485 
80 151 54 309 456 487 156 
458 175 212 375 88 
455 358 408 205 227 257 146 179 362 
63 151 310 336 257 76 239 
132 53 11 127 446 
63 202 472 269 32 
215 161 271 289 345 
63 432 134 453 309 408 485 
304 208 175 64 269 
458 129 257 15 250 235 88 
242 462 62 452 181 
192 462 54 309 127 257 456 441 336 80 
257 141 497 134 127 180 234 68 
390 47 64 257 482 
458 131 134 319 309 257 90 
347 63 151 39 179 11 319 458 129 
434 47 404 184 
63 11 319 309 334 458 129 
62 35 497 218 381 242 217 
179 131 340 188 286 
63 47 309 2 205 203 257 425 364 
439 434 22 427 
38 234 62 217 179 104 
455 358 351 314 8 
63 4 104 275 265 151 446 23 199 63 47 
455 96 110 455 497 458 129 
257 215 495 309 68 189 257 60 
257 12 170 250 271 367 68 268 257 253 
458 335 183 257 374 383 375 309 75 62 40 413 
269 11 127 257 297 237 407 
458 353 309 408 332 28 
455 131 257 291 118 203 479 458 129 
257 277 175 495 309 104 265 
269 191 134 99 69 179 202 127 116 
38 265 346 351 257 369 
132 458 307 309 319 172 451 
92 191 271 367 21 68 
139 388 324 173 
159 151 251 381 242 217 
179 47 62 67 39 393 
257 465 128 95 159 144 257 137 337 
38 458 307 309 267 46 84 
301 179 22 52 309 65 
257 451 224 7 20 464 434 251 269 
383 29 195 22 209 192 
179 250 383 317 
455 104 340 483 63 4 121 309 320 30 434 458 129 
458 431 340 362 184 
269 191 438 456 117 463 
455 483 269 351 191 340 110 414 
455 182 174 260 458 129 
455 104 134 362 309 188 205 
92 22 271 367 289 28 
132 269 373 460 244 62 430 
132 179 22 111 309 269 
264 151 13 222 
269 191 62 61 295 
179 227 282 309 35 
458 462 54 309 65 309 496 114 189 156 
455 110 455 497 104 428 50 275 
458 346 134 453 309 104 265 309 184 
132 458 191 62 50 330 
265 346 134 426 224 231 129 
455 497 340 96 188 269 
62 467 341 285 64 257 91 57 
159 22 340 251 487 229 
242 462 134 257 452 165 203 76 210 
63 47 271 237 118 
269 346 134 257 341 346 466 
265 181 497 218 485 89 156 346 407 
172 462 172 458 129 
132 493 222 47 152 361 56 133 
269 346 152 41 489 
395 159 22 251 176 192 
179 432 134 318 309 46 
59 462 62 357 118 458 129 
185 12 16 22 163 
271 270 191 491 203 257 253 
199 346 30 115 
458 191 257 451 309 319 189 409 
104 340 55 343 
455 483 268 269 257 76 129 
354 93 163 173 62 115 381 
132 455 460 362 309 305 
179 11 244 257 437 32 
62 115 18 455 131 340 483 269 191 
458 191 310 336 174 387 
257 82 191 251 
493 482 497 134 142 127 36 
458 346 62 357 393 494 
62 407 191 251 374 217 
370 133 131 134 142 68 189 257 207 
63 351 47 309 103 234 257 392 458 129 
455 104 340 86 199 191 453 189 
265 462 227 179 362 309 104 
132 458 131 47 258 
484 388 189 309 244 40 378 
179 47 309 59 265 
426 260 431 134 362 205 
269 122 127 438 456 437 
265 346 257 130 63 2 257 260 
257 341 495 
269 191 340 257 384 336 257 424 
377 140 368 312 
132 291 84 455 104 340 372 362 309 483 268 269 
179 497 134 127 180 234 68 
159 22 251 176 374 217 
455 24 257 400 
455 351 362 309 244 174 33 
126 336 286 151 134 299 194 231 129 
242 4 134 319 189 242 130 458 129 
269 346 126 107 234 184 
257 170 129 252 434 436 
265 346 199 63 131 
466 462 30 165 
132 269 191 62 50 441 
269 346 62 101 231 129 
455 131 340 188 269 
415 184 455 47 227 242 
132 257 167 334 175 134 261 
63 151 382 405 
455 96 131 340 349 269 
458 462 251 309 127 124 324 62 170 334 
455 104 340 483 269 11 127 257 443 242 33 
179 131 340 362 309 127 254 203 265 29 210 
132 179 4 2 428 357 476 
147 462 351 257 130 458 202 47 473 309 319 
271 29 28 336 257 401 47 152 209 
455 483 231 346 50 
458 346 270 336 257 312 
46 4 460 48 205 458 129 
63 250 309 104 265 458 129 
242 191 62 67 357 397 234 205 
179 432 220 189 265 
32 458 131 340 408 62 42 
132 92 22 340 
455 351 473 309 305 
455 11 47 309 349 
84 458 462 453 309 282 300 415 269 
269 183 62 489 33 458 204 
104 340 188 203 205 
29 364 151 54 309 127 209 381 242 34 
455 131 340 96 47 62 429 309 145 189 257 334 
92 462 62 496 341 
174 387 307 184 309 218 172 
257 44 462 460 453 189 458 129 
132 347 458 473 184 309 127 92 455 202 127 92 
257 395 159 151 251 324 257 384 336 257 115 
159 22 134 251 324 229 
347 269 431 340 269 431 340 
383 341 120 22 214 491 
269 346 235 41 442 234 265 
257 489 313 462 189 156 
257 312 151 288 257 456 309 86 
63 432 8 309 127 446 
231 129 89 270 369 
132 455 104 340 483 269 11 127 242 270 
132 63 471 340 55 
63 131 340 86 199 269 145 
231 191 40 144 257 451 71 
265 346 453 309 218 38 319 415 438 260 
231 131 340 408 394 28 336 257 80 
458 129 179 22 128 309 127 203 357 102 
132 269 11 127 41 442 56 335 
132 458 131 340 203 242 443 
241 6 309 472 269 189 13 27 
49 179 22 340 234 233 
257 393 287 271 385 28 
132 92 346 62 298 
455 129 269 462 174 378 336 311 
271 496 80 22 54 
257 409 462 251 309 456 62 217 
455 497 340 55 205 
455 296 134 453 309 35 
269 131 340 408 394 332 28 
269 346 453 309 319 189 234 62 489 33 458 129 
14 11 320 257 164 303 
45 242 462 134 62 243 325 
458 284 47 152 
265 346 257 456 118 455 202 104 269 346 257 456 118 458 202 104 
257 304 404 245 62 402 407 456 217 
269 131 340 408 385 28 336 257 247 
179 104 340 104 286 203 
458 273 17 62 413 
250 62 50 407 458 468 87 
179 353 309 153 257 465 
257 409 191 251 309 121 156 
257 165 462 72 238 270 231 129 
63 113 340 305 205 227 132 63 151 8 
265 346 189 257 168 
265 346 227 63 432 453 309 177 
132 423 11 244 13 378 
265 346 257 118 268 242 424 
257 85 287 271 28 336 257 80 
428 434 483 269 346 357 
269 131 134 408 28 268 29 434 491 
455 106 288 83 265 
455 106 218 469 264 415 423 
84 458 230 104 269 32 
185 440 129 179 131 340 86 
422 175 495 309 104 265 
62 138 299 129 
426 168 462 134 41 357 
179 250 271 29 146 
89 456 63 474 205 458 129 
265 346 257 456 118 179 362 
242 25 462 67 107 458 129 
46 96 104 340 86 
63 106 474 309 282 254 336 265 
271 420 247 11 218 254 336 257 80 256 445 242 217 231 129 
46 47 309 104 257 97 118 132 269 346 134 174 260 
347 179 55 270 310 336 426 260 63 319 309 257 29 
265 346 271 130 309 71 62 101 
347 46 282 205 265 346 357 
63 460 47 62 489 130 309 319 458 129 
383 120 214 22 163 
179 273 372 7 337 
265 175 340 152 62 165 242 217 
133 159 22 134 251 487 192 
458 351 431 340 104 265 
269 191 62 452 165 
458 431 340 362 309 82 
179 22 381 427 56 215 
63 362 257 459 162 309 311 
455 47 103 458 129 
38 455 191 198 309 104 265 
265 346 257 49 118 63 4 104 291 84 
269 462 340 469 344 
455 96 362 309 305 269 
455 483 63 284 104 257 97 20 179 486 62 365 
269 346 72 107 294 
458 182 96 50 
242 462 434 333 
62 401 462 251 309 127 322 242 217 
46 47 309 311 234 269 
179 131 134 65 62 60 234 68 189 229 
458 351 373 282 30 429 
241 47 318 485 
458 250 439 448 
257 12 21 131 134 142 68 189 257 138 477 
458 110 336 76 170 373 
265 346 13 259 179 106 474 13 291 309 104 265 
242 462 134 62 43 389 
215 353 309 408 233 153 
63 11 396 32 
458 131 134 153 257 149 
132 63 131 62 50 259 
458 175 152 209 475 62 302 
458 182 67 357 
269 346 271 446 23 394 29 443 
370 133 129 192 
458 129 458 278 309 160 
139 47 134 152 249 56 257 398 324 
354 368 133 214 497 134 142 127 180 
265 346 257 451 118 179 47 309 104 
179 104 340 55 46 
455 351 473 309 104 269 257 291 130 
126 151 83 309 47 152 209 
458 191 427 62 464 105 381 
269 346 62 291 63 284 47 
271 419 175 152 54 
62 285 353 68 
257 451 462 54 229 
179 11 134 282 265 458 129 
63 358 104 426 392 
92 11 127 62 441 
63 200 136 336 257 141 
455 104 340 188 269 231 129 
269 346 134 257 456 260 336 257 281 
166 101 462 254 
63 47 152 414 257 77 324 
269 346 107 234 184 
452 316 271 29 398 68 376 
257 224 462 257 424 321 458 73 
257 29 191 209 301 
138 133 497 134 127 142 180 234 68 
63 432 96 453 234 269 203 257 467 137 458 129 
132 458 129 101 175 152 357 
347 46 250 309 2 269 32 455 202 47 306 
269 346 218 280 309 265 
257 51 64 269 
455 188 265 346 257 291 263 
455 296 134 240 357 240 455 191 377 492 18 
458 436 252 492 18 
257 283 303 214 250 271 367 68 
458 129 241 373 214 127 382 
455 86 455 191 340 92 458 129 
458 353 309 408 385 28 336 257 401 
31 214 462 134 62 380 
257 123 131 340 55 
203 201 458 462 407 366 292 
455 358 351 47 309 59 278 
335 458 191 209 
257 390 129 439 434 22 491 
63 47 426 248 488 
269 284 340 127 132 269 351 462 
179 432 134 203 257 130 
143 434 151 453 189 
231 191 41 357 234 184 
257 341 495 309 68 189 229 346 334 345 
257 166 462 134 486 309 257 398 
231 191 226 309 257 302 
63 460 483 63 47 62 357 429 336 453 189 
301 191 438 456 441 
84 179 47 423 
458 124 309 55 233 
46 113 340 305 227 257 33 
242 462 227 455 106 473 309 104 234 62 489 33 
212 195 22 427 360 257 441 
63 351 497 340 258 205 
458 497 340 104 269 
455 131 340 2 174 392 231 129 
458 191 209 379 62 409 
458 191 62 50 330 
269 191 270 336 174 392 375 
215 133 495 309 68 
257 341 175 361 242 
269 202 127 485 309 257 213 
63 104 340 86 199 426 325 462 
458 191 134 54 309 267 43 292 
455 11 134 71 32 
92 175 309 127 30 130 
179 47 271 146 268 173 458 129 
455 104 340 362 309 483 268 269 
231 17 203 257 451 447 456 115 
347 458 462 458 175 62 291 309 127 
92 151 271 470 15 264 458 129 
179 122 47 62 369 
185 434 47 152 427 
271 76 120 22 128 491 
455 86 233 260 231 129 
30 407 191 251 229 
132 455 47 340 249 233 
257 434 47 306 
269 284 104 257 97 234 143 194 
92 47 152 271 253 
84 269 346 62 39 338 
458 4 104 62 391 336 275 
265 462 257 392 455 4 104 
63 293 309 314 8 
455 191 453 234 257 305 
92 191 271 367 68 475 438 90 
269 175 226 62 391 336 311 
63 230 47 332 16 
455 131 340 244 174 33 
269 4 127 446 
257 170 129 269 250 271 289 28 
455 104 340 483 63 284 47 242 89 257 375 
265 497 244 428 33 
257 70 353 
92 22 271 367 222 336 343 
455 250 309 282 9 269 
132 103 462 134 17 
455 103 242 462 62 166 179 96 362 309 349 
92 191 271 68 475 370 133 
79 69 269 191 33 309 82 189 458 129 
63 250 309 483 269 469 
458 129 458 497 134 408 28 
265 297 210 175 152 357 
257 222 497 134 142 127 36 376 
257 154 157 36 265 
154 175 495 309 104 45 
132 11 179 104 269 
63 250 309 244 426 429 
227 151 83 309 47 152 17 
179 129 179 351 362 309 274 438 153 
458 250 62 357 429 
92 191 271 68 475 43 133 
455 351 88 205 231 129 
132 455 104 227 257 275 46 104 
84 269 346 33 234 428 332 158 345 
455 483 63 151 453 309 47 62 401 
21 133 497 134 127 180 234 68 
14 202 106 110 
455 296 8 309 127 257 392 
455 131 340 104 269 405 
269 346 199 46 349 
84 269 346 152 439 375 
458 191 209 475 257 302 456 217 
455 113 340 483 268 269 84 
46 106 474 309 401 415 265 
231 346 134 257 270 
155 88 257 393 144 242 236 281 
456 115 231 17 264 203 257 297 447 
38 455 483 63 47 265 
100 455 17 174 456 397 412 233 455 131 340 362 309 408 233 257 429 309 282 9 257 397 
455 483 455 202 458 73 
132 63 4 104 332 
63 432 453 309 121 
242 462 199 179 251 
257 80 22 251 309 456 414 257 217 
179 131 340 282 62 429 
132 265 346 257 416 
265 346 227 257 466 63 250 88 
92 22 252 456 281 
242 462 257 49 270 458 129 
455 296 453 309 408 173 62 315 270 336 143 105 
179 250 356 201 29 
455 86 14 46 151 
464 28 336 257 496 401 22 209 
354 191 72 181 234 246 
271 29 472 175 306 62 294 242 115 
257 302 250 271 29 146 
455 483 231 131 62 50 259 
257 297 447 462 84 54 234 376 
455 104 340 311 254 458 129 
133 92 497 134 127 142 180 
455 296 134 453 309 408 485 62 429 309 2 203 62 260 24 242 
257 215 468 184 309 282 254 
257 170 64 269 
132 63 104 340 47 269 291 84 
265 191 64 56 257 341 
46 47 309 187 485 415 269 
63 282 199 346 88 
455 47 271 459 84 
269 462 62 117 338 
257 341 175 64 257 328 482 
257 491 22 226 309 302 
246 47 152 209 
269 191 257 451 128 407 262 257 383 
185 434 22 163 38 212 22 491 
257 12 170 129 269 250 271 146 268 257 443 
265 346 134 426 224 291 84 
271 29 120 47 152 116 344 203 257 443 
257 140 161 309 160 
257 435 90 495 309 68 
179 382 280 257 216 137 89 270 369 
377 120 22 491 203 257 207 
269 11 273 59 
455 483 458 110 455 191 257 29 130 
62 263 462 251 309 244 266 418 
242 343 122 127 489 458 129 
92 462 271 313 
341 133 497 340 142 127 180 234 68 
398 328 462 214 39 
231 175 64 257 482 
455 362 309 104 269 227 
31 346 476 169 353 68 192 
63 113 340 104 379 265 458 129 
92 191 271 367 68 475 257 186 189 257 247 
455 483 269 346 453 309 244 33 458 129 
458 4 305 257 33 409 
269 346 227 446 
92 346 271 429 234 269 309 59 458 73 
246 129 179 22 134 
62 35 462 251 381 242 34 
265 443 462 251 309 218 309 409 203 268 62 115 
84 462 257 33 309 59 227 242 
458 191 257 61 494 
257 459 162 175 139 327 
455 104 340 483 63 284 35 189 242 270 115 89 62 33 
257 162 462 125 309 244 266 418 
323 462 99 268 257 141 
140 133 193 
370 133 104 340 362 269 309 218 309 265 
269 122 127 62 489 437 
242 462 174 393 84 38 242 462 174 140 
231 497 340 282 300 475 233 259 
92 462 271 165 262 205 
132 231 131 340 188 269 
269 191 209 229 
458 202 273 244 62 429 
458 250 271 289 28 336 257 443 
455 273 388 144 205 
455 104 340 483 179 47 309 127 468 458 129 
455 362 309 396 38 455 362 309 305 
269 346 152 62 430 3 455 306 458 129 
46 351 314 189 453 
455 351 362 309 319 172 231 129 
265 175 340 152 72 181 242 115 
38 179 460 47 134 306 264 
455 110 269 191 357 231 129 
269 346 134 453 309 55 184 458 129 
62 297 35 462 54 192 
465 133 497 134 142 127 180 234 68 229 
458 131 134 153 257 399 
63 497 340 104 269 
215 495 309 417 438 153 
458 431 134 408 438 153 
242 115 269 346 476 
458 353 309 68 189 257 325 
269 346 134 453 309 59 174 210 
63 293 242 137 
179 250 251 309 319 172 
132 265 346 351 310 336 233 160 
62 465 285 353 289 68 
455 483 269 96 131 340 
63 388 234 257 305 
63 4 472 62 411 
63 104 340 362 123 
63 113 340 55 205 
72 247 191 381 180 
63 47 474 309 311 189 265 
458 497 340 142 127 180 234 68 
38 265 346 199 63 131 
231 191 226 309 62 216 302 
458 202 134 408 438 456 153 
257 302 131 134 142 68 
257 91 287 271 28 336 257 247 
132 458 131 340 293 269 
458 250 271 289 367 28 
179 151 62 333 84 458 129 
257 395 462 229 
257 383 195 161 309 267 374 217 
179 163 174 195 
265 191 62 50 437 231 129 
299 80 22 54 234 156 
458 474 300 475 184 
257 341 131 134 68 189 257 207 
63 432 203 257 97 325 
257 311 63 293 309 121 309 104 462 67 274 458 129 
269 346 199 458 473 
455 273 110 269 202 218 309 242 231 129 
428 22 427 
179 202 160 309 257 167 334 
269 346 13 338 
269 462 134 257 315 63 473 
257 21 285 202 134 68 
434 151 453 309 349 286 264 234 62 489 33 309 218 458 129 
46 47 257 466 
132 269 346 134 257 97 84 
242 462 257 130 63 432 453 309 2 
335 458 358 472 438 263 
92 202 127 30 270 
458 495 309 408 394 29 28 
257 169 477 287 271 289 28 
257 462 134 344 17 458 129 
242 462 67 274 
231 131 340 153 257 328 
242 191 13 395 160 
455 296 134 453 309 282 9 265 
458 346 474 257 466 
257 375 47 152 446 
265 191 62 217 18 
231 191 134 116 
458 471 340 127 318 62 429 
458 358 125 127 209 374 217 
179 497 340 55 233 
45 265 346 357 350 
92 191 271 367 68 475 257 354 93 
458 214 131 134 408 28 
63 351 113 340 483 24 265 
46 351 47 309 319 189 
265 346 62 357 118 234 438 416 
257 425 364 191 134 228 205 
347 458 431 340 458 431 340 
334 133 495 309 68 
132 179 104 340 137 269 265 130 
257 465 497 134 127 180 234 68 189 376 
265 346 423 309 104 415 233 458 129 
387 312 353 68 376 
179 151 24 387 312 
257 78 495 
63 151 220 189 269 
458 346 67 107 234 257 186 393 
458 462 257 270 455 362 234 174 277 
458 175 309 103 269 431 
257 407 497 244 378 240 176 240 171 
231 175 152 226 
269 462 134 62 357 350 
63 11 38 455 11 
455 351 103 257 159 151 257 97 
132 242 462 257 451 33 179 131 340 
179 250 13 429 
46 47 309 82 189 38 104 29 275 309 258 472 485 234 269 
179 293 426 258 
455 27 174 27 303 
458 462 251 309 127 92 62 217 
269 191 257 291 118 309 104 
455 296 453 309 6 309 258 89 257 303 
455 473 309 127 310 336 269 
132 458 175 495 
63 11 315 142 
231 191 340 257 49 270 
63 86 210 175 309 319 189 
377 434 47 152 427 
45 63 4 134 177 14 179 151 
458 373 282 438 26 
257 341 64 265 
335 7 257 357 270 
455 131 340 86 265 458 129 
63 358 104 265 234 46 
257 85 131 134 408 28 
46 47 221 
92 191 271 367 68 475 257 341 189 257 91 
458 431 340 288 24 269 
377 22 209 456 217 
455 7 203 415 46 38 455 296 453 254 415 46 
63 362 434 309 218 458 129 
46 86 466 80 
62 435 70 316 257 60 
137 415 257 213 203 297 378 
62 169 285 495 309 68 
201 178 11 282 95 26 336 257 140 458 129 
269 346 33 309 166 265 63 151 434 336 459 
132 92 22 271 222 336 123 
257 21 129 257 43 131 134 486 77 
455 362 174 400 309 127 257 97 
199 151 434 453 309 177 
269 431 134 311 89 227 
38 265 346 257 130 269 94 
257 29 191 209 
38 317 284 104 257 97 
455 47 306 62 50 401 336 466 475 257 137 458 129 
92 346 423 455 4 104 268 265 
269 191 351 270 336 493 105 
63 358 19 438 160 
84 63 432 203 257 146 101 
63 460 47 62 489 130 324 286 458 129 
63 11 134 472 72 181 336 242 
63 227 86 265 242 462 134 469 
92 346 423 309 177 
455 288 483 458 202 2 
269 462 134 426 259 309 104 265 
63 11 121 257 311 487 63 432 468 309 55 458 129 
231 287 271 289 28 
257 465 250 271 29 68 
269 11 244 62 323 430 
347 455 104 340 24 269 455 358 472 269 485 
257 169 250 271 367 68 189 257 222 
46 351 104 340 188 269 
179 432 134 24 394 29 
45 455 103 455 11 2 
92 346 423 455 4 104 268 269 458 129 
455 103 458 471 340 104 265 257 277 468 87 
455 131 134 86 63 250 143 327 
132 63 250 309 104 269 
62 441 381 458 436 
179 106 152 414 269 324 
455 103 309 127 270 336 205 
84 269 11 227 218 485 32 
242 115 246 22 117 
455 188 63 316 257 291 263 458 129 
179 131 134 47 394 332 146 
63 47 309 121 
257 241 436 381 
63 86 63 113 340 55 269 
455 351 483 458 346 257 330 234 257 259 291 84 
455 24 309 314 269 203 257 387 231 129 
458 64 222 265 179 22 437 56 410 
63 497 134 104 269 32 405 
269 131 134 408 28 336 29 80 
257 406 131 134 420 229 
257 476 169 250 271 299 68 189 257 91 
493 275 11 288 127 107 309 184 
214 308 257 170 488 92 462 271 160 162 
132 455 11 218 197 38 6 32 
458 131 340 408 184 271 327 
257 263 11 127 322 192 
242 462 62 117 42 
458 175 134 152 249 32 
241 129 257 298 191 41 167 
269 346 257 397 336 257 281 
458 250 271 68 189 28 336 257 443 
455 351 103 455 4 47 174 67 451 305 412 233 
271 455 104 340 188 269 
335 32 269 122 134 
132 29 449 133 182 280 257 68 
203 62 325 24 242 63 432 273 291 
269 191 351 45 50 
269 346 134 24 405 
291 84 269 346 423 
455 111 309 104 275 458 497 340 104 455 111 309 71 
188 184 189 242 270 
215 129 423 191 356 
179 47 163 426 494 
10 131 134 472 62 477 
455 362 309 127 336 258 
257 456 447 336 80 191 445 229 
179 293 257 101 
46 47 309 104 62 42 336 275 
132 269 346 134 257 384 
231 353 309 153 257 329 
265 94 309 59 242 217 
63 103 309 127 24 205 270 441 
257 465 175 62 489 130 309 319 458 129 
38 455 362 309 127 92 
56 171 269 490 309 127 41 442 
63 11 121 309 104 426 392 
458 191 404 197 456 217 309 257 259 
132 179 131 423 
38 455 106 250 265 
455 483 269 11 134 
299 159 22 251 381 
63 460 47 62 391 336 103 
46 4 134 188 269 
242 11 47 309 59 
455 106 351 152 67 337 
231 175 309 104 269 234 257 297 33 242 115 
455 104 340 483 458 175 62 441 245 
496 114 462 62 117 140 
493 151 134 194 458 129 
231 346 134 257 49 270 
455 351 24 309 2 
455 188 458 462 62 50 494 336 257 393 
269 462 340 220 84 
38 269 131 415 270 102 
458 145 184 415 62 357 437 
63 362 309 86 426 416 
185 22 427 
46 106 474 309 319 234 269 
215 47 209 464 29 28 
383 22 437 203 257 211 
458 131 269 203 272 105 
132 455 104 340 483 458 358 104 265 
458 346 343 62 330 84 
132 455 104 340 19 123 
46 151 257 494 336 31 
383 215 214 22 163 
242 462 496 146 234 184 
92 151 58 327 
46 47 309 119 205 
455 351 473 309 282 254 336 264 
234 84 269 346 41 176 309 177 
242 462 62 357 393 379 184 458 129 
257 419 287 286 423 231 129 
455 104 340 483 268 269 231 129 
84 179 362 309 55 30 
455 202 24 309 47 306 242 
84 92 346 428 476 
62 35 462 251 374 34 
271 270 372 7 337 
460 458 431 340 86 199 346 374 
265 316 184 55 38 483 458 129 
269 191 62 50 383 105 
84 63 47 309 349 199 462 257 459 411 
132 269 191 62 67 107 260 
92 22 271 222 336 29 470 491 
227 47 152 209 
62 138 299 250 271 367 68 
455 131 340 86 269 191 203 
179 273 47 152 
269 346 152 272 105 336 242 
92 462 323 311 
132 265 462 413 309 59 
199 462 426 311 84 
179 362 257 466 
458 129 257 387 79 265 271 29 146 127 209 
257 109 250 271 367 68 301 
144 227 269 462 13 466 
57 438 2 131 
12 215 497 134 142 127 180 234 68 
201 330 191 163 56 62 437 203 257 211 
269 346 332 107 23 265 
255 346 470 169 214 129 269 250 271 146 
257 425 364 17 203 257 451 447 
455 4 177 265 257 325 462 308 320 458 129 
179 47 41 196 170 333 458 129 
1 346 470 399 462 214 251 309 25 
458 191 427 190 242 115 203 257 425 364 
159 22 251 176 156 
179 104 340 24 269 
46 282 189 415 269 
257 263 7 144 257 406 137 250 382 
215 353 309 408 28 
92 191 271 367 68 475 186 390 
179 129 179 411 309 160 
63 47 309 305 257 374 270 
455 273 110 455 202 127 198 309 177 265 
28 336 257 411 331 
257 277 175 309 71 438 338 
257 302 175 495 309 408 394 146 
231 131 340 197 280 335 
120 437 38 163 173 
234 257 357 336 438 434 458 284 
265 466 11 84 127 17 
265 346 152 426 117 224 
38 458 191 291 92 
151 179 96 203 92 
257 366 215 85 495 309 68 189 257 91 
458 129 271 270 79 
257 387 230 127 337 
271 455 104 340 483 45 
455 124 309 258 205 
455 202 340 86 231 129 
257 476 169 129 269 250 271 146 189 257 325 
84 455 483 92 11 127 243 
179 22 38 179 131 
242 462 257 166 346 49 55 
92 151 62 391 336 327 
257 330 353 309 68 289 
265 346 257 325 84 
269 346 265 33 336 257 115 458 129 
63 131 340 362 309 47 394 336 265 
265 191 67 274 
62 341 285 64 257 482 
62 263 497 127 322 240 176 240 53 
265 11 127 62 489 33 309 218 
455 411 189 269 458 129 
458 175 309 47 265 168 
179 284 282 111 309 269 
63 362 309 472 466 458 204 
170 390 353 309 68 189 257 222 
465 133 497 134 127 142 180 234 68 
458 64 222 265 179 250 152 427 
257 285 131 134 408 289 28 
231 129 257 141 202 160 
150 133 497 134 142 127 180 309 68 189 257 91 
132 269 11 127 426 247 
233 153 191 134 209 
133 131 134 142 68 189 257 123 
92 191 423 309 104 
269 11 127 257 451 237 247 262 257 425 364 38 62 158 338 
179 47 134 152 52 309 65 
132 458 129 257 466 316 173 104 269 
45 46 104 340 86 
458 462 62 67 357 330 
11 458 319 234 257 168 
271 29 375 22 54 234 156 
257 409 462 251 309 337 374 217 
257 12 21 131 340 142 68 
242 191 257 291 33 234 62 59 
132 265 346 199 455 110 324 
1 175 64 242 
92 191 271 367 91 336 343 
132 275 474 300 475 201 336 205 144 265 
179 351 104 340 86 199 269 462 
458 214 129 257 298 175 309 127 291 
92 191 271 68 475 257 186 
292 218 38 319 
269 191 62 357 217 234 184 
269 346 62 117 137 
179 104 340 372 2 
84 269 462 33 234 286 
269 191 480 346 451 260 
335 257 333 388 245 
257 35 462 251 309 127 337 
304 208 250 193 309 257 407 
465 133 497 134 127 180 234 68 442 376 
455 110 92 202 127 62 391 336 434 14 193 415 184 
455 113 340 188 455 316 269 
332 23 185 363 434 22 163 
63 49 47 270 224 
132 179 497 134 55 257 253 
92 462 423 458 202 134 104 
257 70 316 271 367 263 
265 346 270 336 257 464 275 179 26 
458 129 265 271 338 284 47 339 454 
63 362 49 459 
458 191 67 357 231 129 
242 462 257 297 33 265 479 175 316 237 62 60 
395 28 47 134 152 209 
458 191 351 62 50 330 231 129 
455 284 47 306 242 397 
458 131 340 408 286 394 327 
38 257 400 47 309 188 265 38 63 47 309 472 205 188 269 
51 133 497 134 142 127 180 234 68 189 257 91 
159 22 134 316 398 
269 11 127 41 442 
377 410 22 163 
270 330 191 356 144 62 464 105 
46 113 340 59 269 
46 202 214 47 309 59 257 153 336 257 389 458 129 
63 86 269 113 340 127 246 
242 462 62 243 309 205 
458 191 209 171 
45 63 432 453 309 104 269 240 62 393 
455 188 455 106 474 270 336 493 
92 346 271 378 309 187 205 
63 351 47 309 472 257 392 263 
63 104 340 362 309 187 173 469 438 211 
62 341 85 129 229 
12 133 129 271 278 250 152 316 234 237 62 407 
132 257 221 151 340 234 383 418 
455 104 340 293 309 319 189 
231 250 271 28 189 13 102 
212 22 209 190 
458 202 134 68 289 
72 44 462 460 308 130 
458 175 134 152 356 56 215 
257 409 462 203 95 40 217 
265 346 199 455 129 
46 351 103 234 257 392 
310 270 490 456 217 
215 209 271 29 146 
257 465 497 134 127 142 180 234 68 
272 410 22 214 163 
242 462 257 49 33 269 462 107 
92 346 271 59 
265 462 134 257 443 257 477 129 
63 103 234 257 392 231 73 
62 464 473 309 319 
257 215 131 340 77 
179 7 254 39 
271 263 175 152 316 
159 151 251 144 383 418 
455 351 47 309 2 174 260 
269 497 384 485 256 233 49 270 
46 11 273 2 265 260 32 
257 425 342 250 152 251 309 472 257 91 398 
63 151 412 394 170 345 458 73 
63 104 340 47 394 336 265 
269 191 240 39 240 58 100 92 191 271 29 130 458 129 
428 372 79 234 205 
134 125 458 129 
62 395 35 462 54 234 405 
92 346 423 46 4 104 268 265 
132 269 346 134 199 455 473 
92 191 271 367 68 475 257 328 
246 129 271 407 250 152 54 
265 284 134 127 62 165 
347 458 4 104 269 46 4 104 269 
30 252 434 22 491 
455 483 265 458 11 104 269 
455 188 179 358 104 257 291 118 
132 455 47 340 249 394 
458 175 340 436 344 
455 473 309 282 197 89 173 
231 335 79 205 234 466 
179 104 340 47 309 218 
63 432 134 62 393 265 346 453 309 6 62 391 336 446 275 
271 29 28 47 152 128 
63 362 309 349 205 119 309 119 458 129 
265 131 134 314 205 475 8 
269 191 382 309 195 
63 106 152 24 387 
179 84 47 439 
455 296 453 309 82 174 211 
132 257 334 361 257 160 
159 151 251 192 
257 91 131 134 153 257 241 
242 191 340 270 336 205 
458 4 134 71 32 
179 191 96 453 89 269 
458 462 460 257 43 494 
269 287 271 29 28 268 233 38 129 231 497 134 127 180 234 68 
179 47 271 317 
257 354 368 191 54 309 267 32 301 
269 287 271 28 268 257 141 
455 131 134 305 257 243 
269 346 62 50 378 309 2 
257 5 175 134 344 152 427 
92 191 271 367 68 189 257 410 
63 382 257 443 
455 103 269 11 314 453 
269 293 134 127 257 456 
132 179 47 309 258 286 258 205 
132 455 244 423 300 475 173 
257 352 486 462 240 117 240 179 282 
234 139 265 462 41 489 
269 122 127 189 257 239 63 11 349 
92 230 127 30 130 
269 191 257 451 336 439 
179 22 245 309 62 357 315 
271 466 191 356 
455 351 362 309 35 
62 350 225 191 161 234 381 203 257 441 
269 202 331 271 370 15 
458 214 175 62 411 
271 123 191 142 128 156 
455 202 340 47 62 259 
458 346 273 316 269 236 257 297 447 
458 191 134 251 309 65 
458 191 209 176 376 
458 131 134 153 394 336 205 
458 131 134 153 173 
265 346 257 456 118 455 202 104 
132 456 115 458 306 383 
269 346 271 117 401 347 46 483 268 269 
257 341 477 287 271 289 28 
132 455 131 340 483 268 269 
269 462 251 309 315 311 374 115 
265 346 453 309 244 428 33 
458 214 108 234 206 16 
426 434 362 459 
334 133 497 340 142 127 180 234 68 
38 269 346 62 96 489 441 
455 96 284 6 
231 131 242 189 233 27 
38 179 284 86 
428 434 411 269 324 179 282 264 458 129 
458 214 54 80 415 219 292 
179 22 96 39 
84 63 230 166 269 
458 129 257 162 373 244 418 
455 131 340 483 455 250 62 429 
455 191 39 458 129 
46 293 309 396 234 205 
458 129 458 250 134 344 249 269 
231 404 269 62 216 165 
231 73 265 231 273 251 309 305 
458 346 453 309 127 357 
458 462 251 309 244 90 374 217 
76 238 141 
10 131 340 55 92 
496 114 431 340 47 62 393 
63 432 240 357 240 179 151 
179 437 173 20 458 495 
257 375 384 189 171 
455 296 89 257 384 336 174 210 458 129 
46 104 340 362 205 309 59 
455 86 455 47 309 104 265 
455 468 205 265 405 
271 270 191 491 203 265 77 
269 175 344 309 417 28 
132 455 296 453 309 6 
458 129 179 22 134 491 
269 191 273 356 
455 296 134 62 357 81 458 129 89 270 369 
269 346 96 257 395 
63 11 82 347 257 370 431 257 285 129 
62 40 330 191 116 190 
347 46 104 340 46 47 423 309 177 
215 133 129 179 250 271 146 268 257 443 
269 462 134 24 265 
132 269 346 134 257 451 33 
265 284 127 117 234 286 
455 104 340 483 455 131 
133 497 134 127 180 234 68 442 192 
227 265 122 59 
227 439 47 257 291 309 160 
63 473 309 104 257 291 118 458 129 
63 104 340 362 309 396 
257 21 495 68 
132 257 383 64 257 222 
455 113 340 483 268 269 231 129 
46 432 453 309 47 309 104 269 
458 175 62 391 336 260 
242 284 134 127 62 117 181 458 129 
347 179 104 340 24 269 179 4 319 172 
43 133 495 309 68 
269 191 438 40 424 321 305 336 257 281 
455 86 455 4 127 92 32 
269 11 288 127 310 336 426 260 411 
257 334 346 374 407 462 171 
455 131 340 362 309 127 254 203 257 486 
179 129 179 131 134 
455 103 458 346 291 
132 92 462 460 62 489 130 309 319 
269 175 344 309 6 95 451 443 
246 47 152 209 475 257 302 
92 462 340 458 129 
132 269 462 134 274 69 257 443 11 319 309 409 
257 398 251 269 
269 191 62 337 35 
455 296 8 309 166 46 
92 462 271 270 24 173 
455 131 340 86 265 231 129 
231 191 335 427 
62 138 285 129 479 462 223 309 401 415 394 338 269 307 
63 103 309 104 265 469 257 374 383 418 458 129 
458 495 309 177 332 
484 64 257 91 
242 462 50 231 129 
269 175 344 309 127 356 
242 462 438 40 25 
179 483 269 346 62 260 
46 104 340 293 394 466 455 129 
62 219 299 64 265 
271 29 28 22 209 442 192 
257 277 4 319 234 62 172 71 
92 346 96 271 130 
63 432 264 309 19 173 
257 465 495 289 68 
179 47 64 493 482 
438 409 94 156 
62 295 191 251 190 242 217 
62 71 276 189 265 2 
28 336 257 334 263 47 273 152 316 398 
297 244 270 441 89 62 33 
63 362 309 349 62 35 405 62 370 299 129 
455 497 340 258 269 
265 11 125 134 127 234 185 418 
62 215 285 129 
471 340 104 257 97 
269 131 134 408 289 28 336 438 102 
179 47 152 92 185 492 
455 483 63 293 418 
231 436 62 464 418 381 
159 151 251 89 257 384 336 257 217 
265 346 257 130 455 311 
271 263 175 152 226 56 257 334 
38 242 462 270 336 205 
269 175 288 152 337 
57 458 131 134 47 289 28 
257 29 270 462 265 46 151 257 49 434 14 177 63 47 309 59 
132 92 346 332 309 218 
257 395 11 127 182 156 
179 47 474 309 166 485 
231 436 38 455 191 134 198 309 349 233 
269 191 62 357 441 231 129 
455 11 273 349 205 32 
444 208 193 
462 458 453 309 305 32 
63 111 309 177 63 22 62 393 
62 395 263 462 251 381 242 34 
132 458 131 134 408 394 29 28 
132 423 11 127 97 
455 47 271 270 231 129 
269 191 134 62 429 68 
242 217 269 346 243 
455 96 110 63 497 47 306 231 129 
257 185 29 195 47 436 
132 269 346 134 200 344 
242 462 227 179 106 474 
231 175 129 231 11 160 
269 346 453 309 127 62 357 294 
92 191 271 123 
63 106 250 62 357 315 
455 202 134 177 242 462 257 384 231 129 
455 47 340 249 173 234 62 430 
92 11 288 127 434 412 459 
63 202 24 309 349 205 282 254 
257 476 129 269 202 160 
63 351 104 340 86 265 344 
46 106 474 309 282 453 
458 129 89 62 350 225 301 
179 22 92 309 127 249 
455 495 309 104 265 
46 104 340 86 257 165 
455 483 458 346 257 270 14 346 453 309 104 269 
92 346 271 332 33 
215 131 134 86 13 102 
395 159 22 134 251 53 
257 170 285 497 134 127 180 234 68 
63 11 319 234 257 297 
84 242 118 462 62 393 165 
257 91 287 271 28 336 438 417 
132 63 356 62 130 309 305 30 337 260 
242 462 174 456 429 
458 353 309 68 
4 179 314 269 485 
231 473 309 258 
455 131 340 483 268 269 458 129 
257 162 462 251 309 244 383 105 
455 104 340 24 173 38 458 431 340 24 184 
179 131 134 417 289 28 
132 63 19 201 29 
132 269 462 446 84 
257 365 64 257 222 
132 455 104 340 483 63 358 47 309 
257 169 250 271 367 68 189 257 91 
62 295 497 218 89 394 33 
257 159 22 251 203 185 105 
63 4 305 458 129 
455 113 340 188 269 458 129 
352 21 133 64 257 91 
381 458 129 265 479 495 
269 11 2 257 425 364 203 95 395 141 260 229 
438 477 129 
269 346 235 161 
257 222 386 173 240 290 
269 490 309 127 257 97 141 
63 4 417 332 257 277 129 
455 96 362 309 2 242 260 
269 122 127 62 115 324 63 86 
269 131 134 408 257 42 336 491 
265 346 227 46 362 309 104 
257 476 129 92 202 127 72 367 160 
46 282 9 257 345 
241 57 22 134 
138 133 64 265 
179 104 340 47 62 259 
132 242 122 244 266 492 
30 439 434 22 491 
132 458 131 340 456 489 
28 460 47 134 152 316 398 
92 462 271 29 130 309 160 257 334 346 263 
63 86 458 307 309 127 264 
92 191 271 367 68 475 31 189 257 91 
231 287 271 28 
63 131 269 456 33 
242 462 13 172 164 
455 293 242 234 174 101 
422 361 242 
291 84 63 104 340 349 269 
179 432 8 13 392 458 129 
257 343 93 336 496 114 
269 346 351 41 337 309 60 231 129 
179 151 134 107 
269 346 438 101 
63 104 134 293 62 75 264 
269 191 50 309 349 
428 275 351 104 340 59 
63 104 340 47 394 466 231 129 
92 191 271 68 475 257 354 368 
132 92 191 271 247 
269 462 227 101 
179 497 340 55 286 
63 151 460 343 143 410 
269 346 45 107 309 257 260 
455 473 309 314 173 453 
455 86 455 47 62 429 309 472 269 
265 462 426 357 350 234 405 458 129 
174 387 462 67 107 309 184 
257 425 364 204 304 208 230 384 95 339 313 142 
455 106 460 474 62 429 
179 106 474 309 305 242 270 
132 455 131 340 38 455 358 319 189 
269 346 50 309 127 197 
242 443 462 382 
455 483 179 106 152 36 
458 346 257 494 336 257 51 
271 289 80 22 161 
132 257 70 495 
265 346 257 153 336 426 260 
455 103 455 296 257 270 
179 284 127 486 
140 133 129 179 358 160 257 263 
63 113 340 311 24 265 
215 497 134 127 180 442 156 234 68 
257 334 303 191 382 89 257 33 336 257 207 
63 351 293 309 282 486 458 129 
257 341 214 250 271 68 
461 382 280 246 105 
347 46 47 257 466 38 46 47 257 11 333 46 4 282 275 453 
332 482 151 251 242 217 
265 346 257 130 455 244 269 
231 131 340 47 265 
38 458 122 127 291 
269 316 62 50 166 
455 47 340 250 33 309 483 268 269 
343 462 453 189 84 458 129 
455 483 269 346 62 357 118 
179 288 2 309 305 
174 165 462 174 165 347 92 372 462 62 165 
455 47 340 152 92 203 62 430 231 129 
63 4 227 2 242 260 
493 80 94 360 257 10 66 
257 341 131 134 68 189 257 91 
92 462 271 237 118 
455 103 309 314 269 453 
458 250 271 367 28 268 438 102 
455 110 458 131 62 50 259 
257 107 118 462 309 311 240 62 393 
271 270 175 152 491 203 394 336 493 253 
455 483 269 462 50 458 129 
438 90 250 271 367 68 
455 131 340 145 269 50 
257 425 364 38 444 208 47 64 269 
299 159 151 134 251 487 229 
257 370 170 36 257 207 
265 131 269 234 184 
257 169 353 68 
179 86 423 336 257 260 
179 104 340 282 269 
132 179 471 340 305 257 459 
265 471 340 311 234 184 
487 335 179 11 127 52 309 314 13 454 
132 270 462 332 125 
257 393 250 271 29 28 
46 284 35 154 129 
458 175 377 317 
31 346 170 292 129 332 253 22 125 
257 141 131 134 68 189 257 207 
63 106 474 309 282 269 453 
63 151 125 309 349 332 458 129 
199 191 257 117 401 
302 133 495 309 68 
132 458 73 265 175 340 152 62 165 
63 106 226 426 33 
257 40 191 214 427 89 438 172 
92 346 62 391 336 434 265 104 340 24 184 
265 346 227 455 296 8 309 104 
46 47 309 483 268 269 
63 250 237 62 50 488 324 458 73 
179 214 293 62 391 336 258 
257 334 462 251 309 472 62 395 263 381 242 34 
269 353 309 408 332 28 
271 270 4 244 269 300 475 184 
455 110 455 191 446 
257 215 104 340 314 257 459 
179 432 67 107 
255 175 64 257 482 
458 129 257 450 191 308 44 
257 409 11 121 374 229 
458 202 340 408 269 309 184 
455 191 67 398 268 265 
455 296 453 309 187 269 254 92 
269 202 127 257 451 237 25 
455 106 218 309 483 336 205 240 387 
271 263 191 180 229 
257 90 131 340 408 289 28 
63 432 453 309 104 269 
272 352 195 47 180 257 297 447 
257 138 15 131 134 55 173 
269 191 438 40 224 336 257 281 
438 91 497 134 127 142 36 
455 104 340 483 179 47 62 429 458 129 
420 462 426 416 458 204 
269 346 460 474 62 489 130 309 319 
455 104 340 483 269 346 72 181 458 129 
455 497 273 104 265 309 205 458 129 
159 11 127 99 381 203 257 217 
455 103 269 462 453 309 59 
455 104 340 349 394 327 
257 409 462 251 309 456 185 418 
269 287 271 289 146 
132 63 284 319 189 
242 388 189 234 41 489 
265 462 426 392 103 309 314 286 453 
179 129 179 250 340 487 242 33 
63 151 234 62 223 137 
265 35 191 251 156 
208 458 468 87 
257 370 164 109 175 64 257 222 
269 346 474 309 127 265 130 
257 465 250 271 367 68 
95 295 191 322 192 
30 383 215 22 491 
458 462 453 309 47 265 51 
351 311 189 174 260 
63 4 134 38 63 284 134 
231 250 185 448 
347 46 104 340 47 394 336 493 185 46 106 474 62 165 
179 131 134 177 199 261 205 309 188 265 
265 346 257 392 130 309 187 269 
132 269 284 340 384 264 
428 336 205 63 104 340 
72 44 191 129 309 127 308 130 
406 457 155 144 257 91 346 417 
269 191 340 58 231 129 
455 483 242 247 11 104 265 
455 124 309 282 257 400 309 104 257 97 
269 462 257 291 263 458 129 
265 351 474 300 475 286 
455 83 265 63 497 
257 178 431 340 362 46 
257 476 169 495 68 
455 202 24 309 305 269 
132 458 204 258 462 189 257 130 
455 103 179 19 174 263 
179 151 343 257 482 
265 346 310 336 257 165 458 129 
31 175 495 
92 191 271 367 138 68 
332 466 191 316 
458 346 474 286 309 242 369 
455 250 423 309 104 458 129 
458 191 427 203 496 114 456 34 38 462 256 445 56 370 133 
269 131 134 153 257 433 
84 179 47 271 293 309 127 
133 128 271 327 
257 243 250 152 306 
227 185 250 64 257 482 
46 104 340 282 9 265 325 32 
458 129 231 88 257 51 190 23 257 241 
347 46 104 340 197 245 46 432 134 453 309 472 269 
242 389 462 340 372 337 
257 154 66 175 214 226 271 345 
265 346 199 179 131 
14 151 493 400 
159 22 251 53 
271 289 28 22 318 
179 104 340 47 317 
455 47 309 188 455 4 305 265 397 
63 104 134 47 394 336 265 84 
13 454 22 226 300 379 62 396 
132 201 397 462 446 
38 455 104 340 362 309 71 
265 346 134 257 369 
269 202 134 127 257 451 33 
265 191 174 165 405 
455 103 458 11 127 198 309 2 242 260 
455 47 340 249 174 387 
455 131 340 483 179 497 
257 35 191 340 372 337 
455 19 257 393 
455 124 309 396 269 254 92 132 231 191 351 41 357 
458 346 474 62 416 
455 362 309 2 412 257 392 400 203 257 424 
63 432 45 337 309 201 29 
455 131 257 291 263 
455 250 309 282 254 336 92 458 129 
231 316 269 309 257 40 447 336 257 186 486 
455 103 269 346 351 270 397 
257 406 232 155 142 
63 11 134 244 265 130 458 129 
257 451 11 127 456 
63 471 340 197 245 84 
246 329 47 64 257 482 
455 11 127 277 
257 409 462 251 309 456 252 105 
63 131 340 315 257 243 
257 12 170 250 271 367 68 189 257 91 
455 483 269 316 62 50 477 
269 346 271 446 84 458 129 
179 151 496 458 129 
455 293 309 244 428 33 245 
458 88 257 97 130 
455 104 134 188 92 11 127 394 327 
242 462 426 451 270 
257 170 175 316 271 68 3 257 419 
460 269 462 172 98 227 257 327 
241 104 340 362 309 408 485 189 13 140 
493 159 151 251 374 34 
46 282 62 391 336 493 
269 346 257 416 336 426 424 
179 129 179 22 67 337 
341 133 353 289 68 
347 63 4 282 383 336 257 375 269 11 127 50 
215 133 353 309 68 
63 4 134 319 189 24 242 
63 460 47 275 63 47 309 311 254 
257 341 278 309 160 
84 455 113 340 188 257 393 
269 346 311 458 129 
370 133 129 179 250 271 367 68 
455 351 293 62 357 447 
269 462 62 382 181 
231 88 257 334 379 68 
377 76 120 436 
455 358 47 309 315 62 496 210 
242 330 250 357 146 458 129 
269 346 33 309 305 428 375 
132 257 159 22 257 97 
455 104 340 483 179 432 453 309 19 265 89 227 
332 28 22 309 127 209 301 
257 439 47 79 309 319 309 444 208 
132 423 462 24 242 
455 47 134 306 269 344 
231 353 309 408 394 289 146 
269 483 269 346 62 357 168 
210 230 319 189 475 264 
455 362 309 127 351 24 265 
38 234 257 370 366 393 265 346 357 
179 22 209 229 
455 362 309 282 269 469 415 
139 22 306 469 
465 133 497 134 127 180 234 68 
38 126 434 250 317 
227 193 189 383 448 
46 288 362 309 218 254 189 136 
458 202 134 408 289 28 
201 393 175 182 383 375 
241 351 362 309 127 88 203 459 
496 114 175 17 377 336 212 
458 191 134 142 
179 151 134 486 309 257 398 
438 153 175 134 152 209 
257 328 307 367 221 
179 131 257 291 118 154 129 
269 11 244 378 458 73 
458 11 214 25 484 
242 497 134 127 142 36 56 419 390 
179 131 134 244 394 466 475 173 
455 96 188 265 
63 47 309 319 415 199 63 47 
270 131 340 372 166 485 
92 151 340 265 139 
215 202 340 417 29 28 
84 269 346 332 101 
347 455 145 62 172 71 455 145 62 172 71 
341 133 497 134 127 180 234 68 189 257 91 
455 86 455 104 340 288 166 269 
132 265 191 134 257 443 264 
455 358 408 269 174 392 437 
63 460 47 340 356 426 260 
63 151 351 133 
458 214 129 257 465 11 160 
455 131 340 293 434 
455 258 257 341 
163 22 272 195 38 383 16 
269 346 257 291 118 309 104 
269 346 62 67 107 270 
467 26 457 155 
45 455 202 24 309 2 264 
458 175 134 344 152 116 
257 297 443 191 128 203 257 97 389 229 
458 346 62 50 81 458 129 
455 191 8 309 314 485 415 199 455 131 456 217 
458 346 288 152 24 242 
458 17 438 387 
46 113 340 282 300 475 269 
455 163 174 317 231 468 390 324 231 191 427 
215 129 435 482 22 214 58 
265 346 62 50 393 
63 460 47 62 259 309 104 264 
265 346 227 455 362 309 86 
92 11 127 271 289 68 
455 497 104 265 405 
257 424 321 462 446 
265 346 351 257 130 458 462 
231 431 340 47 309 104 265 
265 346 152 50 
265 191 212 492 18 
269 191 438 263 231 129 
257 443 462 84 189 160 
455 131 340 362 309 86 
455 104 340 86 199 13 165 462 
38 63 106 474 309 59 269 
455 483 265 346 274 458 129 
462 92 30 130 
265 284 340 127 62 165 242 115 
455 202 47 309 315 469 
257 311 11 315 242 34 
458 11 127 73 374 115 
265 443 462 308 160 
133 177 269 11 244 383 309 185 418 
179 4 134 71 257 338 
246 257 91 38 257 91 
132 455 110 269 497 258 184 254 
257 297 413 191 332 372 
458 131 134 68 189 438 278 
257 383 151 256 445 203 496 114 
186 133 129 269 191 41 176 309 177 
132 405 92 462 271 341 
179 214 129 271 270 191 491 
46 351 474 309 311 414 269 
271 452 123 191 142 128 
257 409 250 152 54 309 315 189 156 
257 91 497 134 127 142 36 56 390 
179 131 340 362 394 15 
215 129 179 250 271 289 146 
366 476 462 30 
63 86 14 11 305 
132 458 202 340 177 332 
455 182 62 357 397 
455 131 340 71 234 257 424 168 
257 90 191 382 229 38 271 270 497 127 180 234 68 
84 63 47 309 305 383 
242 462 240 357 240 455 4 2 458 129 
458 495 309 408 438 153 309 87 
458 468 257 407 
455 296 453 309 6 38 104 269 32 231 129 
455 288 47 103 458 129 
257 222 497 134 127 36 
455 86 257 130 179 2 
257 370 164 109 64 265 
38 265 497 244 492 
458 191 427 185 105 381 
455 497 340 349 269 
455 483 458 4 104 265 
269 191 62 489 270 41 
92 191 271 367 213 68 
347 455 497 340 244 173 455 202 340 319 231 129 
92 191 271 270 203 257 303 
179 151 17 309 13 329 347 179 104 134 65 458 129 
458 129 458 202 160 53 346 295 
455 202 340 59 269 234 257 424 
132 63 4 59 269 
176 57 269 191 476 
458 462 256 445 203 257 425 364 
63 432 8 309 311 254 227 257 28 
10 122 25 304 208 
92 346 310 336 184 265 202 24 309 127 62 310 336 269 
186 93 36 257 207 
257 477 129 383 410 22 163 
265 122 134 127 196 336 62 463 
38 244 269 475 92 
179 358 282 30 429 242 217 
63 106 474 309 282 485 38 319 
455 113 340 483 336 438 153 270 204 309 257 29 
265 175 134 152 257 76 130 
455 362 309 258 257 393 
464 28 22 99 
63 432 8 309 282 205 254 458 129 
455 296 134 453 309 472 265 477 
266 241 22 491 
257 425 364 250 271 367 68 
132 265 346 270 117 260 63 362 309 305 
455 483 179 47 357 434 458 129 
455 351 108 189 173 
265 462 199 380 364 362 
257 393 462 460 379 62 211 81 
144 227 179 106 124 309 244 438 210 
199 346 438 101 
63 104 340 188 179 47 
231 356 265 38 332 
257 383 433 353 309 68 189 257 477 
269 131 340 55 173 
155 191 92 41 
63 284 340 408 485 103 458 129 
458 131 134 153 257 342 
269 404 234 80 189 257 181 
63 47 309 2 451 
269 191 214 438 456 
46 47 309 305 439 375 
179 445 80 265 22 382 309 257 326 
458 497 340 314 485 
265 462 199 46 483 
269 346 134 199 63 473 132 269 346 62 357 297 
170 133 495 309 68 
134 125 266 478 177 
231 129 89 257 384 
63 151 62 50 434 
242 335 462 257 325 
257 338 235 175 
132 458 4 71 257 166 
347 257 159 151 134 357 455 358 319 
242 462 62 357 118 
269 346 134 62 409 412 184 458 129 
231 346 218 197 189 136 
455 351 4 134 177 
62 302 299 495 309 68 189 438 102 
458 381 88 257 338 
269 346 227 37 423 458 129 
231 497 134 68 289 
328 292 250 271 367 68 
132 257 215 47 226 271 345 
455 362 309 349 199 346 189 269 
38 179 432 257 392 
269 462 340 426 411 
189 376 458 436 
151 63 453 309 55 
257 416 11 127 234 242 178 
45 63 388 189 265 
390 47 209 323 146 268 257 44 
269 346 62 117 118 458 129 
456 115 257 42 191 252 
265 346 257 117 165 458 468 257 359 326 
455 106 404 173 475 264 
383 492 381 458 306 257 370 486 
269 191 340 233 441 
458 346 250 62 50 115 
405 191 265 441 234 286 
455 11 311 234 257 416 458 129 
465 133 202 340 68 
347 179 104 340 257 248 11 319 144 205 
455 468 205 455 473 309 104 269 
460 269 346 270 260 
179 182 351 383 375 
455 296 220 89 269 
179 4 456 62 34 
458 131 134 417 394 332 28 
132 63 86 179 113 340 408 286 257 354 63 362 
415 174 311 455 104 340 349 257 293 309 315 62 387 
63 131 340 282 9 28 
271 332 80 22 142 54 
383 434 47 152 427 203 257 443 
269 131 340 408 289 28 
45 63 358 351 47 309 349 
46 497 340 55 269 
455 351 362 309 104 269 
60 269 257 395 324 257 395 
257 476 169 131 134 142 68 
270 43 191 491 
212 434 22 163 
458 204 458 11 134 486 72 44 
269 346 271 357 309 257 398 
63 86 242 462 257 130 309 319 
63 351 362 72 384 309 227 242 
269 462 256 209 156 
455 296 453 309 104 269 32 458 204 
132 265 346 62 357 118 
62 295 462 251 242 217 
455 473 309 282 236 257 451 447 231 129 
458 462 460 256 445 
455 351 362 309 408 286 62 429 309 305 
458 284 47 152 172 
143 375 11 319 189 458 129 
132 269 346 134 227 357 350 
257 341 129 269 202 160 257 295 
458 351 131 340 71 
455 296 453 309 6 269 231 129 
132 269 191 273 24 242 
38 455 483 265 191 257 392 82 336 257 217 
409 462 54 234 381 242 34 
84 265 497 59 
257 160 191 361 56 257 334 
458 129 269 191 270 336 257 392 105 336 438 210 
242 462 257 425 364 
179 22 340 251 62 118 
455 11 121 309 104 174 311 
92 346 423 63 4 104 268 265 20 255 151 257 392 
458 41 250 270 336 493 105 
242 462 62 357 378 309 104 269 
269 471 340 127 13 456 
89 257 97 33 458 462 496 309 286 
63 104 340 293 205 
455 104 340 483 455 202 177 265 458 129 
269 346 72 107 310 336 257 90 154 129 
13 102 191 134 274 
265 346 271 117 401 
227 174 387 312 47 218 254 
92 11 127 271 289 80 
257 225 11 315 374 115 
455 191 67 323 231 129 
265 462 41 489 458 129 
269 214 175 52 173 309 244 245 
63 106 250 271 258 475 257 341 
269 11 127 182 171 
63 151 134 257 215 
455 351 483 242 462 291 
63 47 257 93 63 293 309 104 257 259 458 129 
257 425 364 131 340 160 412 257 263 
271 345 175 152 226 
265 497 127 62 165 234 227 336 286 458 129 
338 175 288 152 62 391 24 257 406 137 458 129 
458 431 340 47 62 168 
299 159 151 309 127 322 381 242 34 
38 455 106 152 145 324 
460 231 278 309 319 32 
257 21 131 134 68 142 
31 346 21 285 250 271 68 
63 293 258 240 62 393 
269 191 62 391 336 323 275 265 474 309 286 
246 433 495 309 68 189 257 222 
458 131 340 472 269 
14 346 453 309 258 
185 434 47 436 242 217 
257 159 11 127 322 229 
271 327 250 152 128 229 
231 273 64 269 
265 175 273 152 257 443 
38 455 296 134 453 309 408 485 189 173 
132 242 462 134 45 
284 340 104 265 
455 47 62 118 309 104 458 175 62 118 309 104 
455 104 340 188 265 
269 191 257 49 397 192 
215 202 340 417 394 28 
265 346 13 378 
257 341 204 269 175 271 466 
455 351 473 309 25 257 140 
269 462 423 46 4 75 
458 129 458 251 257 374 407 309 127 445 203 268 62 217 
46 351 250 309 127 92 
269 462 134 426 259 309 104 242 
257 401 462 251 309 337 381 242 115 
231 129 458 175 257 291 309 160 
428 129 179 497 
438 409 462 54 309 486 374 34 
269 191 134 274 69 458 202 
458 175 129 458 202 24 309 82 309 257 425 364 
242 462 62 223 137 
269 214 202 134 417 233 153 
72 419 462 54 234 374 115 
84 458 471 340 349 233 89 227 
455 351 104 340 104 265 
423 462 453 309 127 318 
460 92 22 62 464 
455 483 458 11 396 234 269 
14 11 104 242 259 
132 269 191 340 142 99 347 265 191 58 
84 92 346 62 165 
459 462 268 59 231 129 
29 149 64 265 
458 436 379 62 396 
215 250 271 367 146 268 257 207 
269 287 271 367 28 336 482 412 205 
458 129 458 131 340 483 268 450 
341 133 495 309 68 156 
242 122 134 288 127 58 
455 104 340 483 179 293 184 458 129 
455 106 152 414 62 391 458 129 
257 456 437 7 189 260 369 
179 11 127 124 229 
242 462 199 455 47 
206 133 131 134 142 65 62 60 371 68 
455 296 453 309 48 205 
455 103 46 11 19 184 84 
63 432 134 453 309 55 264 458 129 
458 193 309 265 41 
257 341 191 54 309 160 265 295 301 
269 191 227 310 336 257 411 458 129 
458 129 257 465 202 134 68 289 
269 191 62 61 165 458 129 
242 466 230 319 197 9 257 239 
132 92 151 327 
231 57 64 265 
458 462 475 496 114 
458 191 134 404 189 192 
38 63 362 309 305 
458 473 332 28 
46 305 415 434 
132 92 191 323 247 189 14 306 
455 17 227 336 205 
234 257 126 310 179 104 340 362 46 309 86 14 179 151 
132 63 104 340 47 33 291 84 
46 351 104 340 55 
455 358 349 199 462 392 234 174 434 
132 265 191 383 105 18 
341 133 497 134 127 180 234 68 189 257 222 
455 106 474 387 264 
257 170 202 134 68 189 257 91 
132 265 431 340 408 233 62 291 309 71 
92 191 271 130 231 191 8 309 282 300 
257 341 431 134 362 242 
428 176 159 22 251 53 
269 191 62 357 281 
242 115 462 271 446 
92 462 271 354 
257 401 191 251 309 127 322 301 
171 191 271 446 
455 351 182 174 27 260 
269 431 340 288 311 351 291 
455 191 343 234 62 259 
265 113 340 127 64 
63 27 423 458 129 
455 131 340 47 269 220 89 265 369 
455 483 265 346 62 126 107 118 
269 346 13 165 458 129 
46 432 62 74 
45 139 434 362 309 349 286 
365 133 129 271 263 175 152 316 
63 104 340 483 265 346 257 443 
95 26 84 462 252 440 
179 495 309 408 332 28 
179 131 134 188 173 
460 154 462 291 203 8 
439 29 434 22 209 
31 204 269 230 314 227 336 257 140 
390 495 269 212 418 381 
269 191 62 50 217 234 184 231 129 
92 191 271 289 146 
458 346 62 387 330 
257 383 22 427 332 23 383 492 18 
215 131 134 142 417 394 289 28 
257 283 303 175 64 242 
484 462 460 62 67 357 393 
134 434 458 129 
455 129 455 202 47 309 282 354 309 244 205 254 
92 462 271 237 118 458 129 
132 458 448 309 30 107 181 
174 101 11 319 189 379 205 
63 131 340 372 6 309 2 242 130 412 484 
231 468 257 359 326 
242 191 134 257 451 447 
269 191 129 252 492 18 
341 133 214 64 265 207 250 226 378 
269 346 270 336 493 275 
455 202 47 187 485 62 396 
63 293 309 408 205 199 179 293 
31 129 179 202 127 445 171 
257 247 462 220 
475 335 92 191 271 165 
63 293 309 244 426 33 
455 110 455 250 356 270 
179 151 220 234 62 387 
394 393 4 2 270 50 260 
4 46 408 184 394 146 189 269 
92 462 72 44 257 169 129 
179 47 134 152 116 344 
179 131 340 86 286 
257 44 497 244 266 418 
458 346 288 182 
458 73 458 11 127 223 
63 351 104 426 27 118 
132 269 191 214 357 
265 202 127 50 458 129 
269 230 59 84 
257 419 462 54 234 442 374 115 
32 257 91 497 134 127 36 
150 462 251 309 35 189 257 403 156 
264 151 28 189 428 336 205 
132 92 191 332 
231 129 231 278 309 314 220 
265 346 257 130 309 104 269 
257 368 11 70 
269 131 134 177 69 394 22 356 
92 346 460 343 
63 47 309 311 257 327 254 
390 47 209 323 146 268 257 443 
257 169 129 203 62 477 
455 104 340 362 269 458 129 
126 22 209 144 62 464 105 
132 265 346 453 309 59 
480 129 269 497 340 104 265 
179 230 218 254 38 35 
383 434 436 38 252 241 22 491 203 257 207 
271 270 175 344 152 116 
269 191 62 50 441 
242 175 152 270 336 205 
132 458 129 257 195 22 257 126 107 348 
455 96 110 174 210 191 453 309 429 
63 104 134 362 309 244 269 197 309 225 
257 21 285 353 68 
269 191 62 357 437 38 455 131 340 483 458 191 453 309 282 485 
271 29 28 22 318 268 173 
269 462 235 161 
269 131 134 408 289 28 336 257 247 
458 11 315 229 346 397 
455 47 309 2 174 392 
132 269 490 41 442 234 265 
458 214 495 309 267 205 
203 422 370 133 214 64 257 91 
14 462 453 309 127 374 
455 474 275 455 474 309 104 
132 231 462 134 257 49 270 
257 241 214 119 409 
31 346 470 169 250 271 68 
92 346 423 357 
455 104 340 86 199 96 462 453 189 
139 79 234 258 
84 92 462 62 341 
269 175 152 62 50 71 
455 110 458 202 218 254 343 
265 230 127 62 168 
246 400 250 152 491 234 257 451 397 
257 330 191 209 144 383 418 
63 432 8 309 311 269 254 458 73 
455 191 8 309 75 257 181 458 129 
458 495 289 68 
46 471 340 47 309 483 268 269 
458 250 134 344 152 124 189 493 482 
269 346 415 174 387 
257 328 64 257 482 
269 346 134 62 281 
179 47 62 67 357 393 
269 462 257 451 265 434 47 152 52 309 35 234 
242 462 50 350 234 286 
458 73 265 72 44 191 308 130 
269 175 474 309 59 
269 191 257 297 441 336 80 
46 104 340 86 14 346 453 309 47 13 441 
269 346 134 62 260 458 129 
63 227 47 257 97 224 
63 151 134 453 309 104 265 
63 47 271 165 415 257 425 364 
269 346 412 257 248 231 129 
132 269 175 271 99 339 313 
257 159 22 322 144 257 137 382 
227 63 4 104 462 426 392 
203 394 443 269 11 127 62 393 415 62 496 81 
63 4 134 47 270 379 257 29 
455 104 340 362 332 33 458 129 
458 191 427 381 56 215 
84 63 47 309 82 189 
257 277 462 257 338 346 136 494 
341 133 497 134 142 127 180 
257 409 462 251 309 456 439 105 
13 416 462 134 274 
269 373 134 311 234 46 
455 284 47 99 
455 11 127 197 458 129 
179 131 340 472 265 139 
179 113 340 104 265 309 434 
159 22 251 376 
132 455 47 134 17 233 
179 202 340 96 86 
455 106 474 174 429 
383 492 381 179 94 343 341 93 
63 47 340 318 485 231 129 
458 131 340 408 394 29 28 
132 269 175 273 152 62 452 354 181 
63 432 453 309 2 426 260 458 129 
62 409 334 193 
92 471 340 127 459 
423 4 127 265 337 154 129 
63 4 104 379 205 
257 365 353 394 289 68 
269 191 257 49 130 458 129 
92 462 271 459 309 314 
179 202 47 474 269 
169 133 497 134 142 127 180 234 28 
277 10 175 129 458 462 234 265 
269 346 257 392 315 336 174 210 
13 221 22 322 53 
28 250 340 152 209 
257 451 447 462 156 
126 351 362 309 282 269 469 415 
265 346 397 2 
257 243 94 383 105 381 
231 191 52 309 314 269 
92 191 271 59 
257 465 64 257 482 
455 351 474 309 282 414 242 458 129 
455 104 242 203 29 329 
458 191 251 309 160 257 295 
455 11 134 319 172 
458 346 270 336 257 387 
28 22 309 127 322 301 
257 370 170 250 271 367 146 189 72 207 203 265 389 
62 40 38 395 35 462 161 234 374 217 
347 269 431 340 269 346 254 
179 177 269 346 134 453 309 456 
63 104 340 86 257 416 458 73 
242 462 134 62 341 
132 265 191 422 346 456 348 
265 462 274 458 129 
242 462 257 130 336 257 424 
265 11 134 127 62 165 415 62 277 154 
455 103 62 391 336 275 
265 346 257 130 269 346 288 152 
63 432 134 62 370 465 458 129 
231 497 47 163 32 
257 44 462 453 189 
28 336 1 346 411 47 134 152 209 
257 409 191 257 297 234 246 195 
132 458 214 129 455 104 340 349 242 240 62 452 165 
242 462 257 392 488 458 129 
455 11 319 309 438 303 
455 191 468 242 462 62 168 
455 104 340 293 205 
132 269 346 460 41 176 309 60 
92 284 127 223 221 
56 248 458 4 134 71 32 
257 160 462 125 309 244 418 
455 250 309 71 174 27 294 
92 22 271 317 
458 250 271 68 192 
179 273 129 179 473 339 454 
257 215 129 271 270 191 427 37 491 
63 47 72 44 309 319 414 458 129 
257 225 94 456 192 38 462 54 309 384 242 192 
257 166 462 203 95 395 281 
438 90 497 134 142 127 180 234 68 
221 455 11 47 309 104 269 
63 432 8 309 305 254 257 281 
257 343 175 200 
62 263 462 251 156 
46 47 309 282 111 309 220 415 434 458 204 
63 131 340 362 269 309 315 265 130 132 269 175 
4 455 305 257 294 
257 241 22 216 133 
132 455 460 474 145 
246 151 84 382 
455 96 104 340 483 63 432 453 309 47 196 336 62 59 458 129 
63 47 309 127 203 320 458 129 
269 346 134 58 458 129 
493 151 257 275 63 113 340 320 458 73 
269 346 257 49 118 265 346 88 
269 346 62 165 336 61 11 458 129 
383 434 436 38 377 241 22 491 
257 44 497 244 266 105 
269 497 134 197 280 
481 221 151 54 234 374 115 
335 269 346 58 
458 462 84 494 336 257 328 
455 104 340 2 265 458 129 
269 346 72 486 137 
455 191 340 198 309 104 265 
92 151 271 237 278 458 129 
455 113 340 104 394 336 265 
246 329 47 64 257 222 
458 436 53 144 458 191 226 245 210 19 
257 465 322 
203 265 443 63 131 340 
458 183 242 291 300 475 286 
92 191 271 299 215 477 
265 191 340 257 443 456 115 
257 162 191 251 309 127 200 301 
257 477 131 134 408 394 289 28 268 257 407 
455 104 340 86 199 269 462 458 129 
215 250 271 367 28 
159 22 251 442 376 
179 151 54 309 127 124 374 34 
29 23 265 92 191 423 
265 346 257 130 257 393 11 121 309 2 
257 299 436 171 
455 273 129 265 458 129 
294 377 462 54 234 376 
179 495 309 68 289 
63 230 84 104 426 310 
455 86 205 38 455 460 104 340 24 205 
332 462 189 257 130 
242 462 233 42 
133 92 495 309 68 
465 133 497 134 142 127 180 234 68 
265 346 288 152 174 224 38 265 346 174 224 242 217 
63 351 7 254 336 62 243 
257 330 436 229 
455 4 134 355 62 215 75 458 129 
63 47 309 104 269 32 
265 346 257 130 269 346 152 227 242 115 458 129 
334 133 353 309 68 189 257 443 
257 35 462 251 309 244 378 192 
179 22 134 357 415 286 
242 462 257 49 130 
455 296 273 453 309 408 485 458 129 
32 269 497 340 
132 265 122 59 
231 11 134 24 309 349 269 
132 462 269 257 384 336 257 424 
265 346 152 257 443 242 217 
62 470 169 285 495 309 68 
231 204 269 346 220 
458 129 92 202 127 72 44 
231 131 134 177 69 394 454 22 356 
458 473 309 384 269 
45 455 191 371 62 59 
455 296 203 62 50 378 
269 191 134 99 14 163 257 195 
92 151 62 391 336 434 14 362 459 264 458 129 
62 263 191 251 240 176 240 257 384 336 257 34 
458 175 129 458 250 423 309 104 415 257 207 
269 346 134 453 309 55 458 129 
265 122 127 310 336 13 165 
132 455 483 265 191 257 291 263 
269 471 340 127 24 257 451 383 375 
460 92 462 332 
104 63 362 309 305 242 260 
341 15 151 214 92 
347 92 346 394 130 458 4 2 458 358 2 
215 497 134 127 180 442 53 234 68 
132 231 175 273 306 
63 106 306 493 375 
30 407 191 445 229 
460 92 284 127 271 165 
257 215 109 353 309 68 189 257 295 
132 265 346 134 257 443 
455 358 47 309 483 268 269 458 129 
132 175 458 306 205 469 
455 94 309 282 269 458 129 
231 191 381 52 309 319 
257 425 364 214 183 310 
458 307 309 305 269 
63 47 309 305 203 31 
28 22 251 309 127 318 203 62 350 225 381 203 257 441 
465 133 497 134 127 180 234 68 442 301 
63 11 47 309 397 205 32 
270 330 175 436 336 269 
455 473 309 305 257 396 
46 362 309 305 257 397 
199 346 257 164 336 269 291 84 
269 131 340 47 309 127 24 242 
265 191 310 336 257 165 
203 257 489 71 269 11 134 311 458 129 
455 483 269 202 258 286 458 129 
275 293 309 59 
11 179 19 173 
246 353 68 
257 407 191 54 309 121 192 
458 129 227 439 47 79 309 319 309 444 208 
63 11 47 309 319 309 257 425 364 
455 104 340 486 242 
257 341 57 129 179 47 249 271 59 
257 91 214 356 265 
257 425 364 175 404 234 438 417 
257 91 497 340 127 36 
460 265 122 134 127 257 384 336 257 181 
104 179 60 257 215 
269 462 251 309 71 254 203 257 374 34 
43 133 361 257 128 411 
455 110 174 33 250 235 218 
455 296 453 309 314 173 
458 351 131 340 24 269 
455 358 273 408 485 
227 185 22 226 300 56 215 
133 495 309 68 189 257 222 
132 92 191 423 309 104 
257 33 462 291 231 129 
179 353 68 
257 370 341 131 340 142 68 
269 462 257 451 441 336 257 496 115 
242 462 426 33 309 472 426 477 
215 214 209 271 28 
63 250 423 309 104 415 265 458 129 
265 346 62 446 260 
438 102 175 134 152 209 
257 297 11 127 445 192 
132 497 269 127 185 492 
257 467 180 257 297 447 234 257 451 33 
246 22 427 
140 133 497 134 142 127 180 234 68 
269 346 107 309 104 265 
257 80 22 54 309 456 270 217 
231 346 220 189 269 
132 269 471 340 311 32 
458 250 271 146 189 438 102 
257 341 175 129 269 250 152 54 234 456 192 
460 478 129 257 406 191 62 357 401 
179 113 340 71 300 
92 346 271 29 130 309 305 
269 346 62 260 231 129 
231 129 231 202 134 472 237 62 477 
179 473 309 127 76 
132 265 346 199 455 349 
269 191 257 456 118 455 473 309 104 
455 202 340 372 177 269 191 357 
265 191 340 62 263 309 472 458 129 
434 362 13 466 
455 104 340 188 265 63 284 408 485 189 242 181 458 129 
242 419 462 446 475 456 33 
257 70 346 91 175 134 152 316 398 
269 373 47 152 41 196 33 
415 257 186 393 269 462 273 469 
347 269 431 340 311 254 269 351 431 340 311 254 
395 159 22 134 251 487 376 
80 151 251 309 315 381 242 115 
92 346 62 496 494 
455 351 362 309 2 227 257 33 
383 241 47 382 
458 250 309 311 234 269 132 458 474 269 
257 409 462 125 309 127 489 
269 346 62 101 458 129 
2 462 54 309 121 301 
458 191 427 185 418 381 
269 346 24 453 254 
265 202 127 257 384 
265 346 257 488 
132 478 460 177 92 462 62 489 130 309 319 
458 353 394 289 68 
63 284 47 250 242 260 
257 465 131 134 65 62 60 371 68 
63 47 271 48 336 269 
458 129 458 250 340 249 205 324 
63 432 453 309 127 257 392 393 63 4 127 374 115 
185 29 120 22 491 
455 104 134 483 269 462 33 309 104 265 
455 483 458 11 6 309 305 
265 191 251 203 257 374 464 105 
458 497 47 111 269 
301 346 375 
257 443 462 134 382 
376 191 62 323 336 246 
455 104 340 362 309 177 63 106 316 62 263 
257 12 21 131 134 68 142 
257 133 131 340 142 472 62 60 
257 325 462 308 320 458 129 
63 110 265 63 250 62 391 336 19 458 129 
269 346 33 309 51 
63 432 8 309 305 
215 129 13 44 202 121 
458 468 257 359 326 
458 346 257 49 270 14 497 55 184 
269 346 134 257 425 364 
132 179 497 134 349 394 77 
347 455 4 104 265 455 483 455 358 47 62 429 
144 265 458 191 189 438 27 
332 80 22 54 381 203 257 441 
455 47 273 249 233 2 24 265 
63 104 340 47 394 466 
390 497 134 127 142 180 234 68 
16 250 309 319 415 173 
257 241 202 127 209 381 
455 110 62 489 33 
179 104 340 47 309 
63 151 198 309 311 415 173 38 458 462 198 309 258 415 438 476 
132 455 106 474 309 127 189 136 336 174 260 
132 62 170 285 64 265 
179 358 351 6 32 374 217 
271 270 11 258 184 
132 269 191 134 379 327 
269 346 474 309 127 265 357 
46 4 273 408 485 458 129 
257 425 342 495 309 197 280 
269 346 62 446 78 
132 242 91 462 270 179 187 269 254 324 
265 346 96 107 
57 242 4 134 127 251 
257 186 341 175 495 
458 250 309 104 269 227 38 458 131 
265 346 271 357 231 129 
132 269 191 340 394 117 401 
72 21 285 202 134 68 189 257 91 
265 443 462 382 
299 159 151 251 381 242 217 
92 11 127 43 215 
246 151 67 107 309 257 393 
92 47 152 402 327 324 
439 29 120 22 491 
455 191 340 198 309 104 394 336 265 231 129 
62 263 497 218 176 192 
179 47 152 209 
179 131 340 408 394 29 28 
95 91 497 134 142 127 36 
179 483 179 151 257 392 
242 431 134 293 309 319 189 
257 409 462 251 309 456 487 257 384 336 257 217 
57 257 141 346 91 204 
347 458 346 134 458 460 175 62 429 
458 250 134 344 152 356 
465 133 353 68 192 
455 191 257 216 330 
265 91 175 273 152 36 56 390 
269 191 13 297 407 242 115 
257 181 388 309 257 140 368 
92 462 270 441 88 203 257 115 
43 133 250 271 367 68 
269 202 340 127 291 
377 434 47 152 163 242 217 
271 80 47 152 445 3 456 34 
242 462 340 228 205 
458 11 104 438 259 
455 474 269 254 336 174 488 
458 129 179 131 134 91 394 327 
92 191 271 68 475 257 370 170 
265 348 131 134 456 489 
179 432 453 309 104 184 291 
269 346 270 336 493 275 458 129 
451 159 22 251 442 376 
63 151 8 309 320 257 325 458 129 
269 191 62 357 2 189 438 310 
455 104 340 47 62 259 458 204 
439 124 324 173 
269 462 460 62 489 130 458 129 
269 131 340 311 254 405 
271 160 462 58 144 192 346 295 
269 191 134 274 20 257 343 183 378 
63 7 254 189 136 
242 396 346 134 469 
62 263 462 251 229 
257 409 462 251 309 121 414 257 217 
458 131 134 408 28 336 233 102 
428 177 269 462 33 309 59 257 248 
46 293 309 127 117 
458 462 62 148 299 415 257 424 365 
257 49 118 455 4 104 462 104 174 259 487 179 55 269 
179 287 269 309 184 
487 242 217 458 191 62 473 330 
347 63 4 258 63 11 231 129 
257 164 278 309 314 252 440 336 257 465 346 279 
269 346 257 101 
269 353 68 301 
269 191 134 99 347 458 131 265 
92 462 271 160 
46 293 309 2 62 333 260 
13 160 462 251 309 244 266 418 
383 448 151 107 264 
38 269 122 71 38 71 
242 191 251 374 34 
455 86 199 346 453 309 127 251 336 184 
269 191 134 274 199 373 47 261 309 257 207 
265 191 257 395 160 
92 346 271 130 63 4 104 265 
265 346 257 165 
46 22 62 496 424 
231 462 134 54 309 267 415 341 292 
458 388 189 309 305 257 260 
455 4 134 282 269 254 
179 432 227 174 317 
458 4 127 62 117 258 
132 46 47 309 82 189 
215 129 271 270 191 491 
62 263 191 251 53 
63 497 472 466 379 96 8 
383 29 434 22 427 381 
455 483 455 131 265 
257 383 195 151 309 267 32 229 
63 251 173 309 104 45 
215 47 495 309 417 394 28 
132 455 437 62 357 447 405 
132 231 316 485 126 336 257 17 33 
38 265 346 453 309 244 418 
257 425 364 462 238 
455 202 351 6 309 401 415 269 231 129 
265 191 62 50 260 
265 346 257 49 118 455 4 177 
257 365 381 64 257 91 
63 4 104 275 264 
455 483 269 346 453 309 127 62 357 294 
269 129 257 494 191 427 456 115 132 287 271 289 28 
132 455 483 458 346 474 62 416 
38 265 175 134 288 152 257 443 
30 407 11 127 445 374 217 
455 473 309 2 264 458 129 
242 462 62 243 147 462 453 189 458 468 87 
269 462 257 11 336 426 434 
231 129 458 202 396 257 482 
269 346 257 488 458 129 
231 495 309 68 289 189 257 443 
257 389 175 152 67 357 309 184 458 129 
455 473 309 121 309 2 458 129 
455 273 110 179 202 104 265 231 129 
179 151 45 39 
84 455 11 35 234 173 
46 47 309 362 309 305 458 129 
63 4 349 265 203 257 496 
455 104 340 24 199 46 131 
455 104 340 86 14 131 269 458 129 
257 326 141 79 
269 191 340 99 347 458 202 160 
269 346 152 265 130 234 62 489 33 
455 104 340 362 309 319 197 231 204 
347 63 497 258 63 202 132 63 4 104 423 
458 214 129 458 473 309 218 172 
364 104 340 47 309 104 242 458 129 
269 346 257 49 378 455 86 
455 104 340 483 242 462 72 181 
351 423 388 309 411 
257 407 462 54 53 
370 133 497 134 127 180 156 234 68 
455 131 340 86 265 231 204 
481 221 151 161 234 381 242 115 
84 462 257 33 309 19 257 393 
215 202 134 142 68 
231 316 257 126 336 269 
455 104 134 86 265 153 
458 191 251 309 127 209 56 156 
455 104 340 483 455 202 47 316 269 
215 129 30 206 250 163 173 132 287 271 289 28 
455 351 47 309 82 189 
455 106 152 8 309 282 146 458 129 
132 120 131 423 
257 409 462 251 309 244 383 105 
390 250 271 289 28 268 265 450 
63 293 309 121 143 
455 6 309 314 453 
63 471 340 55 205 
458 129 231 11 273 349 32 
63 293 309 121 80 268 257 206 411 458 129 
257 466 462 45 117 458 129 
14 346 453 309 2 455 104 340 86 
269 11 127 62 117 51 
179 284 483 268 13 27 416 
92 191 62 397 309 127 182 
383 312 22 209 
470 87 22 134 52 309 319 309 257 304 
455 188 458 11 134 55 264 
62 263 11 127 316 56 156 
455 351 47 340 306 
174 224 462 309 127 310 336 30 424 321 
269 175 340 288 152 265 130 
458 129 179 381 88 
179 432 67 357 
269 346 33 458 287 485 
257 219 64 257 482 
246 88 257 302 
266 434 22 491 203 257 123 
257 370 164 109 131 134 142 68 189 192 346 263 
257 370 38 444 208 47 64 269 
154 131 134 142 160 
257 29 292 151 214 89 172 
269 462 62 158 165 
347 455 4 305 257 294 455 6 309 305 257 294 
458 131 340 408 394 28 
458 129 458 202 160 
458 495 309 408 438 387 153 
271 221 22 445 
63 111 309 396 412 205 
455 86 46 131 340 24 265 
242 284 134 127 257 443 
63 104 340 362 205 309 104 265 
242 462 270 336 257 392 105 336 174 210 
271 289 146 191 318 
257 91 191 209 301 
269 191 316 100 336 257 260 179 2 
458 79 234 233 172 42 
257 10 66 193 
46 22 351 283 
63 244 242 240 310 336 426 311 
334 133 497 134 142 127 180 234 68 189 257 91 
63 113 340 127 62 216 341 
179 151 41 357 336 62 393 
62 370 170 285 250 271 367 146 
269 431 134 331 466 
265 122 127 310 336 233 160 
45 199 11 269 127 
63 362 46 309 104 242 
257 260 11 121 192 
257 91 131 134 408 394 28 268 493 491 
271 341 133 183 310 
132 265 346 257 130 269 462 
269 346 99 240 259 354 
257 15 381 88 
335 458 129 458 497 104 269 234 184 
233 157 497 48 257 258 
455 86 270 130 309 2 269 
265 91 497 134 127 36 57 
455 86 199 179 362 
455 483 269 346 453 309 127 62 50 115 458 129 
63 474 309 319 305 375 
257 12 170 64 265 
269 250 152 54 234 374 301 
133 250 271 367 398 68 189 257 91 
257 263 497 244 485 309 383 105 
455 4 134 188 269 231 129 
458 462 251 309 65 309 345 442 242 115 
257 476 85 495 367 68 189 257 222 
458 131 134 65 309 257 260 
46 113 340 483 268 265 
62 476 169 285 129 458 250 271 299 146 189 237 72 345 
455 351 47 309 314 453 
46 351 113 340 349 199 346 453 189 458 129 
63 293 309 55 269 
179 7 309 257 291 378 309 104 269 
179 22 309 267 32 192 
242 202 127 257 396 336 257 115 
63 47 309 282 189 415 210 
84 46 106 474 269 
174 260 462 337 309 256 291 458 129 
458 175 273 17 62 424 321 397 
257 425 342 175 64 257 91 
264 346 62 42 265 204 269 227 
455 351 131 340 24 184 
20 269 191 469 458 129 
269 191 72 107 118 203 174 210 
57 31 129 269 202 134 65 257 330 
179 22 381 163 56 341 93 
458 346 453 309 127 227 291 
46 113 340 47 270 379 257 29 
132 269 346 152 50 
63 497 47 306 257 294 405 
458 129 458 497 134 177 332 
458 250 309 311 234 269 
458 175 64 143 482 
455 86 179 131 269 38 179 86 179 131 269 
257 341 495 309 68 189 493 222 
46 106 474 309 319 415 269 
257 241 22 437 
455 483 257 325 11 59 475 257 159 336 143 80 458 129 
132 309 184 265 191 107 
92 346 271 130 458 4 55 184 
231 353 309 68 189 257 91 
455 483 63 4 6 269 32 458 129 
179 113 340 320 174 210 
455 497 340 258 173 
92 191 271 91 475 370 133 
458 346 67 198 309 104 493 275 
132 242 462 340 257 384 336 426 281 
347 179 4 311 63 284 19 205 
234 84 231 175 258 
455 282 143 275 203 174 211 
269 209 271 289 28 
257 195 22 427 56 215 
231 129 257 443 250 134 152 36 
242 462 134 76 231 129 
63 84 47 62 341 458 468 205 
242 462 257 130 63 473 309 218 197 
257 160 497 244 418 
455 6 309 244 428 33 245 
63 4 2 415 434 
179 22 209 144 266 105 
269 287 271 28 268 257 427 330 
38 434 284 86 265 
277 10 462 62 223 330 
242 191 174 263 309 104 242 
63 11 127 8 309 305 257 141 
455 191 198 309 282 269 453 
63 19 246 336 205 
269 191 62 67 337 60 
269 462 257 130 336 257 424 
63 432 134 111 309 242 
393 133 497 134 127 180 234 68 
92 462 62 429 458 129 
92 346 62 50 401 336 333 203 257 393 
439 241 22 427 381 
455 362 242 309 127 257 396 336 174 210 458 129 
269 462 257 49 33 174 153 497 127 374 309 173 
215 129 212 336 257 491 22 21 120 
38 455 282 309 349 257 338 
132 354 462 72 181 
38 242 462 62 310 336 269 
455 96 473 309 282 9 265 395 141 
265 191 134 36 
63 47 180 271 247 458 129 
265 346 199 63 473 
257 186 47 152 79 309 348 257 75 
63 11 134 319 197 
38 84 455 497 96 48 242 259 
275 202 273 127 257 97 32 
265 91 497 340 127 36 
179 131 340 362 242 
92 191 271 343 192 
154 66 
458 175 134 152 249 203 398 3 335 
63 358 49 48 265 139 
265 346 270 336 255 346 327 
132 92 22 271 367 222 336 123 
219 292 497 340 142 127 180 234 68 
265 284 59 242 217 
428 177 269 471 340 127 62 165 
132 265 346 453 309 59 242 115 
435 133 47 495 309 177 199 482 458 373 119 
63 151 257 341 
143 214 331 120 
455 104 340 483 455 96 250 62 429 309 2 254 92 
231 431 340 47 309 311 89 269 
215 335 437 38 163 257 330 
63 106 250 50 19 
92 462 340 394 328 458 468 470 87 
365 133 497 134 127 180 234 68 
458 307 309 319 197 
231 250 134 152 116 
458 495 309 417 394 28 336 257 247 
347 46 47 466 179 244 269 
269 462 62 391 24 257 459 162 
269 191 257 297 443 36 242 115 
257 260 11 127 182 171 
87 22 134 198 309 349 173 
455 351 131 340 47 269 405 
179 4 104 139 275 309 258 434 
14 202 293 72 21 
484 38 255 151 134 312 
179 163 62 363 434 
455 113 340 349 199 257 165 462 
63 497 96 48 269 
269 373 127 58 
257 334 191 468 
132 144 265 231 204 
257 348 131 340 456 489 
269 191 62 50 260 
179 84 47 212 317 
92 151 288 62 42 336 275 46 4 104 458 129 
257 159 22 209 144 257 137 382 189 156 
458 497 127 291 257 277 129 
458 462 251 309 65 374 217 
46 497 340 59 269 
92 346 271 354 264 
458 497 134 127 180 234 68 192 
455 86 458 431 134 24 265 
63 473 309 121 265 
179 349 62 391 336 327 415 257 317 38 179 151 340 198 309 258 
269 462 134 357 458 129 
458 306 257 243 405 
233 102 191 340 142 99 
335 455 362 309 282 9 257 136 252 
179 460 47 62 429 309 305 30 
458 129 89 257 315 336 257 409 
257 409 462 382 309 257 398 
179 497 104 265 
455 351 362 309 86 
132 455 104 340 483 265 
132 179 151 134 257 49 327 
269 273 250 62 429 
63 351 47 309 104 426 259 
92 497 127 266 
38 63 432 453 309 166 485 
257 302 131 134 68 189 233 102 
265 346 96 453 309 258 426 260 
231 353 68 
242 403 11 104 265 
428 336 286 250 318 485 
269 346 257 291 118 458 129 
46 373 134 362 309 119 265 
383 120 22 491 360 257 207 
233 317 22 134 
458 131 134 68 189 257 443 
455 483 257 243 462 469 
335 269 191 340 257 291 33 
455 351 497 340 282 453 
257 341 11 417 265 91 189 301 
62 409 462 134 251 487 374 115 
63 103 242 462 340 257 443 
269 346 357 465 
257 159 22 209 144 257 137 346 337 
132 275 104 340 311 265 130 
132 10 131 134 408 485 
455 284 340 47 309 59 231 129 
257 219 497 134 127 180 234 68 442 229 
458 129 466 191 273 72 181 
257 283 303 214 322 179 22 309 127 209 
179 497 47 152 163 458 129 
132 265 346 134 62 452 165 
269 346 152 41 489 458 129 
455 106 474 383 29 16 
92 346 271 21 309 396 
84 459 122 218 
132 242 462 134 174 118 
63 86 199 346 152 129 
92 151 327 231 129 
270 250 235 88 257 338 
63 2 309 305 227 257 33 458 129 
257 465 209 159 144 257 137 382 
143 327 151 496 234 205 
257 35 497 127 67 337 
231 17 203 257 40 447 336 257 370 486 
257 133 129 257 407 202 127 62 220 25 
283 462 189 77 231 129 
458 214 436 89 257 302 
455 202 24 309 483 134 
132 458 497 47 250 332 
458 495 289 28 
63 113 340 319 189 24 242 
458 431 340 483 268 196 
132 458 346 257 392 203 257 424 
63 131 134 362 242 243 
63 432 453 309 349 
335 455 4 319 172 38 314 343 
63 432 453 309 121 309 396 
179 131 134 177 14 250 316 257 60 
132 455 131 340 86 458 191 491 
455 86 458 473 184 309 104 174 392 
455 250 161 174 210 415 233 
269 131 134 408 394 29 28 
265 346 227 179 4 104 
46 202 483 493 202 47 152 226 451 
458 17 203 257 451 447 
257 383 195 47 64 257 482 
45 455 104 340 362 309 282 9 265 
257 299 85 287 271 289 28 
257 370 170 250 271 367 146 
390 497 134 127 180 234 68 156 
46 106 474 309 82 189 
265 346 351 270 336 139 
426 311 462 84 469 231 129 
45 458 388 254 38 250 438 392 260 336 257 281 
63 22 134 198 309 104 269 203 257 407 405 
132 458 191 340 268 309 197 280 
455 351 388 415 205 
92 462 323 309 127 316 336 242 
179 202 282 62 409 451 458 73 
92 22 271 222 336 343 171 
444 208 175 344 309 305 
455 104 340 372 47 62 303 458 129 
265 346 13 165 
63 104 340 362 309 349 265 
458 161 309 65 309 422 189 301 
265 346 199 257 434 362 
480 175 152 357 309 184 458 129 
63 293 258 458 129 
45 455 296 453 309 6 309 2 62 357 447 
139 151 460 486 
458 191 251 309 25 32 374 217 
455 47 134 249 265 257 370 299 129 
269 11 134 142 384 257 243 
265 346 172 231 129 
257 29 185 195 474 300 
455 7 38 474 199 455 473 458 129 
269 462 134 257 97 75 
257 292 151 257 292 
38 455 110 268 269 405 
458 79 309 127 209 
455 296 134 453 309 408 485 
227 242 497 59 
269 346 310 336 210 
458 346 152 24 265 3 458 346 152 264 
455 351 497 340 119 269 324 231 129 
76 133 250 271 68 
458 191 134 128 491 
231 346 460 92 
458 191 427 144 257 207 
341 133 64 92 191 62 452 165 
255 346 470 169 131 134 68 
458 131 340 65 309 257 260 
174 317 151 227 455 47 88 
132 455 131 199 191 291 
46 483 458 11 84 
438 210 175 273 152 257 97 
63 362 451 378 
455 191 134 144 257 466 
179 22 427 190 242 34 
231 191 96 39 
92 191 271 367 68 189 257 263 475 341 133 
347 257 434 362 269 179 4 47 269 231 129 
62 217 381 257 383 267 203 257 395 
455 362 309 305 30 270 
269 431 340 337 280 
62 35 462 251 301 
455 103 455 4 104 269 242 33 
265 462 227 46 4 104 
38 491 458 191 
257 401 191 251 309 127 322 240 176 240 156 
458 250 152 437 203 257 197 
38 84 179 113 340 
335 455 11 311 415 205 
458 175 273 152 116 
269 346 107 309 472 62 168 257 70 129 
242 462 426 172 264 231 129 
84 269 346 404 101 
46 362 309 319 189 415 210 231 129 
242 393 175 62 391 336 396 
455 191 491 38 455 131 340 362 309 218 264 458 129 
302 133 497 134 127 142 180 234 68 
62 391 175 309 104 415 257 400 63 282 197 
406 457 214 155 
63 11 305 257 424 321 
455 104 340 96 24 173 
242 462 62 387 263 
455 471 340 408 46 233 153 
270 4 273 408 485 189 459 458 129 
57 269 353 309 244 367 345 
234 257 459 336 174 492 
455 104 340 483 455 202 106 316 269 309 272 418 458 129 
179 250 309 472 62 101 263 
455 104 340 396 415 257 120 458 129 
271 263 191 180 
257 170 250 271 68 189 257 91 
257 91 175 134 344 152 209 309 257 398 
80 22 125 309 456 266 105 
458 436 324 458 497 25 257 387 32 
434 218 38 179 319 
458 175 257 291 309 160 
455 113 340 188 455 106 306 269 32 
455 110 268 265 41 
269 462 125 309 127 209 381 242 115 
269 346 446 231 204 
458 191 427 156 
257 370 393 204 269 11 160 257 295 
179 47 185 317 
271 270 191 142 116 
269 346 45 446 
62 395 295 462 251 381 242 115 
63 106 152 414 62 391 
269 462 1 346 297 237 238 166 
314 269 203 2 458 129 
63 351 131 340 218 254 189 136 242 260 
341 133 497 134 142 127 180 234 289 68 
455 497 340 420 174 400 
257 219 4 160 257 334 263 
458 473 309 207 184 
458 79 257 334 
269 183 184 254 336 174 260 411 
63 151 39 434 
63 83 426 341 
57 179 193 309 267 32 374 156 
257 341 250 271 367 68 
455 103 434 11 218 254 
271 263 175 152 180 203 265 443 
455 104 340 188 203 265 
455 483 179 106 111 184 231 129 
458 131 340 47 289 146 
144 265 455 104 340 86 
257 263 11 127 322 374 115 
38 46 113 340 47 270 379 257 29 
257 215 47 309 319 
265 346 134 426 259 458 129 
265 346 84 257 443 458 129 
257 285 129 458 250 271 289 146 
242 431 340 472 485 234 269 
455 106 273 182 415 173 
63 151 134 62 215 75 
231 316 271 29 68 
63 351 47 309 401 415 269 
214 63 432 387 
132 458 204 458 4 134 82 
257 12 170 353 309 68 142 
63 122 47 270 56 257 384 336 257 370 486 
242 115 57 462 446 
179 124 309 77 173 234 269 
231 64 257 222 
132 265 346 20 438 447 183 245 
265 305 191 214 469 484 
265 346 134 174 387 
92 191 340 196 
455 351 131 340 362 309 401 415 269 
455 110 269 191 412 257 248 
92 462 271 54 407 
265 462 13 488 458 129 
455 288 362 309 145 265 172 71 
257 370 170 175 64 257 482 
179 151 290 455 11 134 65 
265 33 175 71 379 62 401 
455 103 257 496 277 11 104 242 
46 113 340 188 269 
455 296 134 111 309 269 
458 462 134 251 309 305 
458 191 291 268 265 
227 242 462 45 496 309 286 
347 269 431 134 92 11 127 62 165 
458 183 90 62 34 18 
257 80 151 251 309 121 487 192 
63 106 17 426 103 
231 346 257 49 270 
347 63 104 265 335 63 358 127 203 101 458 73 
269 346 426 33 458 204 
242 462 62 117 260 
455 104 134 188 458 131 269 231 129 
269 346 62 50 378 309 127 
269 346 62 297 172 
434 11 86 14 63 151 
347 46 47 269 46 4 104 269 
231 431 340 362 309 104 265 
242 462 134 257 384 458 129 
265 33 175 84 218 458 129 
63 17 62 391 458 129 
455 296 134 453 309 55 173 
10 273 388 
257 409 175 235 355 62 157 181 
458 129 458 131 340 362 286 189 257 166 231 129 
132 231 497 134 127 62 330 
269 191 273 52 309 267 
458 497 134 127 180 234 28 
84 231 204 231 11 
179 483 265 269 284 127 469 
458 191 134 257 49 270 
215 131 134 68 142 
257 409 191 251 309 456 487 192 
458 129 269 191 67 107 265 179 121 309 104 242 
62 387 113 340 319 
265 346 377 492 
11 179 121 309 127 198 309 104 265 
257 5 250 134 152 116 
455 183 257 126 107 294 336 257 115 
455 104 340 86 199 265 462 
143 434 151 134 24 265 231 129 
479 250 271 367 68 
458 388 309 257 302 
269 497 127 62 430 
63 151 453 309 319 
269 346 62 315 458 129 
257 260 11 127 182 192 
269 346 62 67 357 118 
242 462 310 336 210 405 
242 462 62 165 234 286 
133 92 128 438 450 
269 346 227 357 350 
309 184 269 346 134 62 117 401 
269 346 33 309 82 184 
455 7 309 396 234 265 405 
269 191 62 489 115 
269 462 33 309 244 345 
257 425 364 175 129 269 202 134 267 265 224 
179 151 125 309 267 32 374 34 
458 129 257 387 131 340 47 196 466 
242 191 134 426 263 
63 351 113 340 104 269 
270 219 380 191 163 
227 22 437 56 354 93 
257 419 462 413 234 374 34 
455 483 265 462 357 350 458 129 
335 455 474 427 
172 71 309 305 257 260 
257 140 175 495 
269 191 62 14 346 14 265 96 191 340 
63 151 134 343 412 95 341 
179 57 287 271 28 
455 104 340 483 269 191 62 391 
63 86 63 47 62 357 393 
458 287 271 28 336 257 401 
257 451 260 462 288 257 126 107 458 129 
257 470 169 353 309 68 
63 22 291 92 
257 195 22 309 47 152 209 301 
46 96 24 184 
265 346 134 67 125 
455 104 340 483 24 265 
84 269 346 251 
271 28 22 322 301 
458 202 134 68 289 189 257 91 
458 436 383 105 381 
92 191 271 367 12 21 68 
269 346 50 309 349 173 
63 47 309 19 201 29 
458 250 309 127 226 309 257 302 
458 346 474 265 429 84 
257 44 462 460 308 130 
138 133 497 134 127 180 234 68 
154 175 180 254 309 257 425 342 
63 460 47 62 391 309 104 231 129 
84 133 177 269 497 244 185 418 
133 47 353 309 68 189 257 80 
269 96 191 234 233 
257 212 195 22 163 56 215 
458 183 280 49 270 
37 179 358 472 104 415 257 223 33 
139 434 110 63 22 453 309 104 265 
455 351 131 340 47 269 
38 179 230 282 199 179 293 
132 63 11 273 86 
376 191 257 456 441 
38 455 483 265 346 257 130 269 284 127 
257 341 204 265 42 462 41 167 
370 170 133 250 271 367 68 
458 495 394 68 
242 462 257 49 270 265 431 340 362 309 305 
246 22 251 
265 346 257 126 107 118 231 129 
269 462 134 99 347 394 47 152 116 
455 47 340 316 265 263 
179 131 134 349 173 32 
38 458 175 182 203 117 375 324 
143 375 151 50 309 2 203 
390 353 309 417 257 330 346 153 
38 265 191 438 395 369 
423 191 394 357 
455 483 92 151 288 434 415 173 231 129 
179 358 273 177 257 243 346 469 
493 80 22 251 309 121 192 
179 22 427 
269 346 67 58 
265 462 125 309 384 84 
347 265 191 257 443 231 202 47 226 205 227 
257 470 169 353 309 408 28 
257 222 47 273 152 36 
92 346 41 196 350 
46 273 86 20 269 346 257 456 270 
458 129 458 250 134 
458 131 415 323 165 
455 110 268 205 
269 346 33 234 459 
390 353 309 408 289 28 
62 395 91 462 251 374 156 
63 11 6 309 320 354 93 458 129 
271 452 327 22 356 
63 250 62 67 357 407 458 129 
179 47 423 309 104 415 257 425 342 458 129 
215 129 272 434 436 
257 80 94 229 
132 269 122 127 41 442 
257 410 495 
231 202 134 408 233 451 153 
231 73 265 257 401 497 127 382 56 257 384 336 257 217 
455 103 134 132 179 497 127 
46 351 47 309 86 173 
14 175 257 291 309 127 92 
269 191 340 270 441 
269 346 96 71 56 205 
455 483 63 131 62 50 259 458 129 
383 250 88 257 302 
257 133 131 340 104 265 
354 133 497 134 127 180 234 68 301 
458 204 458 11 71 
458 11 47 423 
179 209 257 461 456 217 
92 191 423 179 497 104 
422 64 265 
179 351 273 287 485 458 129 
458 129 458 131 134 408 31 394 146 
458 80 38 80 
257 395 191 54 381 
451 269 191 438 466 
428 177 269 175 134 218 89 227 
257 119 462 189 166 
257 401 462 251 309 127 322 156 
132 63 106 306 383 375 379 173 84 
84 63 47 49 377 
257 10 66 163 257 313 442 456 115 
309 184 269 346 134 274 
63 47 152 92 62 489 33 
257 481 175 64 257 482 
179 209 269 229 
455 296 62 357 277 458 129 
269 346 134 372 337 
458 346 474 309 311 189 265 
265 346 199 231 473 
92 47 340 152 265 139 
179 151 251 309 127 116 203 334 381 
458 129 257 185 22 163 301 
84 458 462 200 
38 63 11 121 
257 160 490 309 127 220 
455 104 340 483 269 346 265 117 62 401 
242 462 426 49 429 
269 191 62 263 458 250 309 472 
231 316 184 188 455 497 472 269 
269 284 134 47 152 316 
460 458 346 474 428 311 88 
14 175 227 265 466 
63 47 124 426 392 
179 2 50 476 
458 351 250 309 47 270 
242 191 13 297 409 
257 285 495 309 408 394 289 28 
455 104 340 362 309 127 277 458 204 
347 455 497 47 163 205 455 202 
257 164 109 202 134 68 189 257 443 192 
347 269 346 62 117 153 269 346 62 117 153 
92 151 332 107 275 23 242 458 129 
179 2 309 305 269 227 
456 115 265 94 309 59 
242 175 152 413 485 234 62 489 33 
215 131 134 417 29 28 
265 191 96 357 
203 484 434 4 134 70 257 130 179 362 309 70 458 129 
428 151 341 133 
257 383 151 251 309 267 32 301 
458 431 340 33 143 275 
62 263 191 251 324 257 384 336 257 217 
104 340 2 13 260 
493 80 497 244 485 309 62 115 
132 63 460 356 62 130 309 305 
38 265 191 257 443 405 
458 131 134 47 28 336 257 407 
455 425 257 51 
257 299 183 271 345 
269 129 203 62 477 
257 91 191 209 442 156 
458 11 127 254 234 270 115 
265 462 257 165 
62 365 285 495 309 68 189 257 91 
455 483 269 202 258 257 398 
231 273 474 62 429 
179 483 179 47 271 416 
242 131 134 55 92 
455 497 134 55 453 231 129 
455 47 62 429 309 305 
132 63 47 309 104 426 310 
458 161 309 6 32 192 
132 265 11 315 309 59 
269 11 127 62 50 51 
132 63 131 340 86 265 131 63 
132 455 460 47 309 2 
132 455 250 309 104 269 
63 11 351 47 309 121 309 311 189 426 476 
269 191 134 45 39 458 129 
458 431 134 362 62 259 
257 399 79 
271 263 175 152 226 
455 296 134 111 309 265 
335 179 437 233 
231 73 63 104 340 362 62 243 
92 346 423 458 129 
265 346 126 107 
132 179 47 316 271 237 146 398 
458 191 356 56 233 
179 362 309 472 62 477 
458 129 257 465 11 160 
132 179 202 134 68 189 394 80 458 250 
271 385 28 22 209 
63 250 309 2 269 254 
63 86 265 33 462 466 
242 217 462 67 107 309 184 298 129 
63 113 340 75 173 
269 346 460 357 350 
458 131 340 362 309 218 280 
179 86 199 462 453 189 
38 455 113 340 104 265 
271 434 22 491 
179 316 62 477 
269 373 127 227 291 38 269 373 134 
458 431 340 293 227 265 258 
269 346 351 45 446 458 129 
63 11 134 127 154 468 87 
132 63 11 244 257 263 
38 265 346 62 357 118 
257 12 215 250 271 68 
199 462 242 19 
133 497 134 127 180 234 68 
179 432 288 203 174 119 
31 250 271 367 398 68 
458 191 67 39 
269 351 462 340 257 97 
132 257 126 107 118 462 376 346 397 
63 358 6 374 115 
269 346 265 33 32 
455 362 309 2 38 455 113 340 2 
231 346 152 491 
377 120 22 163 
179 202 134 177 69 179 161 309 104 45 
132 227 462 134 17 
132 257 263 175 340 152 316 344 
458 131 134 142 68 309 87 
46 104 340 47 309 127 220 203 72 90 
458 351 473 309 282 197 189 257 334 
179 104 340 47 33 
46 4 351 349 269 
179 151 445 412 13 11 458 129 
92 346 271 29 130 458 129 
257 352 47 316 332 466 
104 46 86 199 269 462 
126 22 209 
335 455 356 143 317 
455 362 309 349 59 
63 227 86 336 257 434 327 203 433 
92 284 340 127 270 
271 133 47 152 116 203 257 443 
63 4 134 75 257 459 458 129 
458 250 271 28 268 257 434 14 436 
63 104 340 349 265 458 129 
246 351 373 311 
269 346 134 387 466 
455 96 188 265 38 455 483 179 188 455 4 258 205 305 
38 199 346 257 164 336 265 75 
455 460 408 173 265 429 
257 476 169 64 257 91 
269 351 202 340 311 
455 288 83 455 497 104 269 458 129 
257 467 470 169 353 309 68 
257 170 175 340 36 257 222 
28 151 251 309 127 209 229 
265 346 257 130 455 362 309 319 
455 131 340 337 257 401 
132 179 497 340 472 30 117 71 38 131 340 472 30 71 
458 202 340 408 28 
132 63 187 485 415 227 242 
242 462 62 357 441 
455 86 179 432 453 309 218 422 129 
46 351 113 340 104 265 
216 215 495 309 68 
242 243 497 127 453 189 234 62 489 33 
455 106 288 129 265 
271 263 250 152 316 234 171 
458 131 134 408 438 153 
92 122 127 428 434 14 104 340 24 265 
269 122 134 127 257 456 
46 104 340 55 210 
46 86 458 230 134 127 
271 28 47 152 322 
265 11 127 485 309 257 334 
458 191 8 309 355 257 451 309 305 269 415 383 446 329 
56 335 257 49 294 191 234 297 378 
269 346 180 257 369 336 271 65 
456 217 455 250 257 429 
257 87 88 
257 15 151 460 92 
257 341 250 271 68 189 265 91 
45 455 113 340 177 265 455 11 305 
257 35 462 301 
215 64 92 250 152 394 48 336 75 
63 250 270 165 144 30 405 
257 170 250 271 68 189 257 207 
38 265 462 62 357 118 
62 295 462 251 374 217 
132 458 129 257 141 250 62 291 309 207 257 425 364 
185 164 109 194 22 491 
269 191 24 458 273 129 269 
45 92 230 127 62 293 234 269 
455 273 356 174 260 
63 104 134 362 309 384 485 24 205 
63 293 61 345 
455 358 47 309 231 129 
140 133 250 271 367 68 
132 458 460 47 309 127 89 438 392 
434 11 351 121 309 127 163 
455 47 309 483 332 
132 372 257 400 151 290 269 373 127 33 
257 299 129 80 189 257 181 47 152 453 189 234 428 33 
92 191 271 370 91 268 269 
63 104 134 362 309 319 309 257 341 
479 250 271 367 68 189 257 91 
46 358 127 310 336 257 387 
458 129 458 250 62 411 
257 411 462 203 378 
455 358 483 268 269 89 257 384 336 257 115 
179 373 134 24 199 179 349 
257 33 175 134 152 322 
455 131 340 372 86 173 
455 404 254 309 270 
269 191 62 357 315 234 184 
57 179 11 134 127 52 309 35 37 71 234 90 
38 347 275 311 254 179 311 254 
455 214 104 340 362 309 282 437 
43 133 497 134 127 142 180 234 68 
455 86 265 265 346 134 58 
265 346 100 92 191 271 101 
257 123 230 384 458 129 
132 179 284 349 269 451 
179 351 129 179 473 309 319 172 234 257 496 115 458 129 
458 358 127 197 20 63 293 173 
63 351 131 340 2 67 357 476 
458 462 371 438 451 463 336 257 115 
132 269 497 127 257 456 
92 11 127 241 
63 11 401 415 173 154 129 
265 346 227 455 473 
231 175 340 474 62 429 458 129 
347 458 4 2 63 358 2 173 
132 428 151 343 197 
38 455 86 63 362 309 2 426 392 260 
1 175 271 448 
38 63 362 205 84 
455 497 134 188 269 
63 287 205 62 357 71 234 13 466 458 129 
179 468 286 134 309 82 
458 131 340 372 86 269 
257 330 346 153 175 134 152 209 56 215 
257 141 175 134 129 69 269 11 160 
455 351 293 309 282 453 
216 133 497 134 127 180 234 68 
269 462 62 294 412 33 458 129 
46 351 497 340 349 269 
257 334 263 7 144 257 137 346 337 301 
242 462 257 451 270 
132 269 131 340 311 
63 124 234 62 297 224 132 63 497 340 282 269 458 129 
269 131 340 282 414 
265 346 257 165 458 129 
231 11 244 90 176 374 34 
289 28 47 134 152 209 
143 275 244 33 458 204 
63 471 340 408 269 300 
458 346 306 242 294 
227 257 311 336 257 456 383 492 462 234 423 
154 191 62 465 74 89 257 33 
334 133 497 134 127 142 180 234 68 
257 12 21 214 131 134 142 68 
265 162 497 244 30 115 
63 460 188 265 462 58 
395 159 22 251 381 242 217 
192 346 407 191 256 445 89 438 172 
242 305 191 67 107 458 129 
257 51 299 495 309 68 189 257 91 
265 462 426 165 
269 346 257 270 415 257 454 
63 27 242 162 458 129 
132 455 362 309 282 236 269 
458 129 458 83 179 250 152 163 
265 191 257 443 229 
63 351 47 62 357 33 
269 346 134 291 231 129 
257 70 131 134 142 65 62 60 371 68 
458 191 297 487 257 295 191 316 
269 462 134 61 
458 214 175 276 439 
199 462 453 189 264 
466 191 273 257 181 
38 269 122 273 127 
269 346 134 24 92 346 152 270 118 
257 357 118 462 265 271 270 191 163 
84 455 296 134 458 129 
132 63 373 134 127 198 309 104 269 56 335 
92 11 127 62 326 225 
257 409 191 404 245 
455 103 455 4 104 257 97 
215 64 179 111 123 
63 47 271 210 264 
72 21 452 191 214 163 
257 396 462 340 469 
45 199 346 257 401 264 
455 483 455 296 453 309 282 269 
84 179 106 474 383 
455 202 177 269 346 453 309 244 286 257 374 185 309 377 492 
132 458 131 340 47 438 392 441 
215 129 383 434 22 427 
231 316 271 367 68 
46 47 309 2 62 496 260 
269 131 134 177 14 191 427 
455 129 242 462 257 429 455 362 
215 131 134 417 394 289 28 
458 191 256 445 203 479 56 370 390 
132 63 214 474 383 332 492 
458 129 62 263 202 127 316 381 
246 375 151 413 234 376 
265 346 257 451 118 455 296 453 309 104 
299 159 22 340 251 487 229 
265 346 257 392 130 92 462 
269 346 351 270 336 493 275 458 129 
265 346 257 130 269 284 127 203 242 78 
229 11 127 446 
458 175 134 152 116 
234 286 265 346 357 
455 362 309 314 8 
269 191 257 392 33 234 184 
455 47 271 289 68 
458 288 182 309 305 
455 11 121 309 311 234 459 458 129 
458 351 80 309 46 
266 241 151 491 
31 214 175 62 370 223 420 401 
242 462 62 33 63 497 104 269 
84 455 362 309 258 
257 247 191 322 62 34 18 
269 191 340 161 231 129 
100 179 104 340 362 459 179 104 340 362 459 
242 462 62 357 259 
458 190 64 257 482 
458 131 134 153 257 465 
63 432 453 309 244 269 
269 191 340 288 117 458 129 
271 452 123 191 128 
63 11 134 55 205 
231 436 381 203 62 302 
269 191 62 357 118 
257 78 462 332 107 291 84 
455 483 455 131 257 291 118 458 129 
179 250 250 271 317 
215 129 62 70 191 491 
269 191 45 337 309 172 231 129 
92 462 423 309 127 129 
57 458 353 309 153 205 
458 462 309 119 62 297 409 189 402 482 
132 455 104 340 483 458 11 104 265 
234 44 269 129 
428 275 273 59 
269 284 127 209 381 242 115 
458 497 127 142 180 234 68 144 192 346 35 
458 191 257 138 203 62 130 
62 263 11 127 316 324 257 384 336 257 115 
231 497 134 127 180 234 68 192 
455 86 265 455 47 
46 358 273 282 257 369 197 475 184 
269 462 67 107 231 129 
257 383 329 47 64 257 482 
265 451 260 11 127 24 62 395 458 129 
215 129 458 250 134 152 427 37 116 
458 131 134 142 65 62 60 371 28 
458 129 458 202 181 62 263 56 257 384 336 374 217 
269 346 50 309 349 
341 133 497 134 142 127 180 234 68 229 
126 434 47 340 
62 215 285 36 257 153 
257 29 312 151 
455 351 311 458 129 
30 330 191 214 163 
458 191 427 89 257 302 379 62 396 
38 179 47 474 62 291 309 104 45 
159 151 309 127 322 301 
269 346 62 446 325 
458 358 127 50 494 234 286 
257 297 447 191 256 182 381 192 
63 47 309 119 257 416 
271 367 345 191 226 
63 151 372 332 425 
227 22 276 189 257 333 2 
458 131 134 68 309 87 
395 159 22 322 192 
63 22 453 309 472 62 496 424 
455 131 340 24 309 349 269 
455 131 38 455 351 124 309 314 269 453 
269 373 47 152 446 
63 230 127 274 189 242 
92 191 271 367 68 475 257 410 
133 353 309 68 189 257 222 
455 131 340 96 188 455 497 305 
257 334 346 295 462 251 53 
455 273 110 268 265 
458 468 184 309 218 203 
257 222 22 134 36 56 257 341 
132 63 22 227 317 
257 170 64 257 482 
257 387 183 233 203 
455 86 62 391 336 434 24 269 
46 288 362 309 319 412 257 392 458 129 
271 120 22 491 
63 362 309 258 458 129 
179 287 134 29 28 
269 11 127 257 400 321 
387 312 497 134 142 127 180 234 28 
92 346 288 374 115 
458 129 458 4 104 323 309 55 205 
257 297 413 191 332 336 257 97 
231 436 190 242 34 
63 47 271 299 146 
257 35 462 251 374 34 
269 11 59 62 391 336 275 
246 47 62 489 130 309 319 
92 191 271 123 38 215 131 340 48 75 
257 207 191 134 128 487 171 
269 191 340 13 263 458 129 
63 471 340 104 269 32 
63 151 412 257 341 
455 4 104 199 455 362 
394 295 191 251 309 319 412 257 425 364 
63 358 6 309 282 257 392 401 
179 151 62 67 357 393 
46 104 340 483 458 358 127 198 309 282 280 
92 191 271 367 68 475 138 133 
265 191 351 257 315 
271 289 146 191 209 
269 346 134 453 309 55 257 334 
189 53 30 377 434 436 
45 265 346 257 50 118 268 269 
458 131 134 47 28 268 13 102 
438 90 353 309 417 394 28 
63 351 131 269 227 
455 483 231 284 71 233 294 
455 362 309 127 270 336 257 392 336 257 392 
189 496 115 346 441 231 436 
257 313 462 203 95 297 115 
265 346 134 288 152 257 443 
455 103 455 4 408 233 62 357 397 
257 283 303 38 164 109 353 68 
62 295 462 251 301 
455 202 340 177 458 306 
458 202 134 68 189 257 44 
269 346 351 62 50 305 
458 495 309 153 257 465 
62 465 285 129 246 195 202 160 
265 4 134 127 291 
458 175 152 445 92 3 301 
63 471 340 127 198 309 187 265 280 231 129 
30 212 434 22 491 
257 51 54 30 407 376 
72 12 21 285 353 309 68 189 257 82 
257 115 462 268 309 384 
63 47 309 282 414 242 
63 106 474 309 244 345 84 231 129 
370 44 91 
104 46 483 434 202 47 83 205 
455 483 269 346 310 336 257 76 162 
132 269 346 134 24 265 
216 434 155 412 205 
265 191 174 224 234 405 38 455 131 269 
455 106 288 129 269 
458 495 309 408 438 153 
179 129 266 434 22 427 
480 346 476 169 250 271 68 189 257 168 
257 341 353 367 68 189 257 443 
92 346 271 378 309 319 
269 175 145 257 425 364 
266 317 22 228 257 491 
439 241 47 152 427 
458 129 89 257 33 
257 166 191 50 
179 251 309 267 173 32 156 
84 63 47 309 408 269 62 429 
139 113 340 104 269 189 13 27 
215 131 134 417 257 153 336 257 427 330 
458 131 134 177 69 394 120 250 152 427 
269 11 273 59 234 184 231 129 
233 400 131 134 267 415 257 326 
233 91 191 209 301 
344 269 462 337 309 438 311 
63 432 134 453 309 59 
63 47 309 311 414 493 327 
179 182 41 357 
271 395 263 11 127 316 234 62 115 
455 104 340 483 269 346 265 337 
31 235 175 237 247 415 257 213 
21 133 129 179 202 6 32 156 
455 104 340 483 265 
383 491 192 
269 346 33 234 345 
132 265 191 351 257 315 
458 175 64 257 482 
257 78 250 271 68 
231 353 394 289 28 
266 292 22 163 
458 129 458 460 250 103 234 459 
38 63 11 47 426 434 92 
132 242 462 199 462 291 
132 242 497 340 319 189 
63 19 257 277 
63 131 340 288 47 265 
347 46 104 340 408 269 309 205 179 460 362 309 86 
92 462 271 378 309 187 205 
63 47 62 259 309 104 
242 462 199 63 293 
132 241 349 62 446 424 
269 191 62 357 305 234 184 
455 483 265 11 258 286 254 
269 346 257 449 325 
455 362 46 309 2 234 30 115 
272 317 22 228 257 491 
31 64 265 
314 245 174 338 
242 115 455 106 182 62 391 
242 393 175 139 50 400 
257 383 195 129 179 131 134 86 201 29 
132 265 346 351 257 315 
265 346 134 199 179 131 
269 191 38 462 174 61 172 
63 124 38 124 
455 473 309 305 231 129 
46 47 309 483 414 
139 241 47 152 290 269 
241 108 20 179 116 
63 47 439 317 
179 131 340 472 269 
63 11 104 257 97 
455 4 134 60 269 234 173 
455 86 458 11 104 269 32 
458 191 124 203 62 352 170 334 
46 273 86 231 129 
269 191 340 62 357 71 
269 346 134 67 357 
458 191 62 136 299 203 257 476 169 
12 133 495 309 68 
257 170 64 257 207 
458 278 309 160 
269 346 227 257 97 387 
126 22 273 249 32 
465 133 214 353 309 68 
63 47 62 357 429 
63 47 383 317 
458 131 134 68 189 257 40 102 
270 330 436 144 256 437 203 257 119 
265 346 257 451 33 455 4 177 265 
455 483 231 175 62 117 416 
92 22 271 222 336 394 123 
458 131 62 50 259 
426 392 476 462 426 159 458 129 
14 202 362 237 62 259 
38 92 346 323 429 179 11 
257 341 175 64 257 482 
84 269 462 134 257 443 
269 346 227 455 473 309 355 
269 191 322 156 
215 287 271 289 146 
347 458 131 340 349 269 458 284 340 60 269 
269 191 13 395 60 
46 316 269 67 274 
434 22 290 269 497 127 438 115 
132 29 23 265 269 191 62 50 441 
63 4 104 269 265 130 
257 59 191 251 
257 465 4 160 
242 270 462 446 
242 462 233 263 
242 191 30 451 
216 221 202 127 445 374 115 
455 473 309 104 357 275 231 129 456 115 
269 346 257 451 336 139 
179 362 309 218 197 
257 465 346 461 155 189 257 350 
104 340 46 483 265 269 202 47 218 485 
458 191 291 92 
455 474 309 86 174 387 
484 462 257 456 429 
63 47 152 198 309 177 199 63 473 458 129 
269 131 134 142 68 189 257 401 
269 346 351 310 336 269 
215 129 289 482 22 58 
242 462 426 277 346 172 
257 167 334 495 379 68 
46 47 309 104 265 
458 129 458 131 134 86 289 28 
458 471 340 127 453 172 
269 191 340 274 69 257 299 250 152 163 
63 131 265 38 84 63 47 309 305 
242 462 134 257 49 302 309 349 242 458 129 
458 497 134 408 394 289 28 
458 473 309 472 62 477 
46 351 319 415 265 
271 159 22 322 
257 298 462 84 257 136 181 
13 42 462 134 99 
455 362 309 396 257 341 
455 273 110 455 202 104 269 32 458 129 
455 351 6 309 282 254 336 257 130 
46 4 134 244 62 429 
63 47 62 165 264 458 129 
458 131 134 153 205 
63 306 257 321 456 115 132 455 131 340 2 
231 351 202 340 
92 191 271 68 475 257 341 
63 106 474 309 127 198 309 305 143 375 
455 483 269 346 357 
269 346 62 50 166 
132 269 431 340 456 
231 129 231 278 62 289 160 
143 275 244 33 
455 104 340 483 179 358 315 84 
45 63 151 8 309 104 242 
455 104 134 188 269 231 129 
63 497 340 188 269 231 129 
132 455 202 340 104 265 
257 410 497 134 142 127 180 234 68 
458 202 47 355 257 40 380 475 257 425 364 
455 483 63 151 92 458 129 
269 373 127 185 492 
269 346 50 309 127 198 309 127 72 76 231 129 
455 47 340 71 203 62 430 
92 175 309 127 72 247 
458 161 309 160 
455 296 264 309 104 62 259 458 73 
150 462 251 309 35 189 257 403 324 257 384 336 257 115 
132 265 346 134 62 165 
458 284 273 2 32 
455 358 460 104 269 231 129 
257 283 303 250 271 367 68 189 257 407 
46 153 269 458 129 
269 346 152 383 105 
455 351 131 340 483 268 269 
335 455 202 483 336 62 496 393 
455 27 269 291 84 458 129 
139 129 179 473 459 
455 358 127 198 309 2 203 257 374 447 
63 106 474 309 319 197 38 282 257 456 260 
458 353 309 326 482 
179 4 349 9 257 416 
257 91 131 340 408 28 
63 11 121 309 396 458 129 
231 209 271 289 68 
291 84 351 462 340 257 33 
265 183 233 254 336 257 294 
257 327 264 151 446 
92 191 428 357 449 350 309 486 257 25 
479 462 270 336 205 
62 263 284 127 316 374 115 
269 191 62 96 357 118 309 104 
46 47 309 314 220 189 143 275 
231 191 198 309 282 300 38 60 215 
257 21 353 309 68 
257 80 121 376 
455 182 270 437 89 62 33 
38 455 483 269 346 107 309 166 265 
257 186 341 250 271 367 68 
257 345 175 257 19 336 257 216 368 
133 129 179 471 340 86 14 306 234 105 
132 269 11 244 428 33 
271 401 191 382 
84 63 47 426 451 463 
455 483 455 4 104 227 336 269 
179 129 242 33 11 127 446 
132 265 346 49 310 336 269 
63 47 340 250 265 429 234 62 489 33 
458 191 134 116 
133 131 134 142 68 
370 133 47 64 257 482 
455 4 282 111 309 265 
231 175 212 317 
242 462 257 456 336 199 455 47 231 129 
132 455 131 340 86 455 191 453 309 267 270 
38 458 431 62 357 259 
174 33 11 218 458 129 
370 133 250 271 367 68 189 257 477 
231 431 340 305 394 223 448 
269 346 62 452 452 401 
179 495 309 408 28 
92 346 134 62 429 265 92 346 453 309 127 62 401 458 129 
455 86 199 346 453 189 
45 187 269 189 409 
132 32 63 230 104 332 
458 131 134 68 189 257 401 
465 194 27 257 29 252 440 
458 79 203 62 477 
455 296 134 453 309 472 269 234 46 
11 269 127 62 424 168 
62 395 263 191 251 374 34 
139 388 309 257 425 364 
132 269 346 152 337 
269 191 134 257 443 
63 104 340 96 86 394 446 
455 47 340 152 92 203 62 430 
179 47 423 309 104 415 269 458 129 
132 458 346 134 174 49 165 
92 191 423 455 497 104 
455 47 340 249 394 258 
46 4 59 275 
347 455 250 340 474 242 270 455 202 340 47 316 269 
455 104 340 483 63 358 47 265 325 89 227 
242 462 62 223 338 
38 179 362 459 
46 11 282 414 242 
458 129 120 163 185 336 257 410 
458 129 257 44 202 121 
132 231 495 309 68 
257 169 131 134 408 28 
347 455 293 332 455 11 244 332 
455 104 340 483 269 346 291 458 129 
215 250 271 367 68 
257 21 64 257 91 
455 362 434 309 86 265 
269 346 134 62 117 401 
455 358 273 47 233 197 
132 231 307 275 309 59 
265 346 134 257 224 336 257 248 
269 346 41 442 234 265 458 129 
257 170 214 495 68 189 265 91 
458 131 340 408 28 
231 468 173 265 231 131 134 47 269 
38 242 462 96 446 
458 131 134 153 394 141 
179 22 310 336 257 248 
455 6 134 309 70 
455 11 35 234 173 32 
231 462 62 310 336 174 210 458 129 
458 129 257 325 462 308 320 
63 86 92 462 62 165 
458 129 332 28 202 127 209 381 
132 458 73 242 191 134 62 102 234 257 44 
63 104 340 47 394 146 234 46 89 242 33 
257 80 22 445 56 167 133 
179 214 250 180 62 263 
458 131 134 267 415 394 341 312 
269 122 273 319 309 409 
269 462 54 309 456 62 217 
46 267 62 391 336 434 
257 90 11 486 374 34 
425 353 68 
92 462 271 293 234 270 
242 11 134 311 458 129 
132 92 462 134 395 247 189 227 257 28 
269 11 134 59 
455 113 340 188 242 
246 195 250 152 445 3 53 
455 351 183 62 429 38 474 269 
458 346 237 62 117 310 336 257 260 
269 346 234 195 38 16 
428 336 286 151 460 92 
62 263 497 218 156 
179 436 383 105 381 
455 483 455 293 309 104 269 
257 395 11 127 445 56 257 384 336 242 115 
242 11 244 428 33 
458 131 134 168 62 369 
269 351 113 340 121 
439 434 22 128 491 
63 474 357 159 
179 47 309 188 
269 431 340 472 466 
132 179 250 134 152 198 309 311 254 257 28 
271 29 28 22 316 398 
132 458 175 134 316 257 291 263 
455 110 63 250 62 429 309 319 227 257 130 
92 191 271 367 68 475 215 37 257 341 
132 275 131 340 311 254 475 257 315 
257 395 447 462 413 234 171 
332 80 22 54 192 
257 409 191 54 309 121 192 
257 341 462 251 309 472 95 263 176 374 115 
215 133 497 134 127 180 234 68 156 
455 362 309 258 174 387 291 84 231 129 
269 346 288 257 130 
242 462 62 67 357 315 458 129 
458 129 270 330 191 491 132 287 271 28 
271 370 120 22 491 
215 131 134 55 205 
257 368 462 251 309 267 301 
132 269 462 199 269 462 
242 497 127 351 257 315 
231 191 251 309 127 209 156 
257 299 129 458 250 271 29 28 
63 104 340 96 86 
63 131 340 24 269 227 458 129 
458 191 273 116 
63 293 459 231 468 62 350 225 
242 462 134 257 443 257 399 129 
63 47 309 472 257 416 
455 349 269 240 174 259 458 129 
46 273 282 111 309 265 
92 22 271 29 28 336 438 325 
257 221 151 54 234 171 
455 86 63 4 2 415 205 
136 457 47 134 152 322 
458 471 340 127 257 456 
257 350 287 233 103 
269 358 127 30 217 324 455 349 205 
269 346 62 50 441 458 129 
257 409 11 127 257 297 234 246 
269 191 62 165 57 
63 47 340 250 139 375 24 242 
132 92 122 127 270 
132 63 106 152 67 337 
455 468 173 455 358 127 92 231 129 
455 284 127 111 309 269 
63 473 309 305 214 
257 33 214 191 62 158 168 
455 113 340 408 62 338 153 
133 495 309 68 
46 113 340 70 173 189 438 451 315 
269 129 458 497 134 127 124 32 
132 455 187 203 257 311 
63 11 47 62 357 294 
458 214 495 309 153 257 365 
179 47 423 309 104 415 243 
63 110 269 373 
179 104 134 362 46 
132 458 129 92 191 271 263 189 242 369 
242 230 384 269 73 
265 346 257 130 458 307 269 
202 63 127 198 309 305 
215 133 497 134 127 180 142 234 68 189 257 91 
458 122 235 47 
455 296 8 309 314 205 254 
257 285 353 289 28 
455 96 497 458 468 257 359 326 
458 191 209 383 492 381 
62 395 295 462 251 381 242 34 
38 265 346 227 455 47 309 177 189 269 
455 104 340 188 203 173 240 62 494 
231 131 340 408 485 487 257 384 
458 353 309 408 28 268 257 433 
231 462 475 496 114 140 
46 104 340 349 62 391 245 257 207 412 242 393 
455 24 309 2 189 242 334 231 129 
455 250 62 391 336 33 
458 202 134 153 257 465 
179 129 266 434 22 491 
132 242 462 174 291 309 396 234 174 210 
269 462 309 486 374 115 
257 370 170 250 271 367 68 189 301 
265 91 191 214 64 56 31 
242 462 270 46 362 309 305 234 257 393 
179 356 271 454 
132 3 335 179 47 134 17 
92 151 45 139 275 63 293 
257 341 278 309 160 257 263 
370 133 47 64 265 
475 92 257 260 191 189 
257 368 497 134 127 180 234 68 
269 191 351 62 260 265 250 309 127 306 
104 455 47 62 429 
257 341 204 265 462 134 257 443 
458 161 309 65 309 257 279 309 35 374 217 
257 357 118 462 63 86 63 4 2 415 257 392 336 205 
455 296 134 453 309 68 189 265 458 129 
455 47 340 110 268 269 
46 104 340 86 199 346 58 487 46 6 269 
45 455 103 179 11 104 269 
455 483 269 346 257 291 263 
269 250 309 305 203 257 384 
84 242 462 174 429 309 96 472 269 117 
455 110 458 182 62 50 260 
257 393 462 67 357 
257 330 191 226 300 56 215 
269 191 288 45 486 
455 86 455 4 2 476 
132 269 346 460 310 336 257 76 130 336 210 
458 214 129 458 202 160 257 295 
132 458 462 203 90 
265 462 340 288 62 357 118 
479 204 439 120 22 163 
269 462 49 309 258 257 51 458 129 
179 151 257 126 107 434 203 174 210 
257 341 437 197 
271 159 22 251 53 
334 133 497 134 127 180 442 156 234 68 
271 270 191 491 203 143 253 
458 307 309 127 257 392 458 4 127 
63 293 309 349 269 311 
265 346 227 179 362 155 129 
269 346 134 96 107 
62 341 299 64 265 92 22 394 237 278 
269 175 340 152 265 130 
133 287 271 289 28 
265 346 257 130 179 2 
438 102 462 134 99 
390 177 257 44 462 134 469 
257 393 129 458 191 491 229 
92 346 134 265 196 59 
257 221 151 251 309 127 337 
269 346 24 174 158 172 
63 151 264 309 258 205 
63 151 134 200 
227 185 250 152 437 309 450 
455 474 309 265 369 
132 257 126 107 260 462 203 383 105 
455 483 458 175 332 19 189 257 112 
63 293 357 434 24 46 
269 346 13 291 309 104 45 
458 191 340 427 
455 362 62 429 309 104 29 275 
69 63 4 104 265 455 483 63 4 
46 113 340 96 369 89 394 270 118 
476 133 495 309 408 394 29 28 
465 133 445 254 323 103 
257 341 202 134 68 189 229 346 295 
203 265 443 231 129 231 202 326 234 176 221 
458 110 458 191 254 
210 191 357 309 184 
159 22 251 156 
265 346 199 179 104 
265 346 174 224 38 455 296 453 309 104 269 
291 84 179 151 340 
265 11 127 72 107 310 336 174 217 
62 263 250 309 127 316 
269 191 257 270 118 179 474 223 
46 284 311 189 265 
455 250 309 75 173 309 71 438 294 
374 115 122 127 446 
458 73 63 432 453 309 187 254 62 168 
159 151 309 127 322 56 376 
257 162 202 121 
30 330 191 256 261 300 56 215 
132 257 400 47 152 50 
457 151 453 485 227 257 33 
455 86 257 457 151 453 485 458 129 
455 483 269 346 453 309 127 257 29 434 
242 11 127 270 336 205 
63 432 337 309 257 384 336 257 162 
458 11 104 62 50 259 
299 159 151 251 309 127 316 398 203 62 217 
63 151 186 458 129 
458 129 332 28 202 127 209 176 171 
63 432 220 415 241 
264 462 438 91 
46 151 426 49 103 
458 287 271 29 28 
269 462 257 451 33 394 178 175 124 237 62 313 
458 191 340 24 265 
132 269 490 125 
257 162 175 134 152 111 203 257 425 364 
458 353 309 68 289 189 257 407 
455 483 269 346 107 265 179 104 340 86 
269 250 152 62 489 33 
269 191 351 62 50 2 458 129 
132 242 11 49 127 234 257 34 336 122 
269 346 423 496 309 286 
269 191 257 451 158 369 336 257 441 132 269 202 340 127 257 456 
257 477 287 271 28 
257 466 462 340 92 458 129 
179 22 251 301 
455 4 134 320 205 
455 306 257 294 458 129 
269 346 469 487 374 33 
62 476 169 285 214 353 309 68 
269 191 310 336 174 259 
269 460 175 265 333 
455 358 2 231 129 
455 131 340 483 268 269 
269 346 67 107 496 146 231 129 
269 346 257 130 455 106 288 182 
458 381 88 265 393 
133 287 271 28 
257 241 108 245 
132 455 103 455 104 340 47 309 
332 434 47 146 189 269 
269 346 134 257 130 63 473 275 309 319 
455 468 173 309 408 269 62 437 
246 336 286 182 62 357 476 
257 383 195 151 251 309 267 156 
258 286 447 485 143 434 154 129 
330 425 175 340 250 257 392 315 309 257 281 
132 92 151 327 38 269 460 175 134 152 316 
179 104 340 59 423 
179 17 234 351 257 297 33 203 212 375 
458 202 24 205 309 384 257 97 130 
332 258 191 189 257 130 
179 497 340 188 265 
132 11 269 127 198 309 104 265 
265 346 257 277 346 224 
271 153 175 152 322 
159 151 251 374 217 
455 296 453 309 104 174 392 
179 358 47 309 282 111 309 269 
132 269 11 244 62 430 
460 464 202 420 199 179 47 
242 113 340 127 52 458 129 
215 131 134 408 233 153 
269 129 269 202 125 121 374 34 
269 191 361 190 242 34 
62 40 330 191 427 
403 431 134 483 242 202 127 72 181 
269 96 474 309 205 
455 362 309 258 46 
84 179 250 309 60 269 245 
63 351 293 257 185 448 
257 247 191 322 53 132 271 28 22 318 
438 400 83 173 
423 4 314 173 475 269 
231 131 134 86 14 250 152 437 
242 33 497 127 446 
132 269 462 134 469 
132 134 227 47 88 
455 11 288 349 269 
265 202 298 205 254 336 257 370 137 
63 362 309 104 242 
234 428 269 462 41 442 
265 131 340 244 489 
257 433 214 353 309 417 394 28 
84 458 307 309 6 32 
63 432 62 393 38 63 104 275 240 62 393 
132 56 335 269 191 235 469 234 438 393 
13 130 462 309 319 189 343 
242 191 257 126 107 397 234 286 
132 242 462 62 357 315 
257 370 476 109 250 271 367 68 
242 462 72 107 488 
92 346 257 467 181 
132 451 7 301 346 260 
271 237 25 175 152 322 
458 175 340 152 52 309 65 
132 458 495 309 408 438 153 
458 346 270 336 257 392 400 203 257 424 
62 263 191 251 374 34 
458 131 340 47 309 127 92 
257 91 287 271 29 28 
458 175 62 409 54 374 34 
265 263 175 134 344 152 316 458 129 
38 92 151 29 327 
38 231 346 474 257 333 
269 346 33 234 62 274 254 
269 191 96 62 19 488 
476 183 469 475 92 
179 473 269 309 127 356 
147 462 62 357 118 
265 346 50 458 129 
265 346 134 257 130 46 104 101 
383 241 22 116 192 
455 47 309 104 269 32 231 204 
132 291 84 269 346 351 62 260 
383 29 216 195 124 309 258 
38 265 346 199 179 474 
269 462 41 107 
455 86 199 455 483 
257 91 131 134 408 29 28 
390 497 134 127 180 234 68 
257 396 462 134 469 
179 22 96 357 
257 21 131 134 65 77 
419 133 129 271 289 159 202 127 322 487 301 
269 346 134 453 309 127 374 115 
63 131 62 357 259 336 269 
257 477 131 134 408 289 28 132 129 257 443 191 308 44 
38 455 483 269 346 58 203 257 416 
257 341 250 271 68 189 493 222 
38 265 346 257 384 336 286 
257 40 447 191 182 171 
269 346 62 357 315 234 184 
28 22 316 99 229 
63 151 340 62 310 336 255 
46 106 474 309 311 38 46 106 474 309 311 38 46 106 474 309 311 
257 393 11 127 322 381 
201 164 462 446 
458 57 131 134 408 28 
92 191 428 345 
257 325 4 134 121 
269 11 258 184 89 257 384 336 257 281 
46 113 340 320 275 24 265 
269 462 62 67 117 90 
257 80 151 309 121 301 
455 96 47 423 309 177 
269 346 58 458 129 
458 462 453 309 282 62 297 429 
63 235 86 14 346 453 309 305 
84 63 47 62 310 336 173 231 129 
379 13 19 455 104 340 349 394 429 
271 270 4 244 265 300 475 286 
455 351 362 46 309 86 265 
92 191 271 367 68 56 257 21 
455 296 8 309 305 72 419 
38 455 483 46 4 104 357 101 
46 432 203 62 397 
38 92 346 460 62 489 130 309 319 
458 131 134 104 394 311 
458 307 309 258 434 
265 346 227 455 296 343 
179 250 271 28 189 257 383 163 
455 296 453 309 104 265 
37 129 231 250 271 29 28 
242 462 62 117 101 84 
455 351 47 309 104 242 
480 200 415 272 
455 362 309 2 257 186 486 
455 351 473 309 305 231 129 
150 462 251 309 35 189 257 181 374 217 
63 351 131 340 104 269 
63 106 474 309 282 257 15 254 458 468 157 194 
257 328 404 234 496 221 
92 22 340 394 327 
38 458 131 340 55 92 
215 64 257 222 
215 316 271 367 68 
134 308 242 74 
458 175 152 62 117 258 309 184 
159 151 251 309 127 322 
269 346 273 218 485 
257 162 462 251 309 244 266 492 
63 473 309 319 254 39 
458 191 209 144 185 418 
455 11 305 257 396 
455 104 340 188 458 131 242 
242 462 257 210 455 362 234 174 317 
309 184 265 346 134 257 181 
46 47 309 2 476 347 46 362 309 2 458 129 
455 110 269 191 62 357 224 
458 129 212 120 22 491 
179 22 427 469 257 236 217 
455 351 362 309 86 199 346 453 189 
316 129 257 341 202 121 95 313 98 257 334 346 295 
132 458 131 340 282 269 
12 328 292 193 
132 179 497 273 244 257 348 32 
46 113 340 458 129 
92 191 271 367 43 68 
265 346 446 458 204 
270 330 191 491 203 257 207 
455 362 309 127 274 189 270 118 458 129 
455 131 340 362 309 408 485 
458 191 413 223 456 53 
231 495 309 408 394 289 28 
132 269 346 13 263 
265 175 152 426 260 
46 104 340 311 234 257 277 
257 292 151 251 309 181 62 425 477 268 31 
455 362 309 71 242 338 379 123 
38 269 346 288 152 24 265 
265 191 273 62 165 
185 434 22 427 
269 346 33 234 62 59 
132 257 476 169 64 265 91 
231 353 309 153 205 
257 40 131 340 311 254 
215 133 202 134 68 
458 191 134 427 231 129 
20 46 282 62 429 46 351 47 309 472 257 126 336 269 
179 351 362 205 309 55 
458 353 309 408 62 42 
234 184 265 175 273 152 72 181 
63 4 411 234 257 416 
438 387 79 257 302 134 309 417 289 28 
72 12 285 129 269 202 
455 362 309 258 257 393 254 
92 346 423 455 4 104 458 129 
257 298 191 340 322 
132 101 462 67 357 
132 231 113 340 244 33 245 360 257 217 
215 83 458 250 439 454 
63 293 46 203 242 303 
132 92 22 496 222 336 123 
84 458 346 268 309 6 32 
455 113 340 408 46 438 153 100 455 47 317 38 62 387 458 468 257 334 
179 131 340 244 454 
458 131 134 142 65 62 60 371 68 
215 129 266 434 22 163 
269 175 423 309 104 415 257 341 336 31 
257 425 342 250 271 367 68 
179 106 17 185 336 13 236 439 375 
265 122 273 127 99 
257 25 191 161 458 129 
257 263 250 152 251 
231 191 437 203 257 211 
335 92 462 257 239 
92 191 271 29 130 
269 191 62 39 270 
63 113 340 25 205 227 
132 458 191 340 116 234 265 
257 465 278 309 417 95 159 374 156 
63 358 311 269 254 458 129 
132 179 122 84 127 41 442 
458 495 309 153 205 
458 175 340 17 3 122 252 
455 202 24 309 305 264 458 129 
257 169 495 309 408 254 394 28 
84 269 462 41 442 309 319 197 
455 473 309 305 257 294 
92 191 271 456 115 
269 191 33 458 129 
242 462 257 11 336 257 434 
257 370 486 462 257 370 486 
458 495 309 188 242 
458 129 458 110 458 202 127 163 
63 11 84 282 189 415 269 
179 362 309 104 269 32 
460 92 462 428 103 
257 392 462 20 455 305 
455 24 205 458 129 
269 175 309 127 92 
132 63 113 340 408 485 
458 346 257 270 14 175 327 
455 104 340 24 265 
257 91 497 134 127 36 56 370 133 
458 191 381 226 309 302 
63 351 362 205 254 336 264 
269 497 47 152 446 
269 191 107 309 314 173 
179 351 104 340 362 309 401 415 269 231 129 
179 47 309 258 493 434 
63 151 24 62 387 
179 96 22 174 424 
458 373 282 62 429 176 
455 483 265 231 462 257 392 
92 151 383 275 46 4 104 458 129 
132 46 4 104 41 357 62 259 
257 409 462 251 309 456 439 418 
458 346 134 257 49 270 
458 182 62 96 357 260 
265 346 227 455 47 309 177 84 
438 419 191 251 
231 7 254 336 271 378 
269 497 134 127 142 36 
271 29 178 462 372 337 
63 151 257 366 21 458 129 
257 195 468 233 179 22 354 133 
257 409 462 54 309 121 414 192 
63 351 108 9 269 
484 175 306 95 377 375 
458 191 371 438 297 463 203 480 
257 341 11 319 
458 373 127 257 49 270 
24 126 133 458 495 309 408 438 153 
84 455 86 458 129 
265 346 67 107 309 286 
92 462 62 429 234 459 
455 362 309 305 264 
63 151 134 453 309 121 309 104 265 
257 328 462 446 84 
257 425 364 175 134 
199 346 257 117 401 
269 346 453 309 127 62 357 397 
92 151 266 329 458 129 
38 265 346 257 392 118 63 4 104 
265 346 257 130 269 346 152 227 281 
257 303 191 134 413 189 77 
132 255 122 134 104 265 
269 346 288 152 62 310 336 174 210 
132 179 11 282 269 
458 191 209 301 
72 160 462 251 
257 159 22 134 367 
455 47 185 317 
269 346 199 455 293 84 
63 131 38 455 474 257 466 
455 131 340 188 455 497 305 242 294 231 129 
62 305 337 309 174 172 
257 304 175 62 489 130 309 319 
103 63 104 269 264 
133 131 134 417 438 153 
269 284 127 24 265 
257 141 287 271 28 
257 107 118 462 265 257 263 11 127 226 242 217 
45 242 373 127 438 395 115 
212 29 120 22 491 
46 106 474 309 401 415 269 
455 11 134 35 458 129 
271 327 22 128 
269 346 453 309 127 62 489 441 
257 482 22 322 156 
350 222 129 458 88 62 217 18 
335 92 151 257 241 
132 179 131 340 311 254 
179 113 340 258 269 
455 362 309 121 309 2 
455 104 340 483 268 466 
269 11 244 332 33 
438 153 191 340 209 
38 265 462 214 310 336 257 165 
179 250 271 332 28 242 217 
269 11 127 62 117 441 458 129 
62 395 295 462 251 176 374 115 
246 353 309 408 28 
458 191 427 142 
455 483 458 11 305 
455 131 340 86 199 269 191 
455 296 453 309 319 309 269 38 455 358 282 92 
132 455 47 309 314 220 234 257 370 486 
269 462 134 125 458 129 
423 462 274 231 129 
460 269 191 62 337 60 
234 173 242 462 172 
92 346 271 165 240 489 240 455 314 220 
455 351 362 309 305 
458 284 134 282 269 
63 47 180 67 357 159 458 129 
370 120 214 163 
269 346 96 203 13 334 458 129 
179 131 134 408 28 268 438 102 
265 122 134 127 125 
455 362 205 309 127 274 
62 370 170 285 250 271 367 28 
179 432 189 136 336 13 260 291 84 
455 131 340 24 265 89 227 
38 63 131 340 305 
242 462 134 257 126 107 181 458 129 
484 11 134 104 265 
458 129 63 358 59 173 
257 168 471 340 314 184 264 
269 346 62 452 165 
174 260 462 67 337 458 129 
46 104 340 372 6 
92 175 152 271 343 3 
269 346 426 101 
242 122 47 152 453 189 428 33 458 129 
242 284 340 127 62 61 181 
242 462 268 332 23 466 
257 330 250 344 309 127 116 
62 263 462 251 374 115 
455 79 233 347 231 473 258 
455 86 92 346 62 293 234 242 
271 263 191 316 192 
455 104 340 47 394 336 265 
270 436 38 439 22 491 
265 346 199 346 107 
38 455 483 265 346 62 357 118 
257 325 462 84 308 320 
231 495 309 408 394 28 
271 263 175 152 316 458 129 
257 85 4 160 
458 497 340 153 270 118 
257 91 191 36 56 257 470 169 
271 289 160 462 58 
72 44 191 161 
455 113 340 71 189 269 
458 131 134 47 28 
257 44 462 453 189 458 129 
422 175 306 439 336 377 375 
231 436 439 105 381 
174 259 462 134 309 282 145 415 257 117 437 
458 287 271 449 28 
455 483 63 104 426 26 
269 191 340 351 257 326 
242 462 340 270 336 205 
455 316 269 309 30 441 
291 84 269 346 107 100 455 296 198 309 2 30 397 458 129 
12 21 133 131 134 142 68 
269 175 288 152 242 130 38 11 273 59 
493 222 497 340 127 142 36 
257 491 22 226 309 62 302 
46 47 309 314 453 
426 311 462 134 469 458 129 
63 432 270 336 257 392 
458 131 134 408 257 42 336 493 163 
38 269 191 134 257 291 118 309 104 
458 175 309 127 39 
347 179 483 24 265 179 471 340 456 489 
63 284 311 309 384 257 123 
92 346 271 320 458 129 
458 175 495 309 104 45 
63 41 19 242 160 
63 104 134 47 394 146 
257 120 22 427 189 257 97 441 240 257 207 
455 106 474 309 282 453 
458 131 340 362 309 244 257 429 
179 41 47 88 
89 257 97 33 92 151 496 327 
458 191 386 240 290 
458 129 458 251 257 141 309 267 32 
458 346 251 309 2 376 89 422 
275 11 59 
63 358 401 415 269 
460 257 465 462 134 379 327 
242 462 257 297 37 40 447 
257 325 202 47 152 257 97 
269 175 152 382 3 122 
458 175 272 317 
63 362 309 305 439 
38 458 17 257 419 
49 112 312 47 257 291 309 71 234 277 
12 133 129 
66 133 129 179 250 271 289 146 
347 63 104 340 47 269 63 471 340 47 459 
133 131 134 68 189 257 80 
458 358 311 493 275 254 
63 131 340 188 269 132 46 131 269 
455 110 242 191 174 456 115 
347 257 434 104 134 35 234 184 455 11 197 254 
458 273 490 309 282 280 
265 346 41 167 231 129 
269 131 340 315 254 242 130 
63 351 474 309 6 309 104 269 32 374 115 
269 191 62 117 305 234 286 
185 434 151 163 
455 296 453 309 305 242 
455 296 453 309 119 269 211 189 
270 436 360 257 409 
455 131 340 483 458 202 6 32 
242 462 199 63 104 
334 133 353 309 68 189 257 295 
46 104 340 47 309 77 62 437 
231 202 340 408 332 28 
455 131 340 47 394 327 144 265 
455 131 340 362 309 2 271 212 375 
231 131 340 282 254 336 265 270 
347 269 462 134 63 47 309 396 269 
455 358 282 173 92 
455 483 458 4 258 426 393 
257 91 497 134 127 36 
455 4 349 265 84 
63 293 201 29 
451 159 22 251 442 171 
265 191 456 217 
227 230 127 124 254 
179 104 340 104 269 234 257 466 
92 346 62 391 453 189 264 
257 70 462 134 251 309 472 62 263 234 428 33 
455 104 340 483 269 11 127 469 458 129 
242 462 174 451 270 
38 458 373 127 357 32 
132 179 106 474 309 311 265 254 
63 471 340 127 182 203 242 61 260 
455 362 351 257 463 231 129 
179 131 340 188 184 
257 297 462 189 301 
269 41 287 271 28 
456 115 179 250 212 
132 231 73 242 462 174 172 
269 11 218 32 
257 154 66 191 134 425 57 
269 346 107 265 63 258 458 129 
63 86 242 462 257 456 429 
92 151 383 332 375 309 319 
455 129 455 104 340 362 309 86 
269 346 62 407 378 458 204 
257 387 353 309 68 189 257 326 222 
455 104 340 86 199 269 462 
257 16 22 209 379 256 116 
215 129 458 490 309 127 203 357 102 
265 191 240 337 240 231 474 
347 63 4 282 332 311 63 4 282 332 434 
138 133 131 134 417 394 146 
92 462 271 59 203 265 
265 346 257 357 350 458 129 
179 41 131 340 177 196 
257 101 382 234 62 115 
38 269 346 357 309 127 197 
132 257 133 151 340 295 269 254 
179 432 62 50 393 
270 118 261 309 30 
265 191 62 452 181 227 115 
269 346 134 412 31 458 129 
63 131 340 362 309 408 205 210 
179 151 62 50 393 
458 436 203 62 302 192 
242 462 13 411 
63 22 343 234 426 281 
405 455 86 269 191 340 56 429 
269 346 62 67 357 137 
242 462 351 62 496 130 309 6 269 
269 191 271 55 345 
63 351 47 309 218 197 39 374 260 
242 191 438 451 260 412 438 148 393 
269 346 446 264 
455 284 134 47 316 242 68 458 129 
370 133 47 129 237 342 331 304 208 38 479 
265 346 174 451 224 336 257 115 
179 282 199 346 88 469 
132 63 4 49 104 199 462 58 
158 133 497 340 142 127 180 
265 346 134 438 259 
269 351 191 340 426 441 405 
231 191 251 309 127 209 171 
458 250 271 289 68 
179 161 309 315 301 
179 151 54 309 65 301 
271 270 175 152 491 
179 432 460 92 
458 202 340 408 394 28 
496 114 306 234 257 297 33 203 272 375 
458 129 257 304 490 309 127 8 309 355 62 297 255 
265 202 218 381 
455 96 362 309 2 32 
458 175 193 309 65 257 466 
269 431 340 47 309 127 242 130 
458 202 340 408 394 29 28 
179 202 340 153 257 329 
221 11 218 
269 346 33 309 319 309 257 416 
455 483 269 346 453 309 127 62 50 260 
265 346 257 130 46 47 309 104 269 
257 133 193 
46 96 293 258 
335 7 257 437 336 257 441 
231 161 62 326 225 192 
458 131 134 408 394 28 268 493 482 
231 436 383 492 381 
179 22 83 309 127 220 254 257 28 336 257 339 401 
63 483 269 346 62 33 309 472 62 401 458 129 
215 287 271 28 
201 270 336 143 434 462 257 126 107 118 
38 265 122 127 438 165 
269 346 134 62 452 165 231 129 
458 129 92 250 152 271 222 336 61 123 
63 47 428 67 67 357 400 
38 63 362 309 258 
458 497 134 127 180 234 68 156 
63 293 309 127 198 309 104 257 97 118 
257 410 497 134 127 142 180 234 68 
132 455 110 269 191 357 
257 159 151 274 
428 273 47 152 116 
341 133 131 134 142 68 189 257 91 
269 284 127 50 
269 191 270 336 493 105 
269 11 127 62 323 59 
63 11 351 47 309 349 458 129 
458 273 473 309 59 269 
271 123 191 128 142 
92 191 340 196 33 309 2 458 129 
63 47 250 62 67 357 407 458 468 87 
458 284 134 127 92 
265 431 340 258 269 
131 455 177 227 265 
458 129 257 195 202 160 
269 346 152 45 489 
458 131 134 47 257 291 309 104 265 
334 133 202 134 68 189 257 222 
271 270 250 152 427 229 
257 341 5 257 410 
257 185 47 134 152 116 
179 22 128 309 127 203 357 102 
57 332 258 191 189 257 130 
390 497 134 142 127 180 234 68 
422 235 462 257 279 336 257 425 364 
455 4 134 372 349 46 
233 153 191 134 209 53 
63 471 340 86 487 144 257 419 
92 47 152 271 253 3 335 
257 334 129 257 44 11 121 374 217 
438 191 257 451 128 450 475 257 393 
132 271 455 104 340 311 254 
265 346 134 257 49 378 231 471 340 319 
458 129 237 62 263 4 134 127 226 142 
484 175 62 357 393 
269 497 486 381 242 115 
455 47 340 152 92 203 185 418 
63 358 47 426 441 
455 351 103 269 11 244 184 231 204 
458 346 355 62 39 494 
257 206 470 169 353 309 68 142 189 257 91 
347 458 346 52 309 218 264 265 346 50 
271 270 183 233 485 189 269 
476 133 497 134 142 127 180 234 68 189 257 222 
269 346 134 291 458 129 
179 471 340 104 269 458 129 
63 351 103 269 346 134 41 442 
265 346 214 261 309 62 391 336 337 375 
334 133 214 495 309 68 
455 296 351 30 330 
132 63 104 67 196 103 234 61 11 
203 481 438 102 462 357 
179 22 251 309 127 209 381 360 301 
390 47 134 129 14 316 257 60 
455 4 288 472 265 437 
46 284 86 46 106 124 
215 497 134 142 127 180 
383 22 83 309 127 437 309 450 
46 319 38 47 62 357 210 
269 462 62 130 336 210 
455 113 340 349 257 416 
257 410 22 209 
269 131 134 408 28 336 493 253 
269 183 189 62 210 336 95 27 458 129 
493 159 151 251 381 242 217 
92 191 271 367 146 268 233 278 
242 462 274 458 129 
370 133 495 
92 11 127 62 35 
257 159 475 257 215 44 151 54 309 127 209 229 
335 269 404 234 258 
215 129 257 77 122 47 491 266 241 
227 388 309 444 208 
455 483 458 316 257 291 263 
242 443 462 107 41 
66 133 129 271 263 250 152 316 
92 346 323 429 336 265 
269 346 469 231 129 
458 131 134 153 257 29 342 
455 191 134 453 309 82 231 129 
455 351 104 340 188 265 
257 162 497 244 266 418 
215 427 173 266 105 381 
455 473 309 104 275 174 130 
257 470 90 64 242 
257 299 131 134 408 28 336 257 141 
132 89 257 97 33 63 7 264 309 305 383 375 38 63 106 49 306 270 
231 187 233 210 9 257 259 
458 175 134 322 438 416 278 
365 133 497 134 127 142 180 234 68 
179 104 340 47 33 234 265 
269 346 453 309 127 62 243 458 129 
231 191 8 309 355 257 451 309 305 
139 22 134 251 309 65 
269 346 412 257 248 
257 476 399 495 309 68 289 189 257 443 
455 202 24 309 244 265 429 
242 4 134 319 189 458 129 
257 80 497 244 105 
132 199 346 257 350 
38 455 483 63 11 
179 2 245 201 29 
46 258 205 282 199 179 293 231 129 
467 215 133 353 309 68 240 131 257 370 170 
179 273 490 
132 179 47 62 369 
234 493 14 47 340 152 242 122 127 13 429 
63 188 63 432 453 309 282 62 391 336 438 19 458 129 
434 288 177 92 151 41 139 375 458 129 
265 462 257 130 269 462 
291 84 269 346 62 283 270 
269 346 357 350 265 462 453 309 121 
132 242 462 134 62 398 181 
132 271 367 345 191 226 56 257 51 
199 346 257 384 165 
179 104 199 179 362 
46 284 47 227 257 146 46 293 
265 202 127 257 443 
154 175 134 152 197 
458 129 170 133 202 134 68 189 257 443 
38 84 462 257 33 309 177 269 
84 63 47 332 33 309 104 265 
199 43 164 
455 351 473 309 282 245 309 62 357 315 458 129 
269 346 13 27 165 
455 96 110 455 250 62 437 458 129 
257 341 202 134 68 189 257 443 
92 191 271 367 68 475 257 185 400 
368 312 202 331 257 136 292 336 246 329 
92 175 152 271 343 3 335 
257 12 21 353 309 68 
458 129 265 7 351 324 257 451 260 
242 270 191 273 337 
84 269 11 127 484 
46 4 305 347 46 319 309 257 334 38 188 269 231 129 
271 270 191 491 203 493 253 
465 133 353 289 68 
455 250 62 357 441 405 458 129 
455 483 63 287 269 309 205 
257 70 131 134 142 181 62 295 
159 336 257 35 151 251 442 301 
63 432 220 189 269 458 129 
455 483 265 346 50 
95 295 191 209 442 156 
63 432 453 309 127 197 
458 11 65 309 496 114 189 301 
455 474 257 392 310 336 257 401 
63 47 474 309 408 205 327 
269 346 423 412 233 
179 131 134 86 179 497 160 309 257 164 
179 104 340 188 203 269 89 227 
347 63 2 415 265 63 4 305 
455 47 340 17 62 413 231 129 
455 131 340 372 6 309 349 269 
170 133 64 92 191 394 123 203 257 389 
455 191 351 310 336 257 141 
257 465 175 495 309 417 269 
455 86 458 462 189 257 71 
458 131 134 177 199 482 179 373 119 
63 362 309 349 459 
179 151 251 309 456 185 105 
81 235 175 62 411 
257 112 11 267 301 
63 471 340 187 485 415 242 458 129 
257 399 131 134 177 69 458 202 160 
257 12 21 353 299 68 189 33 346 91 
458 191 257 451 309 127 124 
92 346 45 139 357 400 458 129 
63 351 104 340 86 458 129 
458 129 455 104 340 188 203 199 46 188 
257 2 462 257 118 
438 409 94 229 38 462 251 309 456 414 192 
132 455 358 47 173 203 257 303 
370 133 495 309 68 189 257 407 
269 497 127 445 374 217 
257 195 22 427 442 156 
63 47 62 259 309 104 203 479 38 63 362 309 104 426 259 291 
271 35 191 251 324 301 
405 191 271 446 
38 265 191 49 447 270 
455 468 205 455 202 104 269 
265 295 214 462 251 242 217 
132 291 84 265 346 426 411 
455 288 483 268 269 458 129 
269 351 7 176 
257 303 191 413 189 77 
45 269 346 357 309 282 414 
458 129 458 202 160 257 263 
132 265 346 134 257 369 
242 33 122 127 446 
383 241 436 301 
269 191 62 357 33 309 305 
434 251 269 
257 325 462 134 357 
63 131 340 362 205 309 282 9 269 
458 497 134 142 127 180 234 68 189 257 91 
265 11 125 384 
455 250 62 326 225 415 174 211 458 129 
104 63 47 257 11 
215 38 29 133 353 309 68 
62 295 497 244 418 
257 303 11 35 189 257 181 374 217 
234 257 126 310 179 131 340 
271 270 462 412 173 
455 497 340 401 415 269 458 129 
271 29 28 47 152 209 
132 269 191 62 357 315 
179 151 446 344 179 151 257 97 
271 270 473 242 243 458 129 
455 497 340 349 62 118 231 129 
271 270 202 104 265 
227 257 410 22 163 
132 46 4 127 337 234 62 489 33 
370 133 287 271 28 336 257 407 
269 284 340 127 62 165 
265 346 227 455 4 104 
63 432 62 393 458 129 
455 103 231 431 340 
455 131 340 2 89 227 
458 316 62 50 2 
234 286 242 462 257 126 107 118 458 129 
62 263 462 251 192 
237 311 462 134 496 309 428 336 205 
458 346 134 453 309 282 394 336 265 
62 370 170 299 129 458 191 134 198 309 142 68 189 257 91 
179 293 62 391 336 258 
257 170 287 271 28 336 257 207 
455 473 309 349 205 231 129 381 
46 106 474 309 2 357 
63 47 426 27 411 
269 175 423 309 104 415 294 
455 284 47 200 269 190 
455 473 309 6 269 291 300 458 129 
257 138 354 368 462 125 309 35 189 269 381 242 217 
179 284 340 47 309 104 265 
132 455 86 92 11 134 127 72 247 405 
455 288 110 265 455 230 349 46 32 
455 104 340 372 362 309 282 9 269 458 129 
493 454 22 273 356 
63 362 309 104 199 346 291 234 242 338 
257 82 462 251 309 244 252 105 
63 351 497 340 55 205 
455 460 362 309 121 309 2 
242 462 270 336 493 275 
257 443 462 382 
63 432 67 337 458 129 
179 131 340 55 269 458 204 
132 458 129 265 202 340 55 173 
63 362 309 59 265 
179 104 340 362 309 119 269 
455 104 340 293 309 104 265 
265 11 244 378 324 257 384 336 257 115 
132 231 129 92 346 62 489 130 309 319 
257 325 84 462 446 
257 387 175 318 485 103 
458 346 288 152 62 117 330 
458 131 62 391 324 
455 113 340 320 199 458 431 
405 428 202 177 269 431 
179 250 271 429 309 166 245 13 333 
269 284 340 47 132 269 131 
269 346 257 29 311 
269 346 67 446 458 129 
458 346 220 300 231 129 
423 191 142 356 
202 179 202 396 234 13 338 
221 151 251 381 242 115 
63 235 86 265 
458 497 319 234 30 168 
458 129 458 131 340 47 28 336 257 407 
270 462 223 309 472 270 346 27 263 
63 362 309 314 233 92 415 286 458 129 
271 395 345 175 152 226 
132 265 191 240 337 240 179 474 
458 131 340 145 269 254 
63 49 71 100 63 24 269 
199 346 453 309 472 184 446 
127 24 62 330 458 129 
126 151 16 37 317 
46 351 47 309 319 
92 346 453 309 127 271 33 309 472 485 234 269 144 419 441 
63 432 134 8 309 305 439 375 
269 462 62 117 101 
132 456 34 458 322 458 202 71 32 
92 346 62 489 130 309 319 
269 191 257 451 54 397 336 257 441 
455 483 92 11 127 464 496 491 434 458 129 
458 346 62 310 336 242 387 
458 129 257 140 284 127 318 62 429 309 104 45 
455 351 362 309 127 223 
458 353 257 401 
257 91 191 64 56 257 470 169 
470 169 133 495 309 142 68 189 257 222 
132 92 462 323 103 234 72 247 
62 285 129 179 460 47 309 326 482 
265 346 134 257 130 455 2 
458 346 257 97 231 129 
269 462 67 107 309 286 
179 193 134 309 166 269 38 179 471 340 127 92 32 
271 258 7 142 
269 346 62 391 336 466 
455 202 24 309 86 14 163 173 422 129 
185 29 195 47 152 427 
223 326 462 62 230 
179 362 309 349 286 305 
458 191 209 229 
38 104 340 6 309 127 270 
63 358 104 269 242 115 
265 202 127 41 337 231 129 
179 244 205 100 179 311 458 129 
257 387 191 468 456 217 265 257 409 202 127 189 301 
269 351 431 340 458 129 
265 346 199 257 338 473 
257 70 131 257 291 118 458 129 
269 191 340 469 466 
154 66 133 177 271 263 175 152 316 189 69 309 207 479 
133 497 134 142 127 180 234 68 189 257 91 
242 462 62 172 71 
63 460 103 234 257 392 
246 497 456 487 53 
16 131 134 35 
455 483 257 424 4 48 227 257 258 269 4 282 458 129 
481 221 151 301 
38 63 432 453 309 6 309 282 270 374 115 
132 464 490 309 188 173 
215 133 36 257 77 132 353 309 68 289 
63 230 188 63 4 104 269 
269 346 429 458 129 
46 106 474 309 319 2 
257 222 214 356 265 
458 191 270 336 493 434 
269 284 127 257 29 130 447 
84 269 346 17 140 
458 436 456 156 
455 362 46 309 86 265 
257 370 299 129 
383 434 22 491 
265 263 191 226 53 
455 296 220 189 269 84 
455 113 340 177 63 106 193 458 129 
455 483 269 462 453 309 127 62 357 396 
132 265 94 309 59 242 115 
257 393 88 171 
458 175 134 193 309 244 257 259 344 
132 458 36 257 219 202 326 234 221 
231 202 134 408 289 28 
231 468 205 265 231 431 340 47 394 466 
458 131 340 86 14 437 173 
63 106 474 62 357 393 38 63 273 408 485 
455 131 396 233 203 270 166 
269 11 134 127 62 165 
84 269 346 263 33 
269 202 134 408 289 28 
257 341 64 269 
455 250 309 2 174 392 
246 47 495 309 68 
370 133 129 
215 131 134 408 28 336 257 482 
269 346 453 309 127 453 197 
132 29 329 131 134 19 257 82 
62 295 462 134 251 487 374 217 
265 346 257 101 
84 346 134 257 33 309 59 
455 47 17 227 174 387 
455 104 340 282 309 349 174 387 
455 129 265 346 474 309 319 
271 270 191 491 203 257 442 229 207 
38 92 22 241 336 205 265 131 265 
269 346 13 248 154 129 
269 284 127 251 
72 419 157 462 270 118 458 129 
84 179 122 47 270 
455 104 340 483 265 462 84 58 458 129 
334 133 497 134 127 180 234 28 189 257 443 
455 86 455 47 62 429 38 455 358 127 453 234 269 
269 346 134 62 61 118 
231 273 7 197 
257 247 191 322 301 
394 393 4 305 412 205 
265 284 59 
273 191 38 104 340 411 309 127 
140 133 47 353 309 68 189 493 222 
179 11 335 319 309 257 150 
271 247 191 180 
257 162 497 244 332 23 383 418 
257 348 462 84 185 375 
271 496 33 191 142 413 
13 409 462 460 308 130 
38 269 497 127 438 392 
455 6 134 309 483 336 265 
20 179 145 201 29 179 282 332 466 458 129 
257 401 497 472 270 
257 170 287 271 29 28 336 257 450 
257 425 342 214 175 404 234 238 258 
455 202 24 309 127 270 441 
336 257 439 49 1 175 306 257 321 
132 455 250 320 336 257 294 
383 381 436 89 257 302 
455 483 265 346 257 392 455 4 177 
455 351 113 340 104 269 
265 462 134 257 181 
179 49 183 269 245 439 105 324 174 417 
179 287 257 320 309 257 425 364 
269 191 174 451 259 
455 296 134 442 458 129 
231 214 495 309 408 233 153 
92 191 271 367 68 475 257 459 75 
434 24 309 6 496 275 
14 346 453 309 55 203 242 
126 47 273 163 324 
455 296 453 309 314 8 309 282 92 
242 191 446 
63 182 240 62 393 38 63 47 306 269 240 270 
179 122 351 134 127 485 309 269 
269 191 72 107 451 441 458 129 
242 497 384 257 409 
455 104 340 24 297 378 
319 412 205 38 46 358 127 437 
132 242 462 62 101 
257 33 175 218 458 129 
31 346 476 109 353 68 
179 104 340 483 268 476 
257 328 175 129 257 396 346 134 469 
455 388 309 257 398 302 
132 269 346 107 309 47 434 46 86 
242 462 62 357 403 
132 63 7 254 189 136 38 455 358 244 257 305 
246 493 375 151 376 
63 11 134 207 309 75 205 254 458 129 
257 443 462 460 308 409 
215 209 271 28 
257 401 462 54 309 127 382 56 257 384 336 122 
132 458 129 269 202 134 314 173 254 336 376 346 395 
383 29 387 312 22 214 427 
377 434 22 427 
45 199 346 257 48 336 453 189 
269 351 191 340 291 
298 462 257 451 165 
269 191 62 337 294 
465 133 497 340 142 127 180 234 68 
221 151 54 234 374 115 
458 381 388 197 9 257 260 
423 63 497 104 265 441 458 129 
63 362 173 309 218 197 458 129 
257 409 94 203 122 
92 462 271 396 458 129 
231 131 340 408 233 153 
242 281 175 152 446 
269 346 453 309 244 62 430 309 311 254 
104 46 349 354 
271 270 175 152 356 3 301 
62 350 225 191 413 234 376 
455 483 269 11 127 62 50 50 396 
265 490 309 127 62 452 463 234 257 370 38 31 
351 268 227 222 129 242 
257 325 462 308 320 
46 351 104 340 104 265 
269 358 273 127 257 97 
45 199 346 257 369 
132 179 122 127 41 442 
395 159 22 251 176 156 
45 269 191 62 50 397 
269 346 62 387 101 
357 401 231 129 
38 265 462 257 165 
132 199 462 257 378 336 186 16 
458 131 340 91 394 327 
179 284 408 205 309 286 
215 131 134 6 309 55 205 
455 104 340 483 269 11 
63 11 121 257 44 
257 263 490 309 47 152 316 442 456 217 
132 462 269 288 257 97 
257 434 362 59 231 129 
434 460 362 309 349 269 
10 471 340 319 309 304 208 
458 191 228 266 434 491 
246 151 300 375 
63 182 62 357 260 
455 296 134 453 309 68 
63 188 265 179 11 19 257 459 162 
257 112 175 79 
257 341 64 257 222 
458 346 351 41 357 
179 22 427 456 217 
63 432 134 62 117 178 
126 22 437 203 257 211 
179 47 306 212 336 13 456 272 375 
179 284 340 104 286 265 130 
63 104 340 483 63 131 
455 351 103 309 2 62 357 397 
231 131 227 257 291 275 
299 159 22 134 251 324 53 
458 131 134 65 62 60 371 332 68 
455 497 340 71 458 129 
269 284 127 271 165 
63 131 340 282 9 227 336 265 
257 133 129 257 120 22 52 309 244 13 454 415 205 
63 104 340 362 309 48 173 41 176 
132 265 497 244 33 
428 57 214 7 475 479 
458 131 134 177 69 394 345 202 127 226 
265 346 134 67 357 
269 462 382 458 129 
215 202 134 68 
63 497 47 67 357 159 458 73 
242 4 134 127 52 458 129 
231 351 175 340 250 33 309 401 415 242 
63 104 240 63 432 468 46 86 
337 280 257 140 
63 47 126 336 265 
455 86 458 358 104 269 
455 104 340 362 309 153 493 329 458 129 
460 458 131 340 483 458 202 305 156 346 294 
269 346 62 337 260 
231 131 340 47 309 127 92 
38 179 131 257 97 118 
266 329 122 127 73 
77 133 129 
257 80 151 125 309 456 487 257 384 336 257 34 
269 346 33 309 104 174 259 
132 63 131 340 104 265 
179 22 72 107 310 336 174 210 
126 151 475 257 425 364 
62 263 462 251 242 217 
265 191 62 117 2 
257 260 462 446 
132 257 219 129 269 202 134 197 280 
92 346 62 357 429 309 305 291 84 458 129 
347 179 151 134 209 199 462 257 411 
269 191 257 392 310 336 174 210 
257 277 346 90 495 309 68 
92 191 271 367 68 475 257 352 341 
132 455 4 282 269 291 197 
46 351 47 309 314 220 
242 462 310 336 269 
458 346 474 309 282 254 336 269 
92 462 214 257 181 336 304 208 346 339 313 
377 241 214 22 163 360 257 253 
132 231 497 340 104 246 
257 341 131 134 417 28 336 257 80 
63 293 309 104 265 
132 84 269 346 62 50 60 
455 103 309 127 197 458 129 
132 269 346 134 265 117 62 401 
46 96 113 340 305 
458 353 309 68 289 189 438 153 59 
269 346 257 40 33 62 263 175 152 187 245 
458 250 152 189 257 259 49 62 217 
46 474 309 127 92 
455 202 340 187 269 236 205 
269 191 340 99 347 257 370 341 202 160 229 346 263 
46 151 273 200 
455 483 269 346 274 
257 166 462 453 39 
269 191 251 309 181 62 91 189 192 
455 131 340 362 265 
63 468 205 179 151 134 52 309 311 92 
465 133 497 340 127 180 234 68 156 
265 346 257 153 336 257 260 
458 11 127 116 192 
269 191 469 144 265 
269 431 340 384 264 458 129 
242 11 127 13 451 419 
38 269 471 340 59 
46 104 340 282 184 254 
493 222 497 134 142 127 36 
455 351 183 245 189 257 197 
92 191 62 165 57 
458 131 134 142 417 289 28 
455 202 24 309 86 199 346 453 189 458 129 
265 346 310 336 269 
170 133 131 134 142 68 189 257 207 
458 191 41 357 405 
132 324 257 281 462 469 455 358 47 174 441 
455 103 455 358 127 198 309 319 172 458 129 
63 4 134 408 485 
269 346 134 291 298 129 
257 496 313 191 251 309 315 374 115 
242 462 357 350 234 257 76 434 405 
63 86 265 63 47 309 320 173 
335 32 179 122 134 
46 432 134 453 309 47 62 429 309 305 
63 151 453 309 472 269 309 257 395 439 
132 269 11 127 62 430 487 458 96 462 
92 471 340 127 221 
455 468 173 455 110 455 497 96 258 173 
231 346 134 453 309 408 242 309 184 89 227 
257 476 129 269 11 160 
179 250 271 289 28 189 438 102 
458 462 251 92 189 171 
434 22 8 309 282 205 280 38 282 269 254 
458 346 62 117 310 336 269 
63 47 309 6 309 244 269 197 
62 341 299 353 309 68 189 257 91 
458 497 134 127 180 234 68 189 301 
458 431 242 447 
92 11 127 72 160 
231 191 270 336 439 317 14 436 
231 175 271 317 336 233 27 
271 470 87 22 52 309 25 257 304 
455 106 474 62 489 130 309 319 
132 63 113 340 104 265 264 
265 346 134 257 396 
179 47 423 309 104 415 242 
231 191 351 41 357 405 
269 346 469 257 136 
426 338 462 39 
455 191 67 337 458 129 
242 11 127 62 67 357 25 458 129 
383 434 22 491 38 439 22 427 
455 351 468 205 309 244 13 33 458 129 
242 462 257 263 455 316 
179 151 484 255 38 1 
63 188 92 151 332 
428 7 300 415 423 
132 269 346 134 172 
257 441 462 134 469 
257 299 14 495 309 408 438 153 287 271 28 
257 21 452 191 491 
458 250 271 289 146 
269 353 289 68 
143 434 151 273 453 309 408 46 62 429 
257 140 11 311 240 269 284 
246 388 412 173 
257 328 175 423 309 104 415 242 458 129 
92 22 271 367 222 336 123 
458 191 62 393 494 
133 64 269 227 
269 346 67 107 309 258 493 400 265 151 491 
455 351 131 340 305 38 265 346 310 336 257 260 
63 113 340 59 269 
131 231 483 459 191 58 
231 191 198 309 104 246 
455 113 340 282 394 146 231 129 
46 4 244 265 270 309 257 365 
242 462 62 117 310 336 174 210 
257 159 151 134 251 487 374 217 
63 47 146 
132 92 191 271 270 309 55 205 
269 431 134 311 234 195 
92 191 271 239 264 
132 265 191 240 357 240 269 474 
179 432 134 407 234 257 451 33 
484 462 174 338 
133 129 269 497 244 485 309 383 492 
242 462 174 270 33 
347 46 104 340 46 471 340 
179 351 131 340 362 309 267 415 173 458 129 
92 22 271 28 268 466 
455 483 269 462 67 337 309 256 200 
269 346 257 206 130 
132 423 462 469 
458 129 179 11 68 374 217 
179 22 413 309 267 32 53 
63 103 269 462 271 117 165 458 129 
132 458 462 134 89 438 392 
257 150 462 84 261 56 62 148 328 494 
242 462 257 33 63 413 485 234 
179 122 134 293 269 
84 455 358 6 32 
179 495 309 472 394 68 
57 271 123 175 152 128 3 
63 96 473 309 305 242 260 
455 273 110 179 358 417 286 458 129 
269 175 152 351 50 
29 133 495 68 
458 191 427 234 343 
269 346 134 227 311 
38 265 346 134 125 
266 434 22 128 163 
269 191 438 297 424 321 305 336 257 281 
46 104 340 47 309 
271 153 191 209 
458 351 471 340 24 269 
257 341 191 251 309 160 229 346 295 
257 419 191 486 49 309 51 312 
179 47 317 
257 400 362 309 2 
231 131 134 408 28 336 257 407 
257 283 303 129 257 91 202 134 127 209 
347 179 362 459 63 11 408 205 459 
63 151 8 309 305 257 260 
248 353 309 68 
30 462 309 60 176 221 
257 21 131 340 142 68 
132 179 214 188 265 82 497 127 257 456 270 
257 476 129 269 202 160 257 295 
179 353 394 68 
84 458 462 257 277 
347 455 296 198 455 362 309 127 24 233 231 129 
143 159 22 251 458 129 
159 151 251 381 242 115 
63 11 273 408 203 
265 35 462 54 229 
179 151 251 309 331 185 16 
458 131 134 408 28 336 257 411 
92 191 271 367 68 475 257 304 
257 241 235 47 152 209 
84 265 63 151 451 63 483 63 4 305 
159 22 322 144 257 137 382 
143 151 434 14 96 104 357 275 
63 47 196 19 
458 129 458 11 134 160 
272 418 381 62 401 191 180 
496 114 191 233 374 55 
458 497 134 177 69 257 60 191 316 
257 40 330 191 134 491 
92 11 134 127 459 
179 131 134 417 257 330 346 153 
455 106 152 220 189 242 405 
46 104 340 86 184 
455 106 273 473 309 282 62 259 
63 293 309 2 332 375 
179 246 22 195 
257 49 118 458 4 104 462 59 257 260 
63 497 47 62 51 
159 22 251 309 244 266 105 
395 159 151 309 127 209 56 374 217 
269 346 134 62 117 401 84 
242 471 340 127 62 117 401 
63 104 340 47 265 264 
257 162 230 121 
46 106 474 309 311 415 205 
257 295 490 309 47 257 75 336 248 
63 202 103 265 242 462 134 257 456 
271 270 11 127 198 309 55 269 
72 299 44 191 308 130 
231 436 62 115 18 
46 188 184 291 
269 346 460 453 309 244 62 323 33 
63 273 193 189 62 401 458 129 
455 47 271 165 415 257 168 
458 175 495 309 267 415 87 
458 191 257 49 270 427 
63 460 104 340 86 
455 131 340 483 455 202 282 92 
455 47 62 310 336 173 
458 346 257 416 336 426 178 
269 431 340 351 177 63 104 340 24 46 
455 468 205 455 11 38 455 11 458 129 
428 275 273 59 57 
458 462 251 309 127 228 257 451 434 124 
215 202 134 68 189 242 
458 284 47 152 124 489 18 
269 191 351 62 50 260 
271 443 175 316 269 309 409 
269 191 332 336 62 210 263 
132 92 462 270 117 165 
92 191 271 367 68 475 31 189 257 343 
458 462 257 330 336 257 416 
92 22 271 222 336 
283 353 68 
132 269 191 446 20 231 388 324 257 398 
63 11 47 428 327 
455 47 226 383 203 62 115 
269 346 41 176 309 177 231 129 
455 483 269 346 50 458 129 
84 63 432 453 309 396 234 438 417 
62 263 191 251 229 
458 131 257 291 118 
132 455 191 134 491 
455 104 340 86 199 346 453 189 458 129 
132 242 497 134 127 36 
265 346 199 269 462 
458 129 179 11 160 257 295 
242 122 47 152 257 384 
458 436 430 256 226 309 257 302 
265 175 152 17 
242 191 62 50 260 
458 131 275 100 458 110 257 22 291 
455 202 24 309 86 199 191 453 189 
269 346 288 152 265 130 231 129 
63 11 47 354 
370 133 250 271 367 68 
265 346 199 96 163 286 
139 312 336 257 215 75 22 148 170 434 
257 330 191 209 266 492 18 
55 242 123 
455 202 104 257 97 458 129 
455 188 63 4 104 50 275 458 129 
179 373 293 257 466 
63 362 309 47 62 401 
271 80 22 161 
265 346 257 130 63 362 269 309 127 
269 462 134 426 101 
265 346 199 455 293 
63 131 340 315 257 396 
63 47 41 139 327 336 426 27 
269 131 134 408 438 153 
132 455 131 340 86 257 260 
132 275 151 84 308 320 
458 131 134 177 14 179 22 
265 346 270 130 309 187 269 
63 47 309 177 242 
132 46 104 340 47 309 483 257 97 
271 29 164 250 332 23 185 
455 351 131 340 86 14 458 191 
63 284 127 203 269 
63 106 273 250 327 24 242 458 129 
265 346 199 357 275 104 
215 250 271 68 189 257 91 
132 455 497 340 258 269 
455 24 257 463 
38 458 131 340 47 309 104 242 
63 47 423 309 104 415 143 434 458 129 
92 230 127 428 29 130 231 129 
63 106 316 269 274 458 129 
265 443 462 460 308 130 
257 162 462 251 309 244 266 105 
179 4 134 121 458 129 
84 63 230 305 269 
458 497 71 234 419 89 265 33 
265 462 134 199 458 356 
179 104 134 362 459 
179 47 327 
257 470 90 214 495 309 68 
257 465 353 367 68 
231 358 293 257 466 
269 183 184 62 217 309 282 469 265 231 129 
30 70 52 173 309 65 
132 458 11 104 438 27 118 
46 351 187 485 415 143 275 
455 296 453 309 282 265 270 
57 80 11 121 189 257 181 
63 362 309 305 257 78 
455 191 351 62 330 415 62 165 
63 151 134 342 
179 230 258 286 84 
242 462 174 451 33 
215 209 271 29 28 268 257 207 
133 129 179 202 417 28 381 203 257 441 
269 346 62 357 59 
231 96 191 340 9 269 
269 175 152 62 67 489 464 418 231 129 
84 179 151 343 197 
269 84 175 323 398 19 
242 462 351 257 451 441 
455 473 269 309 384 132 455 131 340 362 269 309 384 
458 346 134 453 309 282 269 
458 214 129 257 253 202 121 
132 265 191 134 62 165 
242 462 351 30 310 336 257 101 
132 269 462 84 274 265 231 462 134 
458 131 340 372 362 309 396 
63 86 179 151 453 309 207 286 189 242 
257 299 353 309 408 28 
132 458 346 251 309 311 254 156 
257 370 170 191 79 234 68 
63 86 199 265 462 
46 113 340 71 300 
132 458 129 63 483 63 86 428 336 205 
227 151 475 257 389 
265 346 310 336 210 231 129 
269 346 50 309 47 233 453 412 184 
45 455 296 453 309 244 265 189 
185 112 312 131 134 35 
257 396 462 107 458 468 87 
269 346 257 126 107 118 
257 222 11 127 209 53 
458 64 227 482 412 173 
455 483 265 346 257 130 309 319 
92 346 474 309 127 62 130 
458 495 309 472 394 68 
269 346 351 41 176 
265 191 335 38 242 462 84 
31 346 21 495 309 68 
63 104 340 274 205 415 255 
458 131 305 257 374 383 448 132 202 340 282 30 
80 151 54 309 121 242 217 
291 84 92 462 423 
38 269 191 340 257 451 33 
377 434 22 491 
63 362 309 305 242 260 458 129 
257 341 175 353 309 68 189 257 443 
38 455 47 269 38 455 11 104 269 
179 183 269 415 205 
242 462 351 257 451 447 
458 129 46 358 349 
257 195 47 64 257 482 
257 120 193 
84 92 471 340 127 270 
269 462 340 38 269 191 340 458 129 
257 433 411 309 160 
144 257 463 458 129 269 202 127 438 456 396 
139 373 134 218 197 
132 258 462 189 257 130 
231 346 249 269 324 
241 177 269 471 340 127 257 97 
38 265 346 351 242 115 
206 133 353 68 
271 247 175 152 180 189 237 62 112 
179 47 50 400 
269 191 209 442 156 
455 296 453 309 349 173 291 84 
63 474 173 254 336 264 
132 455 284 47 276 383 
458 191 340 257 49 270 14 250 327 
269 471 340 258 184 305 174 374 315 
63 250 423 360 257 243 458 129 
63 47 309 319 234 224 
92 462 271 411 234 10 
215 133 250 271 367 68 
132 265 346 304 208 
455 106 288 152 257 97 130 458 129 
62 496 33 191 134 413 
289 28 22 309 127 322 301 
458 191 381 209 475 302 
257 263 191 226 229 
257 91 191 209 229 
458 131 134 65 62 60 234 68 
257 452 78 168 462 272 
257 419 462 53 
257 370 164 109 214 250 271 367 68 
63 11 6 426 392 
455 296 8 309 305 
231 250 152 437 203 257 211 
45 63 151 453 309 47 309 315 89 257 197 
92 462 45 196 33 309 483 
257 400 497 134 142 127 180 234 68 
408 286 257 146 38 63 358 314 143 434 254 
458 131 340 86 438 153 
63 362 309 127 310 336 257 424 
242 230 134 121 
269 191 62 489 217 
458 131 275 100 458 110 179 22 291 
132 458 462 340 257 49 270 
458 124 62 464 275 
426 311 11 319 189 
458 131 340 301 
11 269 311 203 434 
14 462 453 144 46 
269 284 340 47 
46 151 62 357 330 
458 353 289 68 242 217 
269 358 273 96 311 132 179 358 314 8 
455 106 273 152 265 130 
179 113 340 59 
38 344 227 462 134 17 
92 346 453 309 127 62 391 336 337 375 38 63 432 453 309 47 309 282 111 309 269 
126 22 120 
179 11 267 234 257 451 33 3 335 
132 265 202 134 125 127 257 443 
179 129 46 47 309 319 197 
63 103 423 11 59 234 286 458 129 
179 284 127 332 486 
383 22 163 38 383 22 491 
455 351 113 340 314 485 
347 179 151 63 11 
455 483 269 191 257 291 118 
269 191 134 274 69 92 22 16 37 317 228 493 163 
269 191 62 50 315 
92 462 134 62 429 265 92 346 453 309 127 62 401 458 129 
63 47 309 55 269 
458 307 309 2 227 257 33 
458 436 190 242 115 
395 159 22 340 251 487 229 
132 84 455 104 340 86 
455 351 24 257 333 336 269 
299 159 22 340 251 487 301 
269 490 309 127 220 
132 269 471 340 127 426 456 
269 462 134 62 357 325 
132 458 131 134 166 485 89 257 225 
257 146 497 134 127 36 
455 483 63 474 269 316 231 129 
428 11 127 226 469 
455 86 423 268 173 
269 495 309 68 289 
139 129 179 202 134 65 309 257 338 
455 188 269 4 127 
458 404 234 13 367 417 336 257 383 195 
366 225 
132 269 471 340 127 242 115 
275 122 127 446 84 
455 284 47 306 458 129 
37 46 4 244 345 291 300 
257 374 260 462 171 
455 351 104 340 188 269 
179 110 268 269 
257 170 353 68 
132 455 47 340 318 485 103 
458 346 474 309 145 269 
179 22 288 50 
458 462 257 277 
458 129 458 111 126 336 257 466 309 258 71 438 295 51 
265 407 183 378 456 34 
455 497 340 82 62 118 
133 353 289 68 
269 346 351 152 50 
360 257 281 179 250 257 348 
439 492 381 458 261 257 398 66 169 
132 92 346 62 165 415 422 
63 104 134 472 257 350 
257 370 164 109 495 309 68 
458 131 340 24 199 458 356 
257 343 230 55 84 458 129 
92 22 271 367 222 336 491 434 
458 316 271 395 477 
179 287 271 29 28 
179 11 319 234 269 458 129 
455 104 340 483 269 11 127 41 489 
63 432 220 189 269 84 458 129 
169 133 495 309 68 376 
269 474 428 466 132 204 269 11 49 456 439 418 
257 294 462 376 
89 257 97 33 458 129 10 131 62 357 259 
133 47 495 68 189 257 91 
269 346 134 24 455 163 257 277 458 129 
455 96 474 309 319 
269 462 134 99 69 257 409 191 486 309 257 398 
257 409 462 251 309 456 212 418 
132 269 346 62 294 412 33 
257 172 90 495 309 68 189 257 443 
455 473 309 472 233 82 
46 131 340 177 269 
231 131 134 142 68 
265 346 62 263 265 460 175 309 127 316 
265 346 134 257 130 455 104 101 
257 481 497 134 127 180 234 68 189 156 
269 284 127 62 357 217 
269 191 134 257 118 309 104 
265 191 174 224 324 257 384 336 257 115 
201 250 152 437 203 257 211 
272 241 214 47 152 427 
132 458 4 104 265 374 217 
63 49 17 270 260 
92 191 214 271 367 68 475 12 37 352 390 
455 86 455 191 340 92 458 73 
269 131 134 413 245 62 77 
257 28 11 127 182 254 203 257 374 464 105 458 129 
231 471 340 127 257 456 
242 4 273 127 226 300 
257 465 129 269 11 417 28 381 
132 458 202 134 408 394 28 
241 244 13 378 
458 214 129 257 80 202 121 376 
347 269 131 340 311 254 63 497 244 62 429 
216 390 47 495 309 417 394 28 
265 191 487 257 294 
455 177 46 284 340 
269 191 257 49 263 309 244 
92 11 127 176 221 
45 199 346 453 189 
271 263 462 251 487 374 115 
132 269 346 469 234 173 242 115 
458 175 64 227 257 482 412 173 
257 354 465 495 309 68 
465 133 497 134 142 127 180 309 68 
63 104 340 86 438 153 
231 346 273 453 309 408 485 
257 12 191 427 
84 63 47 180 257 369 336 263 458 129 
257 35 462 54 234 156 
269 346 257 243 265 431 340 384 
231 191 134 491 
455 131 134 311 234 174 341 37 30 341 231 129 
179 129 57 265 62 68 373 127 316 381 
257 302 250 271 68 
92 346 271 130 309 86 
57 271 123 191 128 
455 351 113 340 188 269 
455 471 340 188 269 487 455 349 173 458 129 
269 131 340 472 466 487 456 115 
46 104 340 282 265 270 
265 175 309 59 
257 80 331 257 425 364 304 208 444 208 255 480 38 1 
84 179 86 458 462 
455 103 275 311 254 
63 11 396 426 341 203 62 334 336 248 458 129 
269 346 134 274 69 458 191 209 
269 373 351 311 
487 84 227 22 283 
38 179 131 340 319 234 265 
271 96 179 151 
57 269 175 134 152 111 
455 103 458 471 340 104 265 277 10 468 87 
62 35 191 251 192 
458 129 269 202 127 438 456 
257 277 431 340 24 269 
458 175 152 445 3 456 115 
265 191 134 72 181 
203 422 257 370 164 109 129 269 202 47 271 367 68 
265 443 462 460 308 44 
132 63 47 340 306 344 
269 346 62 323 118 132 269 346 62 118 
92 191 271 123 128 192 
455 96 104 340 47 394 68 231 129 
265 346 357 465 
92 462 288 103 
455 483 268 29 275 
132 179 358 273 349 265 
63 104 340 177 242 
393 133 129 179 122 160 257 295 
458 462 309 65 309 422 189 376 
269 191 340 257 392 33 
269 131 134 177 69 269 202 244 289 345 
242 146 4 134 127 209 62 334 285 129 
132 455 104 257 291 118 41 
257 294 462 54 234 171 
45 63 358 311 189 265 
35 234 257 328 
257 409 462 251 309 456 414 192 
63 432 62 446 393 
46 113 340 320 257 416 
269 191 226 475 286 
269 373 134 384 92 
455 351 250 309 104 269 
46 47 309 2 369 144 369 
257 341 64 394 237 411 
38 265 462 257 164 51 
455 351 103 179 432 291 458 129 
132 455 296 453 309 2 234 223 
257 164 109 250 271 367 68 189 257 59 203 278 
231 113 340 177 265 
132 458 468 184 455 191 50 
458 287 271 28 132 129 92 22 271 29 327 
46 113 340 319 309 377 
422 361 257 482 
347 269 202 96 311 455 202 
257 352 486 462 438 451 452 336 257 115 
242 462 257 165 
269 191 257 451 450 128 203 257 496 115 
455 202 340 187 269 236 173 
458 388 189 268 438 101 
309 205 269 346 13 259 
257 341 175 340 209 394 29 28 336 257 401 
38 92 22 241 
269 346 453 309 244 33 
455 131 340 362 309 104 265 
257 465 64 265 62 263 250 152 180 
139 131 134 65 
242 11 127 426 463 
455 96 362 309 2 415 269 
133 202 134 408 28 301 
455 104 340 86 14 458 462 
458 175 129 458 11 134 71 234 257 277 32 
227 479 462 486 309 205 
265 346 62 446 118 458 129 
199 462 257 48 336 257 425 342 
63 273 474 309 265 369 
92 191 271 367 299 68 189 257 91 
231 351 250 309 104 269 
242 393 462 62 357 393 
269 346 257 49 130 309 244 269 
458 287 271 29 146 
132 347 458 462 427 458 202 340 60 286 
455 104 340 483 92 358 127 62 165 458 129 
63 47 340 152 198 309 104 265 
269 346 24 231 306 257 294 
387 312 497 134 142 127 180 
335 269 346 41 442 
434 129 179 202 24 309 349 184 71 
272 241 22 491 203 257 207 
62 51 285 129 458 202 47 271 68 189 156 346 295 
265 122 134 127 257 443 84 
63 250 139 491 400 
32 269 175 309 104 415 62 396 
269 462 453 309 244 33 
347 179 362 309 472 62 401 179 11 
132 84 462 446 
227 439 129 179 202 160 
269 175 355 257 419 265 202 340 384 
231 346 306 324 38 231 11 305 32 
455 104 340 483 242 11 127 257 443 458 129 
257 425 364 204 269 175 271 237 278 
231 436 381 203 257 302 
455 362 309 47 62 357 33 
164 419 133 129 179 250 271 146 189 257 123 
45 179 284 483 268 265 
63 11 267 32 
179 151 453 309 293 227 257 19 63 4 408 205 458 129 
231 202 408 271 29 28 
92 462 271 459 234 223 458 73 
284 179 47 218 415 286 
370 133 47 353 309 68 
265 346 227 10 129 
242 11 244 33 
63 47 67 323 84 
257 477 131 340 408 394 29 28 
12 215 353 68 
455 106 152 337 231 129 
455 191 340 92 458 129 
269 462 134 257 443 
395 159 22 251 309 127 322 192 
62 476 169 285 129 257 169 250 271 68 
46 351 47 309 319 234 269 
66 133 353 68 376 
479 175 185 448 
379 398 19 257 425 342 462 423 
46 351 47 309 320 269 
458 191 226 309 62 302 
493 278 331 
269 131 340 55 487 458 436 
269 346 227 37 423 
455 483 179 86 265 
271 270 191 491 203 394 336 257 253 
154 133 131 340 142 68 
227 22 209 376 
72 21 285 129 458 250 271 367 68 
179 182 240 62 393 
271 385 28 22 318 
455 86 455 4 104 269 
132 455 106 474 62 489 130 309 319 
179 432 92 41 
257 248 175 273 152 111 
179 47 257 333 84 
92 191 271 367 68 475 186 170 133 
458 191 273 257 97 144 265 
269 161 309 181 62 477 381 
62 443 497 127 316 234 265 
92 175 309 127 345 
257 12 21 382 245 257 389 
132 179 151 134 92 
455 86 265 458 129 
455 351 474 264 458 129 
63 104 340 86 199 346 453 189 458 129 
63 110 458 202 
269 346 233 33 41 
265 346 134 257 49 59 
291 84 455 86 423 346 453 309 71 300 475 184 
458 191 62 117 38 39 330 
455 129 455 104 340 86 
138 133 129 383 434 436 
458 473 309 314 453 
257 477 287 464 29 28 132 161 309 417 332 381 
242 270 122 134 127 
257 285 495 309 408 289 28 
455 288 473 309 2 264 
38 265 346 134 291 
179 22 357 195 
458 129 257 330 122 127 116 
29 496 393 312 151 
271 270 4 244 265 300 475 184 
455 110 455 145 62 357 437 458 129 
179 351 24 309 258 434 
455 86 455 358 273 127 257 97 
45 455 483 269 191 357 
271 270 307 221 
455 104 340 362 309 127 132 455 113 340 320 265 
257 243 462 134 469 344 
269 346 50 309 127 172 458 129 
269 191 134 99 69 458 202 267 257 277 
112 312 497 134 127 180 442 192 234 68 
63 358 86 205 20 63 282 205 
63 293 332 434 24 46 
265 191 257 384 336 265 458 129 
257 12 170 129 269 202 47 271 367 68 
455 296 453 309 2 234 223 
257 28 151 309 127 209 381 
269 462 62 117 59 231 129 
63 104 340 483 458 307 459 
438 153 191 134 209 
269 358 127 62 59 
84 269 175 95 456 429 
269 346 72 486 140 458 129 
46 432 8 309 187 257 77 254 
92 235 47 152 327 
269 346 67 107 146 
132 269 131 340 258 405 
92 191 271 367 68 475 257 465 
269 346 33 309 472 459 
428 434 24 184 241 104 340 458 468 87 
265 202 127 257 341 
455 351 6 100 455 362 309 472 496 168 231 129 
458 129 332 434 373 127 116 
132 383 492 381 269 191 469 
271 29 28 22 128 
257 291 118 309 104 462 423 
335 179 182 257 40 413 
383 434 250 436 
455 106 474 309 188 265 63 4 104 269 
63 106 474 62 429 
458 462 309 25 255 38 480 242 217 
132 265 346 310 336 257 260 
63 351 293 309 408 205 33 
458 129 383 332 317 436 381 
92 191 271 367 68 475 186 133 
218 254 38 349 286 
269 346 257 433 
265 346 257 49 118 455 104 340 24 
132 265 191 268 309 59 
63 47 309 188 265 63 4 104 269 32 458 129 
372 84 455 4 134 188 269 231 129 
458 175 134 152 209 
104 46 362 309 384 485 24 242 
231 431 340 24 269 
132 265 346 453 309 218 
455 202 24 309 319 197 38 258 434 14 474 491 475 257 243 
455 296 273 453 309 472 269 
63 129 434 22 453 309 218 38 179 131 
38 92 346 62 130 38 92 346 62 130 309 55 265 
269 346 50 309 47 62 496 210 
132 63 47 271 68 189 265 
257 297 462 251 309 127 200 56 257 384 336 257 115 
257 186 341 495 
179 47 309 104 13 259 
257 126 107 118 462 459 
458 191 24 387 
455 250 62 50 33 231 129 
63 104 134 96 86 
13 160 191 361 156 
458 202 340 408 438 456 153 
179 427 270 330 
257 439 22 427 171 132 47 134 152 116 
132 455 113 340 104 265 
231 129 231 131 134 86 69 150 202 244 394 345 
458 497 134 127 180 234 68 189 376 
269 346 67 446 475 456 115 
231 142 193 309 258 
269 462 54 309 456 234 252 492 
132 269 346 214 8 309 472 62 369 
455 483 269 346 62 50 420 
133 497 134 142 127 180 234 68 189 257 443 
269 191 257 291 378 231 129 
132 63 11 127 197 
269 460 175 340 145 184 344 
179 104 340 86 199 269 462 
179 11 134 47 309 166 485 
203 422 62 164 109 285 129 458 250 271 68 189 257 91 
237 62 82 191 251 
92 22 340 394 
63 432 453 309 6 
458 204 458 462 62 186 366 
269 462 351 62 387 263 265 231 473 309 472 
63 86 63 4 305 
63 151 62 67 425 393 
63 358 127 62 39 328 458 129 
242 462 67 107 458 129 
92 151 134 62 391 336 434 14 287 286 394 103 234 269 
458 436 240 231 445 173 
257 29 462 265 257 424 11 319 189 
395 159 22 251 229 
479 175 323 320 469 257 389 
455 104 340 483 179 111 269 309 472 13 263 
269 346 96 107 231 129 
62 40 447 462 54 381 242 34 
92 471 340 127 41 139 434 14 4 104 265 
269 346 460 41 176 231 129 
257 352 434 151 62 50 434 
63 106 249 428 336 257 97 275 
455 47 62 429 189 171 309 305 30 270 
92 191 271 367 68 475 257 12 21 
455 104 340 483 265 346 257 443 458 73 
455 104 340 362 309 55 84 
455 296 453 309 282 242 
458 460 175 134 152 124 
242 191 270 336 205 
179 131 134 417 394 332 28 
95 91 462 251 374 217 
269 191 340 438 441 
425 342 215 495 309 68 
257 285 129 62 263 11 127 322 56 257 384 336 374 217 
257 181 462 466 
438 285 129 269 191 72 21 181 
265 122 244 62 430 
265 462 257 341 346 259 
46 202 134 47 249 237 345 324 
257 162 497 244 105 
458 287 271 28 336 257 247 
269 202 127 50 347 265 346 257 443 
231 17 257 451 377 375 
450 462 234 227 336 286 
57 257 403 460 462 134 251 309 355 248 
132 458 191 340 413 234 210 
63 358 351 47 309 319 234 269 
458 129 458 250 271 28 
269 131 134 153 257 338 
415 257 496 488 231 202 340 47 309 
242 247 11 486 255 346 137 309 257 425 364 
257 170 129 439 120 22 163 
63 351 473 309 166 265 63 19 459 231 129 
265 346 257 392 63 4 104 291 84 
132 179 293 258 
72 12 299 36 257 91 
455 131 340 24 257 123 
62 395 263 175 134 152 316 
455 35 100 455 47 265 291 
257 302 131 134 68 
257 435 70 79 140 133 
334 133 214 353 68 156 
132 269 346 273 41 442 309 104 257 291 118 
257 302 353 309 408 289 28 
92 22 185 336 205 
132 458 129 154 129 458 122 134 47 257 33 
132 455 104 340 483 269 191 257 291 33 
63 358 6 426 392 
257 396 191 41 337 309 60 
132 265 346 134 496 
62 263 462 251 381 242 115 
46 151 67 39 38 46 11 472 459 
269 462 251 309 127 209 324 257 384 336 257 34 
92 250 152 271 222 336 61 123 
179 11 127 124 324 62 164 354 334 
269 346 453 309 127 62 117 401 
458 129 458 131 340 
458 175 439 29 317 
455 11 47 309 55 269 
455 47 309 349 269 414 
458 214 129 455 11 396 32 
458 462 337 309 205 
455 103 455 11 258 104 265 
257 297 270 462 229 
37 373 458 47 226 438 27 210 
38 46 11 127 41 
139 434 188 458 306 257 456 419 
257 170 495 309 68 
63 131 340 282 72 254 
46 4 71 300 475 269 
257 137 191 382 156 
63 24 453 309 257 136 
455 358 351 244 173 254 
455 296 460 92 38 455 47 62 429 309 305 
257 465 497 134 142 127 180 234 68 
62 215 285 497 134 127 142 180 56 257 359 326 
104 340 127 24 265 
257 164 109 175 134 36 257 407 
269 346 134 469 344 458 129 
92 191 271 367 68 475 341 133 
63 362 332 231 129 
269 382 456 34 
46 432 453 309 282 242 270 
458 88 324 257 384 336 257 260 
242 191 381 36 56 133 
347 269 191 340 234 173 92 346 62 357 429 269 202 340 47 226 378 
63 47 309 103 231 129 
257 302 497 134 127 142 180 234 68 
45 455 460 47 309 396 174 130 414 
455 47 340 17 103 
62 476 169 285 64 257 222 
231 131 134 65 
455 202 24 309 47 62 496 210 458 129 
426 224 462 309 305 375 
269 346 152 174 210 
269 462 251 309 456 62 115 
257 85 287 271 289 28 
439 29 54 375 151 460 256 182 
179 113 340 244 265 300 475 173 
132 455 113 340 188 265 
231 191 427 56 43 215 
62 476 109 285 353 309 68 
63 47 270 338 
63 11 273 408 485 
458 131 269 189 438 27 
215 47 134 209 257 330 346 153 
455 47 400 265 48 269 
92 284 340 127 72 160 
269 346 152 62 430 458 129 
63 483 63 151 453 309 472 265 
231 129 438 409 94 53 
283 303 133 131 134 142 65 62 60 371 68 
458 307 309 127 62 50 494 
455 96 473 309 127 264 
458 191 427 257 374 441 
455 483 458 175 474 309 319 415 383 275 458 129 
63 151 62 50 393 458 73 
257 170 175 495 309 417 205 
62 464 29 400 47 214 474 62 429 
144 438 417 458 88 1 
455 411 309 2 257 486 231 129 
455 131 340 104 265 324 
458 346 62 67 117 437 
80 22 251 309 121 189 265 181 
31 462 134 125 309 197 280 
63 202 47 152 92 381 189 
460 242 191 134 257 392 33 234 269 309 319 265 130 
269 191 33 309 51 
46 113 340 59 199 434 483 
269 191 33 309 319 309 480 
242 462 72 181 265 462 92 
257 465 287 271 28 
269 346 62 67 107 441 458 129 
62 370 299 129 
458 250 271 68 156 
63 193 309 104 269 
242 462 357 350 234 257 76 434 405 257 277 129 
265 346 96 257 224 
38 63 106 474 309 401 415 269 
46 47 309 127 92 89 257 384 
265 202 134 59 
257 277 346 90 250 271 68 189 257 407 
92 191 271 299 68 
265 462 240 269 284 127 
231 129 231 497 134 417 394 332 146 
138 133 353 309 68 
257 222 497 340 127 36 
458 431 340 47 309 458 129 
257 341 175 64 269 
231 64 231 250 62 401 
257 447 346 29 375 22 182 376 
179 151 134 343 
455 351 293 309 396 458 129 
257 141 497 340 127 142 180 234 68 
38 455 358 104 269 32 
335 269 191 280 309 101 
455 362 309 2 38 455 362 309 2 62 391 
63 351 293 428 159 
46 4 349 269 203 438 119 
269 346 199 455 251 231 129 
46 358 472 332 466 
428 103 458 346 291 
265 346 227 310 336 257 260 
335 92 4 127 271 165 
428 250 402 327 
455 483 46 4 349 269 
63 4 134 104 265 458 129 
257 465 175 134 322 62 298 
455 110 269 191 469 
455 131 29 275 
257 49 118 63 362 309 104 462 166 159 
269 11 127 62 117 117 51 231 129 
31 381 64 257 91 
455 202 24 30 303 458 129 
370 133 495 309 68 
434 151 111 309 205 
143 434 131 340 282 196 258 
63 356 62 496 130 
257 195 346 395 223 313 462 156 
257 299 202 134 408 438 153 
46 230 127 39 
1 175 64 257 482 
132 265 431 340 472 485 234 269 
231 495 309 408 394 332 28 
257 12 21 250 271 477 268 257 91 
92 47 152 45 139 
63 151 8 309 282 173 
269 346 62 260 63 47 309 305 458 129 
458 353 68 189 156 
269 346 474 423 309 104 415 286 
62 395 35 462 251 192 
215 129 377 434 22 427 
257 91 175 134 152 36 56 370 133 
347 179 314 184 455 11 2 458 129 
38 46 104 340 483 46 432 453 309 55 
269 462 84 33 309 82 189 
257 433 193 
257 247 7 360 62 407 415 155 
428 436 189 257 130 
269 462 62 165 265 11 288 127 92 
257 393 131 134 142 68 
56 248 49 150 4 104 265 
282 205 254 336 264 458 468 257 241 
257 341 175 64 143 482 
257 263 11 127 395 
269 346 310 336 257 401 
257 470 133 214 22 309 267 415 154 
455 282 309 314 174 466 
63 11 472 269 231 129 
14 346 453 309 258 286 
139 151 83 309 47 88 3 335 
458 191 340 453 309 420 286 203 
265 462 134 257 165 
63 351 282 309 35 32 
455 104 340 372 86 347 269 202 472 269 405 
423 462 453 189 
63 11 134 127 198 309 55 269 257 299 129 
455 188 434 4 59 
458 175 353 309 68 
458 180 257 425 364 383 492 381 
227 212 22 256 445 53 
480 346 470 169 64 68 189 257 222 
458 214 404 234 72 238 459 225 
257 164 109 129 269 202 314 8 
179 483 179 86 174 260 132 179 96 471 340 
92 346 288 257 374 260 
84 265 231 462 197 233 327 151 197 41 
257 29 159 22 
347 179 408 184 466 455 358 244 269 
185 22 491 
269 346 33 234 46 309 319 
458 129 458 202 127 254 336 257 338 
192 191 270 336 205 
63 202 47 436 347 63 124 
458 353 309 244 62 60 229 
242 284 340 127 458 129 
132 455 106 273 110 24 265 
133 287 271 289 146 
257 476 169 353 309 68 
455 483 231 346 453 309 305 257 277 129 
347 46 293 332 15 455 19 46 
480 4 460 160 257 295 
270 4 134 349 394 29 130 
265 191 185 105 18 
132 92 191 428 357 350 
455 113 340 59 199 455 24 458 204 
455 296 453 309 121 309 6 38 2 
215 202 104 269 234 223 458 129 
347 63 104 340 63 432 62 357 393 
269 346 134 62 61 443 
493 151 275 265 151 107 309 286 
335 458 404 257 215 
231 175 273 152 356 
455 131 340 47 394 327 234 257 456 185 492 
269 284 134 127 316 398 
455 47 423 412 257 400 
271 160 462 52 
92 346 152 271 59 
269 346 33 234 154 
455 104 340 483 63 104 
132 265 122 134 456 
92 346 423 455 4 104 268 269 84 
265 191 62 357 33 
257 241 131 134 
242 462 438 263 309 472 
89 257 384 336 257 441 455 296 352 
257 91 191 134 36 56 257 425 342 
63 432 460 92 
269 346 453 309 244 62 391 336 311 
265 202 127 50 231 129 
257 425 364 462 62 117 338 
455 497 340 187 269 280 
455 483 269 11 319 189 234 62 430 344 257 285 129 
132 269 346 62 50 378 309 127 
265 346 257 49 102 
257 370 341 96 131 62 391 336 311 
265 346 257 49 118 46 47 309 104 
479 129 439 120 22 163 
269 346 423 309 104 415 265 
233 90 36 257 247 415 257 304 
45 269 346 446 
265 4 134 127 357 
257 476 431 340 408 485 257 117 2 
132 265 462 340 257 130 336 257 352 178 
46 11 349 332 336 242 
269 358 127 62 357 396 
63 4 2 415 205 458 129 
92 230 127 62 425 393 458 129 
227 185 22 163 
242 462 257 33 336 174 210 
231 250 152 437 203 257 119 
63 151 214 62 310 336 201 29 346 416 458 129 
140 133 129 72 44 462 308 130 132 495 309 68 289 
458 351 129 458 462 453 309 2 32 89 428 369 
132 269 346 257 97 
455 104 340 362 309 86 
269 131 134 408 28 268 257 433 
139 47 152 163 
231 129 231 250 271 289 28 
335 179 388 144 201 29 
458 462 251 309 197 257 82 
455 96 483 455 4 282 226 254 89 394 33 
455 362 286 309 127 257 130 63 111 309 127 
269 122 47 152 257 459 
139 131 340 472 269 
92 47 152 428 327 
92 462 271 378 24 269 203 257 424 
257 21 202 134 142 68 
46 47 309 282 92 
269 284 340 47 152 62 165 
458 191 134 251 309 127 116 
13 101 462 243 
265 346 257 130 269 11 288 127 
257 215 22 404 38 257 377 22 427 
341 133 495 68 
170 133 497 134 142 127 180 234 68 
458 353 309 68 289 189 257 44 
179 4 349 46 132 46 113 340 349 205 
132 63 358 349 381 
132 265 497 59 
428 434 495 
271 496 343 175 152 128 3 53 
269 346 33 309 472 426 82 
458 462 220 189 265 
455 351 113 340 188 269 231 129 
370 133 202 134 68 189 257 181 
458 250 134 152 427 
257 162 230 127 200 56 257 384 336 257 115 
455 497 104 379 242 
455 460 47 309 2 
29 222 129 185 434 22 163 
458 287 271 28 38 133 495 309 68 
132 92 4 38 284 127 332 
179 353 309 408 28 
133 47 134 209 28 
271 409 175 152 413 
29 158 329 48 242 488 
455 47 309 314 189 453 458 129 192 
455 47 62 357 210 
62 215 285 353 309 68 
455 122 134 47 257 333 179 47 
455 296 134 453 309 197 245 
38 227 143 434 7 
92 462 460 62 489 130 309 319 458 129 
139 250 17 227 13 466 203 257 406 137 
458 462 257 451 336 257 141 309 127 427 
242 113 340 127 257 384 336 269 
347 458 431 340 2 458 358 81 
132 357 275 218 309 72 384 
271 270 250 152 427 
92 462 146 
92 471 340 127 394 65 234 184 458 73 
271 496 253 22 128 53 
383 375 381 179 382 254 257 413 
129 257 213 299 
45 455 104 340 362 309 55 
179 96 474 9 286 
63 432 453 309 244 173 189 
269 346 62 489 33 458 129 
455 356 174 338 
269 122 134 456 489 
46 4 214 349 269 
62 425 285 131 134 142 65 62 60 234 68 442 301 
241 351 408 485 
269 346 257 315 336 62 489 162 458 129 
62 295 191 251 53 
46 106 474 309 47 428 224 458 129 
242 11 127 438 40 315 336 257 115 
455 113 340 483 336 270 
240 251 233 153 191 340 404 
257 398 175 152 50 
132 231 474 428 336 205 
92 346 62 489 130 309 319 458 129 
179 49 86 257 456 464 492 
132 269 471 340 127 257 97 
92 11 127 72 44 
92 151 139 357 16 
63 351 293 309 319 2 62 260 
265 346 134 257 443 234 62 464 241 
132 92 202 340 127 62 374 33 
269 131 38 458 431 
455 104 340 47 269 344 
265 346 257 130 63 182 227 456 281 
265 191 340 310 336 257 411 
132 11 269 472 234 62 50 395 
46 474 309 362 269 
257 341 307 332 238 258 
266 241 131 257 97 
257 409 462 134 486 309 257 398 
92 462 271 29 130 455 497 104 269 
434 104 340 86 265 458 129 
1 11 134 86 199 462 453 189 203 257 425 364 
458 202 134 153 257 433 
179 22 227 195 231 129 
221 151 161 234 374 115 
132 265 373 127 351 257 315 
132 269 346 33 309 82 189 
92 191 271 367 146 189 257 102 336 257 491 
242 462 62 357 378 
439 241 22 214 427 
92 11 49 127 243 
455 47 152 318 271 237 146 
243 462 243 458 129 
269 287 271 332 28 
133 131 134 153 257 465 
269 462 134 99 347 143 383 375 11 127 316 485 
370 170 133 131 134 68 
38 242 35 191 340 
347 269 346 134 270 118 269 346 30 
38 269 471 340 127 257 456 
455 483 269 346 33 458 129 
265 346 310 336 199 63 104 
455 351 362 309 258 257 393 
133 131 340 177 69 159 202 127 316 398 
132 496 149 47 490 
271 91 175 152 209 
455 473 309 19 233 
269 346 257 291 33 309 319 197 458 129 
458 175 152 414 269 324 
179 250 271 29 28 
347 455 4 2 455 296 453 309 2 458 129 
269 175 361 257 401 
271 496 80 22 54 229 
179 358 273 282 269 475 257 81 
257 51 131 134 142 65 62 60 475 257 359 326 
62 154 285 131 134 65 62 60 371 68 
458 122 362 309 104 265 132 455 104 340 
269 191 291 144 257 243 434 250 466 
458 129 257 411 202 331 
63 202 24 46 309 47 30 429 309 258 254 257 338 
269 346 134 76 
132 46 460 47 309 311 415 201 29 
231 129 271 270 191 491 
257 470 399 129 
132 257 170 64 257 477 
132 269 131 340 384 92 
63 432 453 309 47 423 458 129 
455 483 269 11 127 62 50 260 
458 346 310 336 174 387 84 
458 436 332 23 377 492 18 
365 133 353 309 153 257 433 
265 175 152 36 458 468 87 
257 283 303 250 271 68 
257 91 462 251 309 127 209 53 
455 362 309 349 173 2 
26 269 415 434 
257 291 140 306 
257 299 129 458 175 271 29 28 
100 231 462 76 179 4 137 233 203 257 425 364 
277 403 10 175 270 
63 432 99 309 104 265 
455 483 63 151 402 203 242 130 
269 191 351 56 429 231 129 
458 346 413 234 210 
257 393 175 309 319 189 475 264 
132 269 191 340 257 384 336 233 327 
383 194 22 128 491 
257 21 131 134 142 68 
458 129 458 131 134 47 28 336 257 443 
143 434 47 423 458 129 
63 251 309 305 257 260 
455 483 269 346 58 231 129 
257 140 191 496 114 
63 113 340 59 275 485 458 129 
265 4 134 121 
458 462 257 451 309 319 189 409 
257 409 462 251 309 456 487 192 
60 269 89 257 29 384 
63 358 47 62 357 424 321 
92 191 271 367 68 475 257 425 342 
438 263 250 152 251 240 176 240 456 192 
458 17 203 257 395 456 115 
132 63 151 214 62 434 336 103 
241 209 381 
458 175 273 182 
257 465 129 269 11 160 
132 265 462 257 130 269 462 
241 22 163 
455 104 340 24 205 231 129 
257 425 364 175 271 237 313 
63 106 474 309 314 343 
257 419 462 54 234 171 
458 316 205 234 241 24 184 
458 287 271 28 336 257 407 
227 151 256 445 379 409 
242 462 199 455 104 458 129 
84 269 462 257 424 321 
455 103 63 4 349 332 336 265 203 257 416 231 129 
458 129 215 131 134 86 14 250 257 291 336 130 
438 393 175 257 126 496 312 
269 346 288 62 117 260 
455 4 319 172 415 174 211 167 
215 133 495 309 68 189 257 443 
63 497 75 205 254 336 101 
265 346 357 132 455 104 340 362 269 309 384 344 
265 191 134 257 443 
179 182 38 17 
92 191 271 367 68 475 31 268 257 343 
84 455 4 349 265 303 458 129 
132 133 47 129 269 346 62 357 348 
132 269 202 47 152 62 67 489 437 309 305 
199 346 257 369 336 265 
179 276 38 63 131 340 
455 104 340 483 455 11 456 257 115 231 129 
335 92 346 257 466 
269 191 257 451 237 407 203 266 418 
63 47 62 437 38 458 358 282 62 274 71 
426 120 11 408 286 19 458 129 
455 351 293 309 86 
269 175 495 289 68 
12 133 193 
455 110 455 497 340 305 405 
458 131 340 24 269 
242 284 127 361 
10 79 62 141 336 87 
455 104 340 483 46 358 349 62 59 203 35 458 129 
63 497 340 104 257 97 
179 22 50 458 129 
257 392 118 462 309 104 269 379 265 458 129 
455 19 173 231 129 
179 432 234 59 
455 106 273 249 237 434 324 
257 334 131 134 181 62 295 229 
455 86 257 243 175 152 271 357 234 184 458 129 
265 175 134 152 445 
179 362 257 178 309 319 203 62 446 130 
455 293 309 127 92 
63 104 134 47 309 396 
458 497 134 127 180 234 332 68 
455 362 309 104 199 346 291 
269 191 62 117 258 309 286 
455 296 273 453 309 282 242 429 32 
63 293 434 14 4 104 265 
455 351 131 340 483 92 191 62 33 37 378 309 104 269 
455 296 343 234 269 
179 351 362 466 
45 231 346 453 309 2 412 195 
257 195 151 460 308 44 
269 346 273 152 72 181 
257 75 4 134 349 345 487 62 395 459 247 
242 330 462 134 270 336 205 
46 471 340 24 269 
242 462 273 62 357 315 
143 151 426 434 
269 431 340 47 309 127 265 130 
269 381 191 73 
458 204 458 11 71 32 374 115 
246 400 22 491 456 115 
311 379 194 
49 383 434 22 427 
458 273 445 30 270 
265 346 134 257 443 264 
244 286 254 336 264 
63 432 264 309 59 257 140 
466 462 257 165 
265 462 62 67 167 65 458 73 
455 497 340 282 485 234 269 
257 141 131 134 142 68 
38 455 131 340 362 309 71 405 
269 11 127 438 60 
428 497 127 223 
171 191 340 394 446 
269 346 152 62 50 464 105 
92 151 67 464 434 265 104 340 362 269 458 129 
455 104 340 86 394 29 130 
179 22 251 309 25 31 381 242 34 
63 362 309 121 265 103 
179 273 348 309 459 
458 88 257 51 456 34 
132 63 474 414 269 
62 35 191 54 381 53 
63 306 227 426 375 
179 104 340 483 269 346 62 117 401 
30 462 354 
269 175 152 62 489 33 
257 12 21 250 271 367 68 301 
458 191 340 491 
455 86 199 388 189 257 451 33 
455 103 242 462 257 310 
92 191 271 477 209 144 257 407 
257 165 462 257 476 
257 476 169 495 309 68 189 257 222 
84 462 257 33 458 129 
257 141 381 64 269 
179 104 340 47 265 196 33 
455 483 265 346 72 181 
215 129 29 482 151 58 
458 191 340 257 49 270 
265 191 257 357 310 
257 465 497 134 142 127 180 234 289 68 
257 330 191 427 
265 346 13 101 
269 346 257 270 429 63 282 309 472 428 466 
458 131 134 153 257 433 
132 455 24 143 275 41 
455 131 340 362 242 234 257 341 
92 462 62 341 
455 191 62 380 336 227 185 
92 151 383 327 
132 63 113 340 320 265 
84 269 346 446 
455 468 233 309 319 203 257 303 
92 191 271 367 68 475 419 133 
458 129 257 383 202 267 32 156 
457 151 340 257 49 165 
395 159 22 251 156 
269 131 340 408 394 29 28 336 13 443 
257 330 175 64 257 482 
455 351 104 340 349 269 
62 263 191 251 176 374 115 
89 257 425 342 
455 483 63 4 104 269 
14 11 47 320 336 143 195 
242 462 257 130 269 284 127 
265 191 273 129 
84 179 47 428 258 189 257 130 
257 277 431 41 
147 462 134 309 177 269 346 227 327 
38 455 483 269 346 62 357 118 
30 435 399 191 491 
383 418 104 340 472 62 281 
231 250 271 289 68 309 472 
231 381 495 68 
455 351 473 309 244 174 33 
62 40 330 191 491 
269 306 40 378 
14 346 453 309 127 257 416 292 
458 131 134 142 65 62 60 
395 159 151 251 374 217 
269 346 357 309 349 286 197 189 136 
242 294 462 469 231 129 89 62 350 225 
257 277 175 134 316 438 263 231 468 62 350 225 
84 455 296 8 254 446 275 458 129 
455 296 134 453 309 55 487 455 282 265 458 129 
257 395 247 191 134 251 487 376 
269 191 251 309 121 414 156 
458 131 340 197 269 485 
269 462 257 49 130 
455 351 103 455 4 314 453 
92 191 271 138 68 
179 284 134 47 152 316 
242 122 127 257 456 429 309 104 265 
257 410 131 134 142 68 
455 293 309 349 62 409 
265 373 127 374 
458 353 309 68 289 189 257 443 
269 191 214 62 67 442 315 203 257 441 
257 465 131 340 197 280 189 265 181 
62 215 285 36 72 44 191 308 130 
201 393 175 185 195 189 257 334 
132 458 431 340 104 265 
269 191 134 58 
323 388 498 309 411 
455 471 340 127 242 115 
455 96 104 340 483 455 4 127 187 280 234 242 115 
84 11 127 271 446 
179 131 340 417 438 153 
271 80 22 54 
458 129 179 122 267 374 34 
3 335 92 175 152 270 165 144 30 
46 47 309 408 275 485 231 129 
63 131 62 391 336 357 
231 351 113 340 282 300 475 269 231 129 
31 129 247 191 67 337 
455 483 63 47 62 357 393 242 115 38 11 305 458 129 
309 184 269 346 227 107 
458 11 127 343 203 257 425 364 234 257 451 33 
132 63 47 271 333 
271 457 22 318 234 257 461 
257 434 293 269 
63 47 309 472 257 123 55 231 129 
257 21 36 257 207 
63 362 332 458 129 
271 263 191 251 242 217 
246 22 381 163 56 206 93 
257 302 175 353 309 68 189 257 443 
242 462 270 336 257 275 46 113 340 320 
455 293 309 305 309 314 242 168 453 458 129 
92 151 139 336 286 
257 211 175 134 152 356 
269 346 62 357 130 309 315 257 115 
242 462 340 453 300 
63 351 47 309 408 269 33 
104 199 46 188 
271 270 307 309 305 332 23 455 104 38 271 270 307 309 305 332 23 426 400 104 
455 113 340 47 265 
63 460 47 309 104 426 392 
265 346 227 46 4 104 
62 51 497 160 257 263 
354 38 476 
455 104 340 293 257 334 
435 482 497 218 374 
154 191 134 491 
257 277 131 134 68 257 399 129 
231 191 209 257 97 441 
257 370 4 160 257 263 
46 47 309 127 189 136 336 269 
458 79 257 241 
257 120 353 309 68 
458 230 47 99 
255 193 456 217 
257 443 462 340 251 309 319 309 409 234 30 115 
257 466 431 340 258 257 434 
50 315 309 257 115 458 129 
63 432 134 344 200 
265 191 252 492 18 
92 346 271 327 
458 64 257 482 
455 351 103 63 104 340 282 30 270 24 242 231 129 
458 495 309 68 189 394 336 257 491 
231 346 426 49 103 
269 202 127 50 458 129 
269 346 62 393 265 175 62 429 309 104 357 275 38 455 362 309 127 310 336 269 
271 345 191 226 56 257 70 
92 11 127 271 68 458 468 87 
179 11 362 309 319 197 
257 370 170 250 271 68 189 265 91 
428 275 244 33 231 129 
458 351 131 340 77 
257 138 230 134 197 280 154 129 
257 297 462 476 
458 250 271 367 68 189 171 346 207 
269 191 257 456 369 63 473 309 2 
458 316 271 398 68 
458 214 202 340 408 438 153 
242 462 426 387 
458 431 340 293 205 
38 63 11 273 104 265 
46 47 309 244 270 447 89 62 33 
62 295 462 251 176 374 217 
231 306 265 397 41 
72 21 477 191 251 192 
265 443 462 460 486 
455 483 179 151 453 309 127 257 97 
265 191 13 392 397 
46 284 258 257 387 
231 353 309 177 69 257 341 202 75 434 309 82 
271 270 191 491 203 192 346 207 
62 206 350 85 128 265 272 434 122 47 436 
257 451 409 191 117 350 
455 129 63 474 309 472 62 2 
265 346 438 263 
271 263 175 152 316 189 69 458 11 127 52 309 2 374 281 
458 131 340 362 309 408 438 153 
366 221 151 134 251 487 374 115 
458 129 458 202 134 6 32 
269 273 7 231 129 
46 284 340 319 197 
171 346 397 191 438 451 315 336 257 281 
265 401 108 414 190 242 34 
63 4 315 291 130 
257 395 191 54 234 171 
265 346 20 46 326 
53 346 35 203 
132 347 269 346 134 265 130 46 319 309 257 374 270 
63 104 340 362 309 104 269 
455 362 309 127 89 257 136 38 455 188 455 47 257 260 
455 47 62 50 210 
218 197 30 441 
132 257 158 219 462 134 
46 202 273 47 83 269 
63 131 340 349 265 
45 199 346 257 165 
265 346 210 458 129 
221 151 171 
242 462 62 496 393 84 458 129 
335 92 151 257 323 275 
269 346 134 453 309 127 257 97 458 129 
257 162 462 134 111 203 257 425 364 
179 483 13 33 175 218 
210 11 319 189 458 129 
132 269 471 340 127 227 311 
434 11 218 197 
143 222 11 134 127 316 398 
147 191 234 257 392 
455 296 62 473 330 458 129 
30 407 462 251 374 156 
455 47 62 323 141 92 415 184 458 129 
455 96 473 309 472 269 458 129 
458 161 309 6 32 
215 129 252 434 22 163 
257 341 175 209 271 29 146 
63 22 198 309 104 265 
257 25 191 251 309 456 414 301 
257 341 316 265 274 229 
179 22 209 405 
179 131 38 63 306 
179 47 62 39 476 
269 431 340 311 84 
257 380 364 362 269 
257 172 169 477 129 
212 29 120 214 22 491 
132 275 4 59 
132 179 86 92 462 62 489 130 309 319 
154 455 296 453 309 315 245 415 62 477 
271 395 263 175 152 322 
62 215 91 129 72 44 191 308 130 
423 462 161 
242 462 62 67 117 401 
31 361 257 60 
132 179 202 340 319 
179 284 127 198 309 104 332 
265 346 199 455 362 
46 47 309 472 62 263 
62 465 285 131 134 142 65 62 60 234 68 
257 29 462 309 311 
179 202 218 172 415 286 347 179 497 
179 22 427 257 97 441 
63 284 127 198 309 104 242 458 129 
132 92 191 62 165 
458 175 64 227 257 482 
265 191 340 58 
179 273 474 62 429 
458 73 265 458 251 205 309 121 265 130 
257 295 462 251 309 244 266 418 
383 317 22 228 257 491 
30 399 388 171 
132 458 129 466 191 340 257 126 107 118 
257 395 263 11 127 316 56 257 138 354 368 
133 209 271 28 
46 106 474 309 349 242 
405 231 175 205 
458 129 265 191 308 44 
365 133 497 134 127 180 234 68 189 171 
38 92 175 340 152 62 396 
257 91 462 251 374 217 
455 483 63 497 104 265 
269 191 24 62 51 
257 224 462 309 134 47 62 243 458 129 
455 296 62 330 346 330 458 129 
455 4 134 188 269 
179 47 257 466 
455 250 309 314 453 234 269 
176 159 22 251 189 171 
458 131 134 153 257 302 
132 269 191 134 274 69 257 407 183 378 
132 455 296 453 309 104 257 97 275 
458 129 265 191 134 257 443 
405 191 174 441 458 129 
185 29 434 214 22 491 
458 474 485 240 63 88 
231 214 129 265 458 131 349 205 
257 365 64 269 
63 104 340 86 257 130 
63 483 265 63 214 26 62 391 336 257 327 
63 188 265 19 284 127 92 458 129 
95 461 155 189 257 350 
257 162 11 244 418 
231 346 152 427 
14 11 127 257 241 
257 409 94 229 
257 185 22 427 456 217 
271 343 191 128 
269 191 273 415 46 
265 191 174 165 458 129 
63 432 92 84 458 73 
179 432 134 310 336 257 162 
455 296 453 309 293 227 257 258 455 4 282 10 129 
143 151 134 496 93 458 129 
257 222 214 47 340 152 36 
63 483 269 346 58 
269 346 33 309 384 242 
231 436 301 
257 425 364 462 107 
154 191 62 74 336 257 465 
458 129 458 250 340 
63 250 62 357 66 458 129 
458 460 175 265 103 
455 273 96 483 268 269 
257 409 462 251 309 456 234 266 418 
455 483 265 191 62 391 336 233 165 
144 220 254 53 269 490 438 263 462 340 395 
257 91 129 257 443 191 308 44 
46 113 340 55 173 
455 110 455 191 145 
63 104 340 47 242 466 344 
335 30 60 7 
458 191 128 309 127 203 357 102 
269 346 17 347 46 483 269 346 17 
269 346 447 270 458 129 
428 372 88 257 338 
92 151 327 
242 284 127 62 117 401 
46 86 46 362 309 349 269 
84 458 113 340 319 197 
92 462 271 248 405 
132 458 306 269 456 115 
63 104 340 38 63 131 340 
46 96 151 223 
270 462 62 165 336 354 
179 47 340 306 469 257 434 
179 47 134 356 205 
132 92 151 139 241 
455 362 309 305 415 205 
257 159 151 251 309 127 322 405 
255 193 456 34 
455 483 63 47 62 50 393 
455 293 227 257 258 455 4 282 
455 288 362 309 207 
347 257 97 434 35 189 269 455 104 340 483 92 346 196 103 458 129 
455 131 340 372 86 269 
46 49 293 270 458 129 
458 191 134 198 309 408 28 
265 462 13 224 
377 29 195 22 491 
497 179 104 332 
257 263 346 152 316 
63 11 127 220 415 205 
455 104 340 311 254 257 448 458 129 
455 47 271 68 189 265 291 84 257 81 129 
257 465 462 54 309 91 159 374 34 
38 269 431 340 55 92 
63 188 92 175 309 127 270 
271 65 77 191 128 
92 22 271 222 336 343 189 376 
231 250 464 29 28 
269 346 453 309 127 446 
383 215 22 491 
63 483 265 265 462 107 
257 44 462 251 309 244 485 309 62 217 
174 463 462 214 234 173 
458 436 185 492 381 
203 422 164 109 133 353 309 68 
335 455 483 269 346 41 442 
132 179 47 327 41 
347 63 47 269 63 11 48 269 
265 346 199 474 286 
458 129 458 131 340 47 394 289 28 
270 165 458 431 340 47 33 
179 131 134 267 173 
132 231 122 134 127 257 456 
63 104 340 362 309 349 242 384 
257 465 346 406 155 189 257 350 
231 436 62 464 105 381 
38 265 346 257 369 
455 188 72 247 11 127 180 203 62 464 105 
242 247 11 258 205 
458 214 131 340 305 
265 191 257 407 369 
242 462 13 437 
63 47 134 200 242 259 458 129 
257 243 462 469 458 129 
179 432 251 309 2 458 129 
257 170 131 134 142 68 
455 113 340 38 455 471 340 104 269 
347 46 282 275 453 46 4 96 82 291 485 92 
215 36 257 207 
132 265 497 127 62 162 
269 346 50 309 384 269 189 270 437 
269 346 41 196 231 129 
132 269 11 127 227 291 
257 285 495 309 127 386 56 153 
92 191 423 455 497 104 458 129 
257 224 7 412 257 71 336 2 
84 462 134 257 33 
395 159 151 251 381 242 217 
38 257 341 460 175 196 311 309 104 
234 184 265 191 62 165 
84 269 346 426 33 
179 79 234 354 
269 191 340 62 294 458 129 
455 191 273 198 309 472 265 60 
257 112 462 251 309 331 271 332 23 212 312 
458 11 127 343 203 257 425 364 234 49 257 40 33 
423 175 490 487 84 100 257 44 462 134 200 458 129 
84 455 86 257 130 458 129 
63 47 62 391 336 103 
265 131 134 59 415 53 346 419 
455 104 340 362 309 282 491 
434 104 340 86 174 260 458 129 
234 257 186 269 462 274 
265 346 134 257 49 165 
38 257 407 131 265 
227 46 432 256 79 309 104 462 188 173 
257 260 11 127 182 229 
185 434 151 128 309 47 152 163 
269 351 131 340 218 405 
104 46 483 179 11 104 300 415 265 
151 54 309 417 13 159 
335 32 269 346 176 
132 269 346 62 393 260 
458 388 280 132 356 49 383 336 205 
246 7 189 257 333 2 
84 455 296 486 309 242 
455 460 47 309 104 257 311 
134 227 47 152 427 
455 483 269 346 265 357 
334 133 497 134 127 180 234 68 189 376 
269 462 234 242 396 
63 187 485 415 269 458 129 
265 346 257 49 118 455 4 483 336 
390 131 134 142 417 257 330 346 153 
269 287 271 29 28 336 257 411 
257 466 131 340 456 489 
63 432 220 189 269 
257 383 497 134 142 127 180 234 68 
221 151 54 234 301 
57 455 131 340 408 485 
383 363 105 22 17 265 115 
269 462 134 99 203 257 424 
132 265 191 340 288 257 443 
62 470 169 299 129 257 407 191 54 234 376 
458 284 47 250 62 429 
269 346 62 323 446 401 
45 265 346 257 130 63 47 309 127 
92 191 271 293 309 104 45 
455 104 340 24 242 153 
246 22 361 
179 104 340 24 184 
265 346 199 179 177 
132 257 260 191 134 469 
84 92 151 439 
179 131 340 417 28 
242 259 462 351 240 107 458 129 
257 451 306 233 160 
269 346 257 374 447 
92 346 271 130 63 284 2 
257 80 22 54 309 384 156 
215 497 134 142 127 180 234 68 376 
455 131 340 483 269 202 244 242 489 
132 179 358 127 197 
458 468 87 301 
179 351 373 134 362 205 
455 296 134 8 309 2 375 458 129 
269 346 134 453 309 127 469 203 62 441 
458 129 257 35 497 218 240 176 240 374 229 
132 458 204 458 358 326 189 
455 187 493 434 203 378 
455 104 340 86 14 11 127 374 
46 351 113 340 55 269 
395 159 22 340 251 324 229 
275 47 474 309 59 
219 133 131 134 68 
265 263 11 127 316 229 
63 19 201 29 
92 462 271 123 
257 222 287 271 28 
38 497 134 127 180 234 68 
38 458 431 340 362 243 
458 191 214 54 309 25 31 
179 129 179 22 17 
455 473 309 258 434 231 129 
84 269 346 13 263 
257 477 129 289 123 191 58 
133 64 257 91 
257 283 303 250 271 68 192 
265 471 340 59 
455 47 62 391 336 33 
63 106 182 412 201 29 3 335 458 468 87 
341 133 495 309 68 
241 250 271 387 
242 462 199 455 362 
269 250 271 29 28 
269 462 72 449 263 458 129 
264 63 47 423 
455 250 318 485 458 129 
38 455 188 179 11 
335 179 151 189 13 27 
487 335 63 11 472 271 289 68 
132 458 353 309 408 28 
132 269 490 271 297 35 202 127 226 156 
257 429 309 472 117 466 
63 47 309 2 426 260 
455 106 152 198 309 408 242 332 210 
456 115 265 108 309 272 
269 191 62 50 33 
63 293 257 238 15 309 314 257 459 458 129 
257 206 393 7 309 25 
132 265 284 340 55 286 475 8 
179 151 54 309 267 32 374 34 
84 269 462 446 
257 70 175 257 395 177 
30 166 191 161 156 
257 213 403 214 202 
132 455 104 340 483 179 11 319 349 269 
257 392 118 309 104 462 309 104 269 438 27 130 
257 350 85 129 29 146 202 127 209 381 
38 265 346 199 455 131 
455 104 340 483 179 4 
458 471 340 6 234 62 297 270 
458 431 340 362 184 89 227 
92 191 271 367 68 56 257 170 
265 401 108 414 
269 462 174 297 172 
458 131 134 25 415 394 387 312 
92 151 41 139 458 129 
63 230 218 349 233 
455 358 6 309 104 174 310 
92 284 49 127 459 84 458 204 
92 462 323 19 234 62 243 415 479 
62 341 285 64 265 62 263 250 152 180 
132 172 191 423 24 458 88 269 
63 86 265 269 346 453 309 218 197 458 129 
455 110 269 191 453 309 127 62 96 50 441 
455 288 483 336 173 451 
45 131 257 425 364 38 480 
269 11 121 458 129 
455 104 340 86 199 346 453 189 
179 104 62 50 259 458 129 
438 409 462 251 309 315 229 
242 259 462 41 117 234 394 270 141 
458 175 129 458 111 269 309 71 438 295 51 
215 353 309 417 289 28 
458 191 24 62 494 
458 462 84 256 445 203 257 366 215 302 
257 407 7 245 
264 455 47 423 
242 443 284 84 127 382 
63 151 220 189 269 458 468 87 
270 437 462 423 231 129 
458 64 222 179 250 152 427 
271 458 129 89 62 350 225 
458 131 340 282 269 231 129 
63 351 104 340 86 62 370 299 129 
92 462 271 223 326 264 
63 11 134 160 
265 346 357 350 458 129 
335 63 11 349 458 129 
242 462 134 58 
455 131 340 86 265 
257 159 22 322 53 
460 458 204 458 373 134 65 234 30 281 
458 462 107 309 286 
89 456 269 373 127 257 384 
455 104 340 282 9 265 
179 202 408 271 28 
269 284 127 351 257 315 
387 312 497 134 142 127 180 234 68 
269 131 134 68 189 257 48 336 120 
63 104 340 86 493 434 
63 362 309 282 30 270 
458 202 134 417 394 28 
269 346 72 449 181 458 129 
215 495 68 189 257 91 
179 86 179 104 340 47 394 416 458 129 
455 47 309 311 189 265 458 129 
458 200 415 272 448 
246 22 163 56 354 93 242 115 
257 393 322 301 265 458 202 127 254 234 383 418 
458 175 271 317 
179 497 340 104 265 
144 62 430 455 351 497 340 244 269 458 129 
179 104 340 24 434 24 184 458 73 
231 436 189 171 
179 106 474 62 391 336 357 400 
84 455 296 257 49 270 203 257 424 458 204 
84 179 106 474 269 
132 458 462 189 438 456 429 
458 346 8 309 104 257 291 118 
415 286 257 165 462 434 
62 35 462 251 156 
179 4 267 205 
455 4 349 269 203 257 395 
46 273 177 273 
227 400 284 47 237 327 
370 133 497 134 142 127 180 234 68 
269 346 33 309 55 269 458 129 
347 46 244 62 437 46 244 62 437 
458 346 111 205 412 438 27 434 
265 346 134 174 259 
455 24 199 346 453 189 
227 185 64 257 482 
332 159 22 251 176 229 
347 46 113 340 2 269 46 113 340 2 
246 329 47 15 203 257 338 
458 284 127 52 309 166 485 
179 250 423 309 187 203 205 
38 439 332 492 
126 434 151 340 
14 346 453 309 27 269 
92 11 127 271 65 458 129 
455 4 351 166 485 38 104 269 
92 346 30 413 309 319 
335 32 458 373 134 
302 133 495 68 
455 362 309 127 92 234 173 231 129 
455 471 340 408 269 309 173 
483 336 269 231 129 
38 63 22 340 270 336 205 
455 483 63 316 257 291 263 
269 191 340 38 455 131 340 
455 47 306 428 38 458 175 306 428 
455 96 473 309 319 
302 133 353 309 68 189 257 91 
242 462 257 136 336 257 136 
257 247 191 180 53 
63 11 396 46 475 92 
257 397 191 335 469 
269 175 344 309 315 
438 278 151 134 496 
269 175 309 127 124 254 451 
269 175 152 163 
63 106 460 474 257 400 
455 47 152 254 336 62 259 360 257 456 439 418 
62 350 225 191 54 
179 214 182 203 257 424 321 203 257 425 364 
231 131 134 408 394 332 28 
92 346 62 263 
458 346 310 336 426 210 
12 341 133 495 309 68 
269 431 311 458 129 
257 91 175 134 152 36 56 257 387 
63 432 453 309 396 205 
179 104 340 293 269 
63 460 47 62 429 
271 215 22 491 
423 191 145 38 271 270 191 491 
185 47 152 163 
179 183 257 260 469 38 179 306 269 
269 346 237 62 117 118 
63 131 62 357 259 189 476 458 129 
455 104 340 483 269 346 67 125 
455 250 309 71 415 257 195 
246 110 257 294 191 469 
455 483 455 11 127 197 
43 133 47 361 257 411 
192 451 447 
62 470 169 285 64 257 222 
269 346 24 62 140 458 129 
231 191 427 229 
455 483 242 462 62 50 325 458 129 
257 465 287 271 28 336 257 44 
231 202 134 408 332 28 
257 395 263 202 127 61 458 129 
72 160 191 251 
347 434 104 340 24 269 179 104 340 24 269 
257 159 22 209 301 
265 346 257 49 130 46 4 55 269 
335 275 59 
234 428 269 346 41 442 
63 362 309 472 62 401 
455 273 349 205 24 265 
63 316 62 357 315 336 265 405 
269 191 134 274 20 257 44 94 
179 432 227 117 458 129 
132 179 214 177 242 175 134 152 36 
63 351 151 199 63 151 
455 362 46 309 188 203 184 32 
455 86 63 47 62 391 336 357 400 
269 346 152 62 489 115 
265 346 423 309 286 
202 340 46 86 269 
465 133 497 134 127 180 234 68 229 
63 432 240 357 240 179 151 38 179 432 240 357 240 63 151 
458 129 62 477 202 127 209 
455 358 351 47 309 282 111 309 269 
269 191 134 99 347 179 22 163 
242 462 438 395 172 260 
257 425 364 204 269 131 340 
269 346 453 309 127 265 337 
179 306 13 451 377 375 
92 462 271 101 264 
265 191 174 451 33 231 129 
269 373 372 311 234 286 
46 104 340 483 268 265 
132 269 460 191 340 257 384 
455 296 453 415 269 
156 346 263 462 395 
257 341 284 349 309 242 
458 346 474 237 62 117 260 
63 47 62 50 81 
458 4 355 62 494 
332 258 122 127 189 95 130 475 422 
185 241 22 491 
455 362 257 424 309 70 286 475 242 393 
480 497 48 257 258 
458 306 257 451 377 375 336 257 397 38 257 456 439 
144 257 407 458 353 68 189 257 80 
63 293 242 203 257 341 458 129 
455 104 340 362 309 319 172 144 185 375 
455 104 340 483 458 358 127 254 489 
269 346 41 176 309 177 458 129 
179 22 209 257 97 441 
265 313 214 175 218 308 77 
255 462 62 117 378 231 204 
383 16 22 228 493 209 
455 358 104 174 392 458 129 
179 11 293 309 218 32 
179 432 453 309 47 309 71 184 245 458 204 
92 346 152 72 247 268 265 
63 47 62 357 393 
242 462 174 172 164 
335 458 204 63 17 
269 346 72 76 181 
257 44 191 251 309 244 428 33 
269 131 134 91 28 
132 257 215 64 265 
269 191 62 357 451 441 
455 296 220 234 257 416 
62 350 225 191 54 144 257 80 
269 11 127 62 67 337 35 
265 346 460 58 
63 188 63 4 305 
423 462 332 107 23 265 
219 133 497 134 127 180 234 68 
455 131 134 483 455 497 305 269 
269 191 41 442 56 335 458 129 
62 263 462 251 242 34 
63 106 306 257 243 458 129 
227 151 312 336 257 341 
265 346 234 257 400 
269 497 127 266 418 324 62 263 462 180 
455 104 340 483 265 346 257 384 336 257 243 
63 151 137 292 
480 346 470 169 495 309 68 189 257 222 
271 263 462 251 324 442 374 115 
269 191 209 456 115 
434 151 220 
458 129 493 28 202 127 322 53 
132 179 47 62 96 357 476 
92 191 271 367 68 56 257 410 
13 42 191 134 318 
62 465 285 131 134 142 65 62 60 371 68 
257 467 341 175 361 257 91 
335 231 491 233 197 
257 443 462 189 160 
231 175 79 265 271 29 146 127 209 
179 129 179 103 309 486 269 309 257 398 176 374 115 
30 330 462 54 234 409 
203 265 443 179 202 127 163 
455 497 47 17 265 451 413 
45 269 346 62 117 260 
14 462 257 354 368 
45 434 104 340 82 
426 260 462 41 238 240 269 462 
63 351 47 309 396 414 269 
132 458 175 273 152 62 211 81 
347 455 104 340 455 104 340 
132 265 11 288 127 92 
455 104 340 293 62 42 458 129 
132 202 340 46 86 
138 133 497 134 127 180 234 289 68 192 
269 346 45 107 
257 399 79 234 72 44 
257 334 131 134 68 189 95 263 
269 431 340 258 458 129 
257 236 115 175 152 62 33 336 59 
179 131 134 408 394 28 
257 21 131 134 142 68 189 257 295 
455 104 340 47 257 333 231 129 
63 432 62 215 109 
63 106 182 412 201 29 3 335 458 129 
383 434 47 152 437 309 450 
455 131 340 362 309 401 415 269 458 129 
426 354 93 151 189 136 336 257 325 458 129 
234 286 269 191 62 117 401 
242 33 179 151 134 453 309 55 
132 11 231 319 197 
63 7 309 282 185 448 458 468 87 
215 129 266 22 491 
265 346 310 336 426 259 
270 141 191 88 254 171 
257 370 170 131 134 142 68 189 257 207 
428 177 458 250 79 234 41 196 466 
242 462 95 384 38 455 11 127 92 
139 368 312 22 51 312 
265 191 62 117 165 
265 462 351 174 164 336 210 
455 483 46 284 86 265 
265 462 257 130 63 151 
63 432 96 453 
179 11 218 415 184 
257 383 22 427 192 
458 214 353 309 408 394 29 28 
38 242 462 134 257 352 130 
257 443 191 187 469 487 301 
458 129 271 120 22 145 
458 129 257 443 462 460 308 44 
269 191 62 50 294 
458 495 29 68 
270 330 191 427 
458 191 134 251 309 65 309 257 260 
46 47 309 197 173 485 
271 345 191 226 189 438 443 
242 462 257 441 336 257 434 
271 410 22 249 
45 199 346 496 264 
63 362 332 466 
104 46 362 309 282 9 29 275 
269 131 340 408 29 28 
227 439 64 257 482 
455 104 340 483 63 11 
63 106 474 62 429 309 305 269 227 
458 131 340 68 289 
265 458 202 340 177 
63 11 48 75 203 143 221 
271 28 268 265 443 47 152 316 398 
458 131 134 153 394 329 
455 113 340 188 269 
231 287 271 350 225 
257 407 191 468 265 
257 126 107 118 462 265 63 306 257 260 
133 497 134 127 142 180 234 68 
455 250 62 50 33 458 129 
14 202 340 362 309 305 265 
242 431 134 104 242 89 227 
179 273 474 309 349 257 399 
458 346 134 453 309 408 203 
257 466 11 127 50 132 265 346 134 257 49 118 
132 133 129 179 251 402 327 301 
179 468 184 309 314 453 458 129 
57 241 362 59 
269 497 127 438 115 
257 29 383 131 134 142 68 189 257 263 
269 497 127 442 132 265 346 426 224 
458 372 276 62 224 
458 214 431 340 362 309 127 427 
455 104 134 86 291 84 
132 257 12 21 64 242 
271 354 327 22 128 
341 133 250 271 367 68 189 257 222 
271 29 28 22 322 
169 133 497 134 127 180 234 68 
185 375 22 182 192 
46 4 188 269 
269 346 152 439 492 
455 250 423 309 104 415 265 
265 191 62 117 117 310 336 269 
269 175 288 152 242 130 
269 191 214 13 456 
84 265 462 134 257 443 
46 104 340 47 309 408 269 485 
269 346 214 357 101 
132 455 314 189 343 
63 131 340 47 466 
46 106 474 62 117 263 458 129 
46 151 257 292 336 257 416 
92 346 270 289 165 
43 215 202 134 68 
84 269 346 41 442 
271 270 175 152 116 344 
455 351 124 309 104 174 392 
215 64 179 250 111 75 
455 131 340 483 455 497 305 242 397 458 129 
458 497 472 466 
458 346 357 458 129 
242 462 174 338 
46 113 340 104 242 
132 458 191 351 41 357 
458 335 88 234 31 
63 293 309 127 337 309 257 434 
45 199 346 257 357 350 
458 129 458 131 340 411 309 267 415 394 336 257 377 
84 63 432 8 309 472 485 234 269 
455 96 83 63 497 472 269 458 129 
269 191 351 101 
63 11 104 269 32 
332 23 62 391 336 195 46 4 188 269 
179 432 174 297 387 
462 92 394 29 130 
179 362 46 309 258 205 
246 275 89 257 97 33 104 134 311 
132 242 175 134 288 152 257 443 
455 483 242 11 127 257 456 407 458 129 
242 462 453 309 127 62 489 157 
257 299 202 134 68 289 
26 457 214 108 
265 462 174 165 
269 346 62 50 33 
269 346 117 101 
63 131 340 96 362 309 59 269 
269 346 227 310 336 257 97 396 
458 495 309 68 189 257 482 
154 133 47 134 36 257 91 
63 358 244 62 369 405 
269 346 257 49 130 455 497 258 254 
269 191 96 107 309 282 245 309 62 357 315 231 129 
38 242 462 340 62 454 488 
132 265 346 351 257 130 269 462 
458 191 142 427 38 116 
242 462 134 62 33 234 51 
62 263 191 251 381 242 217 
269 131 134 408 394 289 28 
257 409 462 251 309 456 487 374 217 
455 7 309 25 242 115 
63 151 257 51 336 103 
132 242 462 134 62 61 263 
269 462 62 138 181 
455 124 309 396 309 257 384 
484 175 271 15 92 
132 63 47 316 265 263 
372 144 62 305 46 113 340 472 62 263 
132 269 191 340 220 254 
335 179 432 251 309 420 173 
455 362 309 472 242 174 172 
458 73 265 377 241 22 491 
63 396 240 62 393 
92 22 271 176 222 336 123 
132 269 431 340 59 257 236 38 269 431 340 59 257 416 
455 351 362 270 2 
46 106 474 309 55 269 
257 341 175 214 495 309 311 415 173 
62 395 263 462 251 374 217 
132 265 270 369 131 340 59 257 397 
269 346 453 309 127 50 
216 215 497 134 127 180 
257 82 131 134 311 
438 409 462 251 309 456 234 418 
458 497 340 483 336 270 
257 401 250 152 251 
132 63 11 244 269 
227 336 286 47 193 458 129 
242 393 175 265 
455 131 340 362 309 349 205 
259 354 214 462 72 181 
179 432 460 310 336 426 387 
455 177 179 432 62 357 393 
458 131 134 408 394 29 28 
92 346 288 62 446 130 309 2 
269 191 322 301 
257 260 462 273 469 
257 295 7 144 257 406 137 346 337 229 
257 43 399 129 
479 64 265 53 
92 191 271 367 299 68 475 370 390 
231 79 184 347 455 110 242 191 257 291 118 309 104 
265 346 199 269 191 
269 11 288 127 92 
38 63 104 340 47 265 
179 432 134 453 189 309 50 275 
257 354 368 462 214 251 309 267 301 
269 250 152 24 174 172 
38 265 202 244 62 489 33 
455 131 340 47 309 458 129 
269 462 96 62 137 
132 455 104 340 483 269 462 
231 351 250 309 166 485 
383 12 120 22 163 
269 346 50 309 26 269 415 205 
63 47 309 82 189 
347 455 104 340 455 124 
257 365 278 309 160 
341 133 188 179 4 59 265 
455 202 24 309 188 269 458 129 
455 362 309 319 172 309 174 434 458 129 
132 271 15 250 88 
455 483 265 346 257 107 118 
92 191 271 367 68 475 257 365 
458 88 257 260 38 191 226 309 62 302 
271 35 250 152 54 
458 129 265 263 202 127 316 374 115 
38 63 358 472 265 443 
63 104 340 311 458 129 
46 47 309 47 269 
179 358 104 13 392 
92 462 270 165 
271 289 28 22 251 324 156 
269 191 252 492 18 
28 151 309 127 322 229 
370 133 250 271 367 146 
132 269 346 62 101 
92 191 271 165 415 265 
456 115 346 260 191 445 144 257 281 
458 131 134 47 289 28 
63 151 343 412 62 488 
269 346 152 62 50 115 458 129 
46 47 309 319 414 265 281 
257 195 22 209 
458 202 273 104 265 
63 104 340 362 309 320 434 14 104 134 362 286 309 320 205 
269 287 271 29 28 336 257 407 
269 346 134 453 300 
257 368 495 
347 265 346 134 257 443 92 11 127 62 297 447 
455 131 340 483 455 191 453 309 305 269 32 
257 263 462 251 374 34 
156 346 263 462 134 395 
455 106 250 62 50 33 458 129 
283 191 226 309 62 140 302 
269 346 33 309 59 
332 80 22 54 301 
62 496 447 191 54 234 381 242 34 
132 257 141 346 292 129 179 250 423 309 104 415 257 454 
265 462 257 341 346 263 
179 22 309 267 32 156 
129 257 285 
92 175 152 271 59 458 129 
269 175 344 309 408 28 336 257 411 
38 455 47 340 356 269 344 
132 458 307 309 2 
62 395 263 462 251 203 185 418 
257 330 191 437 203 257 211 
257 195 353 309 326 482 412 201 29 
455 47 367 327 458 129 
215 129 92 22 271 222 336 123 
269 358 127 62 357 260 
458 346 453 309 293 227 257 19 458 4 282 
179 151 257 400 234 257 416 
192 346 207 191 257 451 336 257 115 
265 191 438 369 336 271 65 
63 47 309 127 189 136 336 426 260 
335 458 131 269 32 
275 59 458 129 
63 362 309 282 254 
132 265 346 351 310 336 257 165 
458 473 309 2 132 458 497 340 71 
257 70 131 134 65 62 60 371 68 
286 63 47 423 458 129 
242 462 426 456 429 234 459 
132 63 113 340 59 269 
92 346 271 378 24 269 
179 362 428 345 
455 473 309 305 269 
179 47 257 466 38 179 358 305 231 129 
458 346 316 62 117 270 324 
458 497 340 188 269 
269 175 340 152 111 
63 161 234 242 224 
269 191 62 67 357 115 
270 299 191 163 38 383 241 22 491 
272 434 47 436 
179 177 179 351 362 309 274 438 153 
271 231 131 340 305 257 294 
231 250 383 397 448 
92 346 439 105 458 129 
455 47 257 291 309 127 264 
199 191 257 392 118 268 269 
63 113 340 104 265 458 73 
455 104 340 483 458 473 309 349 184 
455 483 231 191 50 
179 287 464 29 28 
46 474 257 451 270 
455 106 273 249 237 62 118 203 174 210 
390 131 340 349 269 38 131 340 86 69 309 188 269 20 468 
46 483 46 106 474 205 132 46 106 474 309 282 265 456 369 
242 191 270 336 233 357 105 
231 73 269 346 351 62 166 
143 275 151 340 434 458 129 
179 11 349 13 384 92 
62 496 409 462 251 381 242 115 
269 191 306 469 212 418 
458 129 269 462 460 107 405 
265 191 361 56 257 70 
257 159 22 128 442 53 
63 202 127 62 446 338 
159 151 134 251 487 229 
126 22 209 53 
63 351 362 459 458 129 
246 329 193 
423 11 59 231 129 
455 187 174 466 189 484 458 129 
265 346 270 336 205 
179 131 340 408 29 28 
269 462 134 310 336 257 165 
132 63 293 309 86 257 130 
455 296 8 309 104 174 259 
62 35 191 251 242 217 
179 22 291 92 
451 419 159 22 251 229 
269 346 62 67 452 59 458 468 257 359 326 
133 202 134 417 289 28 
257 80 331 444 208 257 425 364 480 38 1 
455 104 340 483 269 346 453 309 127 62 165 84 231 129 
455 362 309 127 257 459 277 
63 106 152 220 189 265 405 
179 47 377 317 
179 411 309 160 
265 346 134 257 181 264 
63 188 63 47 62 50 429 
455 103 231 346 351 203 62 302 
455 106 249 173 2 
455 104 340 483 269 4 258 173 154 129 
84 462 257 33 309 311 
257 109 353 309 68 289 
257 22 251 309 160 257 263 
45 458 316 62 477 
257 375 384 376 
144 227 269 346 152 139 492 3 16 47 250 257 35 
132 265 346 134 395 
460 241 362 481 221 
265 202 127 62 172 71 458 129 
227 185 276 456 217 
455 202 24 309 305 132 455 351 362 309 104 174 392 
458 473 309 320 438 416 231 129 
63 284 315 84 
455 296 453 309 314 220 189 205 
266 434 22 491 
269 346 152 271 165 458 129 
92 191 271 343 
38 63 47 134 152 79 309 104 242 
257 456 383 151 16 
132 46 151 379 333 
265 202 134 104 89 227 
266 215 22 128 491 
265 346 257 411 38 455 483 455 4 104 265 
455 106 288 110 269 202 127 62 67 357 396 
269 191 271 117 401 
46 351 47 309 82 189 
265 346 257 392 310 
231 346 453 309 2 332 
269 346 257 392 63 497 104 
458 462 460 189 409 
428 478 193 
451 458 490 203 
92 191 271 367 68 475 257 164 109 
458 129 458 11 160 
132 271 263 191 251 324 374 217 
132 458 182 62 357 395 
63 104 340 293 265 
63 11 104 269 32 374 115 
455 351 362 174 466 
347 63 319 309 257 425 364 63 11 127 223 309 218 197 458 129 
195 151 288 351 24 265 
63 432 453 309 293 33 
455 362 309 127 189 136 
458 191 427 190 242 34 
132 269 191 340 379 62 396 
56 335 269 191 41 442 
458 495 309 153 269 
46 113 340 2 265 130 
46 4 48 269 203 257 416 
455 47 340 17 265 
257 368 191 407 309 35 
179 131 340 282 394 
179 47 62 210 41 
132 92 11 127 30 33 234 242 
133 495 309 408 289 28 
257 425 364 38 257 158 219 235 47 62 402 247 
132 265 191 377 492 18 
179 22 209 257 374 441 
231 288 83 203 184 
269 191 423 24 265 
455 110 242 191 453 309 127 174 441 
132 179 445 184 234 242 489 33 
269 346 41 442 234 265 257 299 129 
455 131 340 188 265 458 204 
257 215 285 497 134 127 180 234 68 
231 191 209 301 
269 346 196 446 
455 104 340 96 24 269 132 84 455 47 62 424 168 
269 41 287 271 29 28 
56 257 384 336 257 217 265 497 59 
132 458 287 203 144 62 441 
179 47 383 317 
257 409 250 152 251 309 456 414 257 384 336 257 217 
84 179 373 47 
458 351 131 340 362 309 104 227 493 275 
335 92 22 216 221 
458 11 273 59 
132 269 202 47 309 127 227 257 400 
455 104 340 362 309 349 269 
257 302 287 271 289 28 
132 63 432 134 8 309 305 62 243 
271 29 28 22 99 
84 455 86 455 230 65 
257 341 131 134 68 189 257 443 
134 344 257 285 129 
63 432 453 309 282 205 458 129 
242 462 426 393 291 84 
257 465 129 458 436 171 
455 113 340 282 254 336 269 
231 191 38 460 462 270 336 257 392 
269 131 134 153 257 29 185 312 
438 153 462 415 286 
242 462 426 263 
92 191 271 60 189 257 2 
269 202 340 127 257 451 33 
269 131 340 59 227 441 
257 476 169 250 271 367 68 156 
269 346 62 496 61 75 
470 169 133 495 309 68 189 257 91 
464 434 110 269 202 55 92 
455 296 134 257 49 270 265 131 242 458 73 
63 432 134 372 337 
185 29 76 16 214 17 
92 191 271 128 123 229 
405 191 62 260 63 250 309 305 
179 351 287 269 309 184 
341 133 129 269 191 41 176 309 68 189 257 91 
63 113 340 349 265 269 202 319 197 
455 11 244 257 259 
45 347 269 431 265 202 127 67 357 
63 358 6 32 374 115 
455 473 309 127 92 32 
257 401 191 273 382 
215 129 179 427 377 434 
455 103 434 218 309 349 184 458 129 
241 47 152 209 
179 47 62 366 368 
458 191 261 300 56 354 
425 353 68 189 257 91 
57 269 191 134 251 309 127 234 489 
132 428 177 275 122 273 127 257 97 
269 462 251 309 456 234 418 
242 191 340 270 336 493 105 
455 497 273 282 205 89 227 
63 47 340 227 115 
434 113 340 188 265 455 296 220 254 264 231 204 
377 195 22 163 38 185 22 491 
95 461 155 405 
179 293 309 104 332 458 129 
215 353 309 68 189 257 91 
269 284 340 127 237 62 117 401 
63 6 309 104 426 392 227 257 33 
242 462 257 393 63 47 
257 215 373 218 
31 175 62 357 429 
269 191 340 220 
455 273 110 265 269 202 127 24 242 231 129 
479 462 62 165 234 95 27 434 458 129 
257 294 462 134 469 
62 401 11 127 322 381 242 34 
257 12 21 131 134 142 68 189 257 91 
231 250 271 289 146 
242 462 72 367 165 
455 351 131 340 47 269 458 129 
84 179 218 309 104 101 
269 346 134 62 165 231 129 
269 346 288 453 309 258 458 129 
63 47 309 166 242 309 434 
132 458 250 340 145 62 172 71 
242 419 175 423 309 104 415 286 
344 438 398 160 175 134 226 62 145 
265 407 462 413 234 376 
269 462 251 309 244 383 492 
350 222 129 458 250 152 437 203 257 211 
455 202 340 362 309 187 205 414 265 458 129 
458 381 129 265 257 450 191 134 36 
271 317 22 491 
272 434 22 491 
484 462 62 357 393 
132 458 175 438 291 309 160 
257 185 22 427 171 
154 122 127 41 39 
460 458 306 257 294 
199 191 257 48 336 227 242 
214 179 473 309 166 179 497 104 269 
335 179 388 254 38 131 269 
92 191 271 429 234 459 
458 436 89 62 302 
212 12 120 38 270 43 22 163 
132 257 277 73 
275 22 357 335 458 129 
46 351 47 309 121 231 129 
215 495 309 142 68 189 257 222 
63 293 309 47 62 277 
455 104 340 362 309 47 265 189 184 
179 287 286 62 429 
269 131 134 153 257 241 
179 104 340 218 264 
455 103 309 349 46 374 171 
231 175 271 317 
257 186 470 169 175 495 309 267 415 257 410 
269 191 96 107 309 286 
63 11 104 240 179 177 
390 202 134 
57 265 497 59 
455 214 26 242 463 
265 346 30 117 369 
257 477 73 
63 106 152 8 
257 328 129 383 434 22 163 
242 164 175 152 67 357 309 184 
455 483 265 346 62 357 118 
38 455 131 340 282 309 486 485 257 166 
458 497 372 305 257 370 486 
455 86 455 47 269 203 184 
62 186 470 169 285 353 309 68 189 257 222 
159 151 251 53 
257 206 470 169 250 271 367 68 
257 395 462 376 
271 289 345 191 226 
269 346 62 357 378 234 173 
455 47 340 250 33 309 104 265 344 
458 131 340 153 205 
132 265 373 59 
458 316 271 289 68 
132 426 476 306 269 234 286 
269 346 50 309 127 264 
57 271 33 191 413 234 13 417 
257 207 462 308 44 
455 362 309 104 446 275 203 257 416 
179 47 309 349 184 203 174 90 458 129 
257 395 263 462 251 203 212 418 
458 353 309 153 257 365 
257 21 175 64 265 
455 86 269 191 257 291 263 234 205 38 269 191 257 291 263 234 184 
134 344 129 257 285 
455 86 269 11 384 
63 47 62 393 265 346 453 309 396 
455 351 362 242 309 127 469 458 129 
335 62 330 490 
257 465 250 271 367 68 189 493 222 
269 346 134 257 451 33 
63 250 309 104 269 458 129 
257 28 151 485 309 257 465 
257 170 495 309 68 189 257 181 
455 358 47 309 177 455 250 62 357 115 458 129 
458 462 214 427 
62 295 462 251 242 115 
231 462 251 309 127 209 53 
269 346 50 234 426 225 
63 358 47 309 349 203 257 416 458 129 
242 462 199 63 362 
271 270 191 128 427 
231 131 134 68 189 257 181 
458 474 62 496 270 38 388 172 
265 42 191 340 99 
227 212 22 163 
455 296 273 453 309 349 174 387 
455 351 47 309 2 174 27 260 231 129 
132 462 269 96 257 443 
269 346 182 469 272 418 
144 227 269 346 49 152 185 105 
132 455 131 340 59 174 278 
63 151 270 434 458 129 
269 346 257 392 378 309 2 
257 40 462 413 234 374 217 
179 47 309 305 383 203 496 114 
455 104 340 86 199 265 462 154 129 
271 327 47 152 128 
92 191 271 367 341 68 189 257 222 
257 425 364 64 269 
269 462 84 33 309 82 189 257 70 129 
139 111 309 311 203 31 
265 191 62 67 107 369 
215 47 134 36 257 91 
231 129 257 443 202 127 124 32 
132 96 269 346 17 
335 92 22 332 434 
158 329 
383 29 352 195 119 402 482 
269 351 191 340 257 97 
63 351 104 340 47 394 29 28 89 242 369 458 129 
38 92 462 423 309 269 
242 462 134 234 257 357 336 257 338 
132 63 86 269 346 62 489 281 38 63 47 309 121 24 265 
132 92 191 271 59 234 195 
231 88 426 172 270 34 18 
428 151 163 240 317 
455 296 460 453 309 396 487 257 384 
257 21 175 64 394 207 189 192 
92 151 275 455 362 309 104 240 62 387 
455 497 218 485 415 493 
269 346 310 336 257 170 210 
132 231 11 127 357 
455 103 257 243 431 340 244 378 231 129 
455 288 103 234 257 392 
46 47 309 47 332 23 270 260 411 
62 40 191 491 
455 11 134 127 64 231 204 
139 47 134 152 124 
458 175 270 39 369 458 4 472 
257 66 7 308 367 207 234 95 278 
269 191 24 62 496 424 
63 47 309 401 415 269 242 217 
257 241 460 151 308 44 
269 462 274 242 325 230 59 
62 470 169 285 497 340 127 180 234 68 
257 392 455 106 249 205 2 
496 114 122 47 309 258 286 231 129 
347 269 346 50 269 346 50 
63 284 127 203 257 395 377 
422 175 361 265 102 
132 234 84 242 462 257 49 118 455 4 104 
269 346 62 334 443 84 
132 458 129 438 338 230 472 278 234 257 416 
215 131 134 142 68 
455 296 453 309 257 259 
458 307 309 121 257 459 162 
132 231 131 47 428 258 
458 191 209 257 374 115 
92 346 423 309 269 
455 104 340 24 205 
438 90 131 134 142 65 62 60 475 257 359 326 
242 462 438 33 336 257 115 41 
335 179 358 218 203 
241 202 340 408 28 
458 131 340 142 86 69 179 22 491 
257 12 170 250 271 367 68 
38 458 346 227 101 
455 351 362 309 104 174 27 118 
241 151 129 309 127 308 44 
46 362 13 466 
291 84 462 257 291 33 234 184 
455 4 244 62 437 89 257 168 
269 175 423 309 104 415 242 458 129 
269 346 268 257 97 
455 11 6 458 129 
383 341 120 436 
206 133 497 134 127 180 234 68 
455 351 6 309 2 174 260 
62 305 462 62 305 458 129 
63 86 423 268 269 
265 462 268 309 59 
455 483 269 191 257 291 118 309 104 231 129 
458 131 134 408 289 28 
257 299 202 408 271 289 28 
92 151 453 309 127 62 391 336 357 375 
63 351 362 173 309 166 485 38 71 438 294 
455 296 453 309 187 485 62 396 
455 358 6 38 60 46 381 
63 11 401 415 205 20 179 104 
269 346 288 24 242 458 129 
456 115 63 22 340 198 309 104 62 391 
257 465 353 309 417 257 297 91 
439 120 22 491 
455 362 309 305 265 
455 104 340 47 265 146 
439 120 22 128 163 
132 265 346 257 384 369 
269 191 174 263 
347 455 4 244 257 348 455 11 
92 462 62 489 130 309 319 
269 346 257 263 336 257 366 368 
179 432 453 309 349 173 
210 11 273 127 257 97 264 132 269 11 319 189 
242 462 199 63 473 
455 483 126 434 104 
455 483 179 230 47 152 163 142 
242 175 309 218 309 72 384 84 458 129 
269 191 174 392 33 
269 351 191 340 174 441 
458 191 251 309 127 124 324 62 170 334 
215 202 134 417 394 146 268 257 427 330 
62 455 104 340 96 483 268 269 24 265 
46 4 134 396 203 92 
84 231 113 340 282 269 254 
455 11 218 309 396 
458 462 251 309 315 301 
458 351 182 41 357 
89 257 33 458 191 209 
265 91 57 497 134 127 36 
257 21 462 453 309 59 458 129 
269 191 13 27 223 263 
63 4 134 134 127 264 
38 458 373 351 282 269 
38 347 63 432 134 189 257 136 63 432 67 337 
257 159 47 134 152 209 
257 425 364 462 134 270 336 493 
46 106 474 354 327 84 
265 202 340 127 257 291 130 309 319 234 184 
257 419 462 54 234 376 
222 131 134 408 289 28 
179 182 62 50 260 
265 462 41 442 309 59 257 260 411 458 129 
84 438 281 462 437 
269 495 309 417 146 
480 175 439 448 
227 185 22 209 56 72 160 334 456 34 
242 191 134 13 451 407 
458 131 134 65 62 60 371 68 
257 299 129 458 497 134 408 332 28 
266 434 22 163 
270 35 122 319 62 489 130 
132 46 113 340 244 300 270 346 291 309 210 
231 495 38 179 388 309 334 
257 299 495 309 68 289 
257 159 22 322 156 
347 458 131 458 202 127 163 
458 129 458 202 65 257 466 
458 73 458 250 271 289 28 
455 351 497 340 104 269 
309 265 384 458 404 234 
455 131 340 65 257 60 
372 335 269 346 134 469 
63 47 62 277 84 458 129 
101 462 101 458 129 
458 353 289 68 189 257 443 
179 113 340 104 199 63 104 
289 80 22 54 234 171 
38 265 346 134 438 49 165 
38 455 177 46 11 134 282 203 
455 483 269 462 62 357 411 458 129 
455 483 63 47 62 357 429 
231 129 231 497 134 142 417 28 
257 21 129 269 250 271 367 68 
458 129 458 11 396 269 
179 47 49 152 92 234 62 441 
215 128 271 327 
174 260 462 134 357 458 129 
179 106 474 62 50 488 458 129 
324 242 115 458 250 273 474 236 257 297 447 
269 346 62 67 107 443 
458 214 353 309 408 438 153 
179 22 357 434 
257 281 462 489 
242 462 270 336 205 
269 287 271 385 28 
458 436 212 105 381 
63 284 47 152 54 189 30 334 
242 462 426 338 
265 44 462 460 308 130 
46 351 47 309 2 415 199 46 47 
269 346 62 310 336 210 
269 462 134 13 49 259 41 
269 346 24 62 387 396 
458 7 415 438 387 
179 432 310 336 174 387 
242 393 175 62 429 
92 230 127 345 
458 175 71 62 101 
455 483 63 358 2 62 357 260 
257 170 124 309 75 184 458 73 
269 191 134 274 20 458 88 257 338 
242 373 134 127 13 456 429 
269 191 13 452 
84 265 441 462 264 
179 227 436 189 257 441 336 463 
458 110 455 284 
132 455 296 453 309 311 234 269 
455 131 340 47 174 320 132 265 191 257 451 33 
455 131 340 86 14 231 191 
63 293 201 29 458 129 
257 169 131 134 65 62 60 371 68 
458 191 291 32 
269 346 152 62 489 33 458 129 
455 103 46 151 41 
132 215 250 271 367 91 
201 389 11 47 446 216 327 
458 214 353 289 68 
215 495 309 68 189 257 350 222 
265 346 227 458 129 
38 269 462 257 297 50 270 
89 265 33 455 64 269 
269 191 134 99 69 458 202 160 
257 91 131 134 153 257 329 
257 66 346 278 331 
335 269 191 33 234 257 166 
63 293 309 384 242 
179 445 13 451 447 456 34 203 422 
257 141 462 54 309 65 156 
63 104 340 362 309 47 309 104 379 173 
458 346 134 453 309 197 280 475 62 348 
84 458 346 257 392 203 257 78 
242 462 340 62 303 
63 250 62 357 429 132 269 346 134 469 344 
231 436 430 256 226 309 62 302 
62 395 35 191 251 301 
242 462 134 62 215 164 
269 96 431 340 311 265 130 458 129 
215 129 185 434 22 491 
455 104 340 362 434 309 282 491 458 129 
458 191 427 189 493 482 456 34 
455 497 104 269 231 129 
242 462 62 50 305 234 286 
63 293 309 305 185 
46 432 460 8 309 472 257 437 
257 341 175 64 242 
455 349 242 240 62 496 310 336 174 210 
455 104 340 362 309 349 269 32 
63 104 269 100 63 362 309 270 129 
265 346 134 257 76 130 
63 284 134 408 485 
271 237 247 191 316 
257 185 22 134 491 
179 356 423 
257 80 22 54 234 383 105 
265 202 288 127 50 
179 129 179 202 6 32 192 
271 270 175 404 286 
179 404 269 257 29 130 
271 270 191 116 142 
62 215 285 497 134 127 180 234 68 376 
30 191 413 234 156 
458 250 261 3 257 297 441 
38 265 462 257 126 107 118 
63 104 340 86 199 269 191 
460 269 175 17 49 270 336 95 456 272 
347 46 24 269 46 24 269 
269 191 62 33 336 243 
242 341 11 121 231 468 87 192 
257 21 129 269 497 134 68 189 257 91 
435 390 177 332 482 151 58 
257 368 250 257 395 177 
132 458 131 134 408 289 28 
458 250 271 68 376 
126 434 104 340 362 309 218 254 458 129 
63 497 177 423 
257 141 131 134 417 95 411 
347 179 362 286 309 396 63 11 396 
63 106 474 309 408 485 62 323 101 
132 458 131 134 166 485 
455 183 242 240 62 294 
57 270 141 191 88 254 171 
132 28 22 340 322 487 229 
46 351 104 340 349 457 24 265 
269 462 50 309 218 197 
458 129 458 250 152 220 415 438 81 234 257 236 185 418 
265 346 227 269 462 458 129 
63 251 265 263 
132 467 133 353 309 417 173 
92 346 271 130 63 4 244 269 300 475 205 458 129 
13 407 462 251 309 244 378 374 34 
92 346 423 309 314 173 264 231 129 
257 51 129 203 62 477 
265 409 462 460 308 130 
455 351 250 62 50 33 
257 12 341 131 134 68 189 257 91 
458 96 202 340 
458 214 284 47 152 438 338 346 277 
271 482 47 152 316 
304 208 253 444 208 
63 11 319 234 463 
126 22 475 257 216 389 
269 346 152 62 357 71 458 129 192 
38 428 177 92 462 460 62 489 130 309 319 
46 151 257 416 336 257 338 
455 96 473 265 270 458 129 
179 151 8 309 472 62 166 264 231 129 
179 362 309 127 223 
92 191 271 367 68 475 43 133 
132 63 106 250 62 357 210 
458 250 152 437 203 257 211 
10 346 33 11 218 
57 92 462 62 489 130 309 319 
242 462 62 463 489 129 
269 191 423 309 104 415 286 458 129 
63 131 134 47 62 357 217 458 73 
92 462 271 29 130 309 282 203 
455 483 269 346 453 309 127 62 357 397 
46 86 269 38 455 86 269 
270 191 163 190 242 115 
458 131 340 293 269 227 
438 409 462 54 234 374 217 
62 263 191 134 251 309 127 209 487 301 
458 497 134 142 127 180 234 68 156 
455 358 314 220 189 269 
92 346 423 63 4 104 458 129 
265 462 199 455 129 
92 462 460 62 489 130 309 319 
269 346 357 203 62 130 
242 462 257 33 234 459 
132 269 131 340 55 173 
132 265 462 340 58 
458 4 47 269 227 
455 351 47 309 472 257 126 336 269 
185 12 120 22 491 
257 451 397 191 182 53 
242 462 62 50 441 38 143 151 174 434 
455 96 24 242 393 
242 191 257 451 397 262 257 400 
132 92 358 127 62 496 51 38 63 358 35 234 265 
132 269 202 47 152 50 309 305 
395 159 22 251 176 171 
62 338 462 24 62 387 
132 265 191 257 167 369 
257 451 159 22 251 229 
347 265 431 340 104 257 259 199 346 88 
269 346 62 67 107 305 
455 202 340 362 309 305 265 130 
257 70 316 271 68 
269 191 134 274 69 179 202 127 116 37 209 
10 129 231 175 62 168 309 71 189 
63 106 474 269 469 264 
126 151 312 336 257 295 51 
63 86 63 151 134 453 309 55 257 165 
257 85 129 257 207 183 378 156 
92 191 271 68 475 170 133 
257 465 175 353 309 68 
63 473 309 305 234 173 
63 47 29 400 
455 250 50 19 475 257 29 400 
132 265 11 134 59 257 119 
257 133 353 289 68 
455 250 257 33 336 174 210 
269 202 47 152 257 49 130 
458 287 464 28 
270 43 214 191 163 
455 86 423 268 269 
439 120 22 214 128 163 
257 466 462 92 458 129 
96 63 131 340 188 269 
63 151 453 309 104 242 
63 110 265 191 134 357 101 
455 497 340 349 269 475 92 
257 12 434 47 17 173 
458 250 273 249 233 324 
257 295 51 131 134 142 68 
455 96 284 47 306 
104 455 483 179 4 104 269 
179 113 340 188 265 
231 191 226 309 62 302 
265 346 67 107 309 184 
242 115 455 356 254 
257 260 175 152 357 309 184 458 129 
132 327 121 
62 441 381 275 22 196 446 
179 47 134 152 209 
38 179 104 340 24 269 
63 11 121 426 44 
455 483 458 346 453 309 472 269 84 
347 179 250 340 92 202 460 127 243 
185 250 436 190 
265 191 439 492 18 
46 49 244 254 347 46 187 203 
257 141 131 134 68 142 
423 497 55 173 
269 346 288 446 458 129 
455 483 269 462 257 392 
179 388 254 38 474 30 224 
38 179 104 340 47 196 33 309 104 269 
455 47 62 391 336 223 33 
63 11 486 485 257 186 137 458 73 
179 497 134 142 127 180 234 68 
132 179 131 340 362 309 408 173 62 437 
257 409 462 251 309 456 266 332 418 
257 399 353 309 408 28 
179 22 209 192 
84 63 86 92 462 62 357 298 458 129 
38 63 4 273 55 220 
132 257 70 361 265 
405 455 104 340 483 268 173 89 227 
269 346 62 117 305 231 129 
132 455 483 63 151 
455 358 71 257 392 294 455 4 
38 265 346 134 257 443 336 29 452 329 
257 302 287 271 289 28 336 233 102 
271 270 202 408 13 153 
455 104 340 47 62 172 
265 346 62 153 265 191 318 56 257 302 231 129 
458 131 134 153 257 365 
496 80 47 134 152 54 
63 293 332 258 458 129 
257 395 397 462 229 
458 287 184 257 397 458 129 
63 151 62 39 387 
269 351 131 340 319 174 130 89 227 
63 11 134 47 309 59 265 
458 431 340 47 271 168 
92 22 271 289 367 28 
179 22 134 453 309 59 269 
257 299 495 309 68 189 257 91 
257 159 47 134 152 316 398 
269 175 152 62 387 
133 131 134 142 408 394 28 336 257 80 
257 165 462 262 286 38 257 76 66 
257 12 170 353 309 68 
63 227 250 72 372 437 
455 483 269 346 67 357 350 458 129 
63 432 453 189 415 242 415 37 379 233 
257 241 22 427 381 
269 346 134 257 451 270 458 346 250 242 281 
269 462 134 274 347 179 11 160 
132 455 483 269 191 62 357 130 309 315 
45 455 483 265 191 62 117 310 336 269 
458 462 134 257 49 270 
455 284 47 250 265 270 
265 346 453 309 258 286 
265 346 134 62 165 
269 497 47 152 
269 373 218 351 144 426 221 
257 330 191 226 309 62 302 
455 86 475 257 236 265 231 4 218 197 
92 191 271 68 189 53 346 207 475 257 410 
257 395 91 191 251 203 266 105 
257 21 353 394 289 68 
335 92 191 257 466 
455 319 100 455 296 404 
13 409 94 229 
257 91 497 340 127 142 36 
458 131 134 408 332 28 
269 431 340 96 
231 131 134 47 29 28 
63 96 293 28 
269 191 340 99 20 458 436 
341 133 214 497 134 127 180 234 68 
265 462 357 458 129 
269 346 24 453 309 257 90 
269 175 474 423 309 104 415 265 458 129 
334 133 497 340 127 142 180 234 289 28 
62 326 225 462 161 192 234 332 28 
132 347 269 462 340 269 471 340 59 
45 265 346 271 165 
271 270 191 491 203 394 336 493 253 
92 230 127 59 
271 270 175 152 116 203 257 443 
269 346 152 62 464 492 231 129 
455 106 474 309 282 197 309 174 317 231 129 
269 191 134 274 69 458 202 314 438 341 259 
179 151 308 44 
257 170 175 273 52 257 150 309 267 
455 473 309 282 254 92 
62 285 234 257 215 75 353 309 408 289 28 
271 289 28 
265 497 244 62 34 
269 191 187 309 62 35 242 34 
234 184 269 346 117 84 
269 191 257 392 315 42 203 257 424 
264 346 62 429 309 282 383 234 257 298 336 270 
269 284 340 127 72 181 
455 110 265 191 257 384 336 174 210 231 129 
185 120 22 163 
257 365 64 257 91 
480 346 470 169 468 257 359 326 265 269 175 344 309 244 394 345 
455 113 340 104 67 196 268 265 
132 458 473 309 86 199 202 127 187 203 95 378 
257 476 109 250 271 367 68 
92 346 423 46 4 104 
455 47 309 104 265 32 
84 269 346 308 426 320 
269 191 134 99 347 394 215 22 491 
132 11 458 127 95 494 
265 346 351 257 315 
265 175 423 309 104 415 269 
479 204 269 175 271 237 454 
269 346 62 294 412 33 458 129 
63 358 104 227 203 426 333 309 258 46 
455 106 273 249 269 
179 22 427 53 
269 191 134 99 69 257 383 202 160 
269 462 460 308 44 
132 269 471 340 282 283 303 19 
179 22 67 357 
132 63 432 134 453 309 127 92 
275 22 453 174 130 458 129 
84 455 349 62 416 
458 79 184 347 455 202 258 173 254 
269 373 127 174 456 270 
231 129 231 353 
265 346 257 117 181 264 
439 22 427 
257 164 109 497 134 127 180 234 68 
271 455 104 340 24 309 349 269 
455 351 104 340 188 203 265 
231 346 134 491 
38 269 122 134 127 257 456 
132 265 346 257 369 
257 195 381 22 209 
434 473 309 218 231 129 
92 191 428 357 350 
347 455 2 357 269 346 174 441 
428 129 179 202 
92 191 271 367 68 475 206 133 
269 462 271 446 264 
458 129 458 202 396 257 295 203 334 
257 70 129 271 263 250 152 316 
269 11 335 355 248 
132 265 497 59 156 
132 455 11 305 257 243 
455 296 453 309 145 185 
132 84 63 47 62 297 429 
179 432 460 107 309 286 458 129 
132 455 497 47 152 437 
458 11 381 25 444 208 
455 47 134 249 205 264 458 129 
269 191 62 50 185 448 458 73 
257 425 364 462 134 228 205 
179 131 134 38 179 151 134 251 309 104 45 
132 89 257 97 33 92 346 62 391 63 4 104 
179 362 309 127 310 336 257 162 
132 269 284 340 127 
221 11 96 244 378 
455 104 340 86 199 174 416 462 458 129 
455 104 340 86 14 269 191 458 129 
257 91 191 209 192 
216 133 495 309 68 
242 191 134 62 243 
257 70 183 271 345 
458 17 203 257 297 447 456 115 
154 346 451 55 462 480 
428 11 134 218 197 
132 458 497 134 188 255 202 207 
63 483 63 47 62 67 39 443 458 129 
269 191 62 96 117 260 
269 431 340 47 309 127 341 466 458 129 
63 47 309 104 269 458 129 
257 10 66 110 179 22 
257 91 497 134 127 36 56 257 170 
63 151 134 453 300 
92 191 271 33 234 265 
257 21 129 229 265 271 263 250 344 152 316 
458 129 455 362 46 309 47 269 234 257 294 
92 462 423 309 26 
242 462 438 40 370 486 
63 351 497 340 258 269 
179 22 134 226 309 257 302 
269 191 233 451 424 321 463 
299 159 151 251 53 
458 346 453 309 127 92 
458 73 57 455 483 92 11 127 459 84 
95 159 22 134 322 
132 63 104 340 411 265 240 62 393 
242 462 62 67 357 259 
38 458 4 104 269 32 
458 351 373 127 291 
233 102 191 134 209 
458 191 209 456 376 
179 47 309 59 
455 124 134 309 483 268 269 458 129 
455 483 458 346 62 50 494 
455 11 351 121 309 2 269 
455 106 152 414 62 391 
92 191 271 367 68 56 257 341 
242 462 166 101 458 204 
269 122 134 127 274 309 29 434 
455 131 340 86 205 
179 22 226 309 62 216 302 
231 471 340 59 154 129 
405 4 127 446 
269 346 288 257 97 118 
242 462 134 438 466 458 129 
266 400 474 491 
144 227 269 191 33 309 319 
179 432 257 416 
269 346 474 309 127 458 129 
63 11 121 487 426 395 463 458 73 
132 234 242 270 269 471 340 
269 191 257 451 99 409 336 394 336 257 148 494 346 387 
257 80 11 384 156 
423 462 36 257 399 129 
334 87 129 92 22 271 289 28 
63 362 269 309 127 182 
199 462 257 165 
269 11 127 438 451 25 309 480 
383 241 22 491 
265 346 62 117 59 
455 47 250 45 139 327 
458 4 134 472 269 
92 462 271 48 234 257 138 231 129 
84 179 86 179 4 
63 4 134 68 289 89 242 33 
257 162 497 244 492 
92 151 288 434 14 104 340 188 203 46 
271 221 47 152 445 3 335 
84 346 257 33 309 384 205 
132 458 129 265 263 191 316 324 229 
179 250 271 289 146 
257 166 230 319 189 458 129 
179 306 257 374 383 375 
215 129 257 207 191 308 44 
132 458 131 269 415 62 411 
92 462 214 29 343 203 257 389 
462 269 453 309 244 174 210 
265 346 62 489 437 
46 273 86 458 129 
395 159 151 134 251 487 176 374 217 
458 209 271 28 
57 16 104 134 47 257 291 309 35 37 71 234 90 
242 115 383 11 319 
455 284 127 277 
179 47 351 62 464 492 
79 268 438 416 278 458 129 455 104 340 86 
455 351 362 309 472 269 
257 299 129 237 345 373 127 226 381 
455 483 63 151 453 309 127 227 291 
458 129 227 22 163 
227 257 400 86 13 27 325 458 129 
257 330 191 335 209 
179 22 381 209 379 394 482 
479 175 134 52 205 309 65 
257 341 175 495 309 104 45 
132 265 11 218 
455 351 131 340 104 265 
132 455 4 401 415 269 
269 346 84 41 442 
92 191 271 367 68 475 29 342 
138 133 47 316 271 68 189 257 411 
257 425 178 431 134 
458 131 89 265 369 
257 43 393 175 323 466 
231 129 231 131 134 86 257 330 346 102 
215 133 495 309 68 189 257 222 
92 462 271 367 341 68 475 257 341 
438 211 175 134 152 356 
63 358 460 47 62 357 33 458 129 
269 431 340 47 257 19 336 257 425 342 
38 269 346 107 234 184 
458 129 92 202 127 30 407 229 
458 191 209 379 482 
455 296 483 63 432 357 
231 431 340 483 231 11 6 32 
257 443 462 308 44 
215 47 353 309 68 
269 175 423 309 104 415 286 
257 294 191 71 383 105 381 
46 106 460 474 309 187 269 203 2 
231 462 134 116 203 257 443 
455 131 340 362 309 384 24 265 
269 346 62 391 336 311 
299 159 22 251 381 242 217 
63 47 309 458 129 
186 133 47 353 309 68 
132 242 462 134 257 369 
132 377 105 381 458 322 458 11 396 32 
257 159 47 152 257 97 
11 46 71 234 277 
444 208 64 257 482 
265 41 191 64 
63 497 134 48 75 
269 462 251 309 472 62 263 324 257 384 336 257 115 
480 175 252 448 
63 103 241 11 104 257 97 
179 284 106 468 184 
257 195 22 209 144 185 418 
455 358 127 257 451 270 231 129 
458 431 340 86 14 179 151 
257 383 329 47 64 257 222 
144 265 269 191 227 101 
56 171 269 191 308 320 
257 354 368 462 251 309 244 485 257 181 374 217 
242 462 199 462 404 62 61 409 458 129 
269 284 127 62 357 270 
458 353 309 153 394 336 257 195 
244 184 300 475 264 
460 269 250 428 117 327 
271 270 175 152 427 
38 63 358 401 415 269 381 
132 179 497 340 413 269 485 
257 285 346 153 191 134 318 
271 270 191 491 38 257 377 22 427 
265 191 270 336 174 275 
458 404 481 221 
132 269 462 340 203 75 344 
269 497 244 492 
157 133 495 309 68 
63 474 257 451 270 
458 353 309 68 229 
455 351 104 340 282 269 
423 462 318 344 
132 466 462 340 257 181 
46 113 340 244 265 300 475 173 
246 195 22 427 
179 497 355 395 144 265 
271 123 250 152 128 
215 214 495 309 68 
257 395 462 54 301 
201 397 462 446 
257 333 388 254 
458 4 49 103 458 431 340 384 485 24 257 241 
257 341 175 134 36 237 222 
179 22 209 53 
383 241 214 47 212 448 
43 133 64 257 222 
350 222 129 266 434 250 436 
352 215 202 134 68 189 257 222 
38 179 163 173 
458 131 134 68 189 257 80 
434 151 337 264 231 129 
257 395 462 171 
46 47 309 401 415 493 275 
215 202 134 408 394 28 268 257 44 
63 104 340 293 265 466 458 129 
231 436 185 105 381 
458 200 415 212 448 
475 92 458 497 340 282 337 
231 250 134 344 152 116 
242 462 438 456 429 
132 257 396 462 340 469 
257 186 393 462 
455 296 134 8 309 145 62 172 71 
257 243 191 453 189 
269 346 67 446 
257 141 129 62 263 191 251 374 217 
257 400 218 197 257 374 441 
4 46 188 265 
265 346 62 391 336 466 
455 131 340 282 309 2 265 260 
257 406 137 382 
455 351 473 309 349 205 458 129 
231 250 309 311 89 269 
341 354 133 353 309 68 189 257 477 
132 455 214 483 92 151 139 336 257 97 327 
63 273 131 38 63 104 340 84 
265 455 497 340 104 
257 277 79 
132 257 126 107 118 462 309 305 
269 230 134 127 52 458 129 
272 22 427 
257 333 388 309 438 211 
242 462 257 451 260 
269 346 351 257 130 455 2 
38 139 188 265 11 273 59 
132 179 284 340 244 269 254 189 227 257 241 
132 179 471 340 47 13 130 
269 191 340 274 20 257 317 436 
455 104 340 362 309 319 309 243 
455 106 273 249 269 324 
458 11 288 127 265 
132 269 346 62 50 110 
269 131 134 153 257 465 
234 184 265 346 257 126 107 118 
63 86 257 325 
215 131 134 408 438 153 
92 151 29 327 
458 41 191 79 69 458 202 127 197 
38 455 104 340 24 269 
215 64 257 91 
458 200 415 252 448 
390 36 257 91 
257 91 287 271 28 268 257 80 
132 265 122 134 244 489 
38 265 191 340 288 62 357 118 
179 47 64 269 
227 377 47 64 257 482 
242 76 468 184 265 455 250 249 139 275 
265 346 134 174 118 
38 179 11 305 379 184 
265 346 270 336 257 117 275 
257 277 191 340 403 10 
231 273 307 309 319 197 
269 462 274 458 129 
62 425 342 285 497 134 127 180 234 68 
257 383 471 340 127 124 487 122 
92 191 67 39 19 458 129 
458 175 134 152 249 203 398 3 376 
303 312 151 220 189 13 27 403 
132 242 471 340 314 453 
460 383 418 104 134 472 62 115 
270 299 129 265 373 244 185 105 
458 191 273 356 
132 242 191 257 424 321 
458 462 62 330 336 345 
422 17 234 351 257 297 33 203 252 375 
38 347 179 218 415 286 38 35 415 286 63 11 408 205 197 13 338 
269 4 134 127 111 
423 462 36 
104 46 19 265 
257 299 214 353 309 408 29 28 
323 462 99 268 257 410 
269 346 134 257 97 231 129 
63 22 310 336 438 51 
257 409 94 62 217 18 
257 10 157 250 271 367 68 
257 341 11 337 265 441 
171 346 35 388 245 379 222 336 452 123 
428 151 460 343 
159 497 244 266 105 
455 351 113 340 188 265 455 131 265 
455 351 250 309 282 254 336 92 
455 11 127 197 231 129 
269 346 24 269 191 340 62 259 
458 307 286 309 282 254 
271 123 191 128 360 257 35 
231 436 265 115 
242 462 257 395 115 
179 22 50 375 458 129 
458 131 340 472 269 254 
257 80 22 251 309 121 487 192 
455 7 264 415 423 
458 131 340 47 29 28 
257 277 191 79 
269 346 210 231 129 
231 131 134 86 173 56 153 
455 47 134 226 394 395 263 
455 11 127 308 257 248 458 73 
441 497 134 142 127 180 234 68 
269 191 62 477 
38 6 32 374 115 
257 393 474 189 415 269 
455 351 473 309 127 254 336 92 
63 106 474 309 408 269 33 
458 191 427 442 456 34 
458 346 237 62 357 81 
395 159 22 134 251 487 156 
92 346 41 196 123 
265 346 257 130 455 473 309 2 
434 96 104 265 
179 22 209 176 242 34 
265 346 174 313 
317 104 340 47 394 327 
269 250 152 234 62 489 33 
179 104 340 311 24 265 
455 296 203 257 297 217 
133 129 179 250 271 289 28 
455 103 309 104 269 32 
257 409 11 125 244 418 
231 79 87 
257 330 191 340 142 116 38 215 131 340 417 438 153 
462 30 424 321 305 374 
455 483 455 4 472 269 
271 35 462 125 324 156 
132 455 296 134 337 
257 395 294 462 376 
179 104 340 483 336 286 
132 92 462 271 247 189 265 369 
38 458 191 340 257 49 270 
255 11 127 257 297 137 
104 46 483 265 346 62 130 309 244 197 257 303 
347 269 346 357 455 4 121 
257 91 316 143 29 448 
63 284 340 47 309 
269 346 24 455 296 62 310 336 257 387 458 129 
455 296 134 290 265 
179 129 63 106 474 233 
132 269 346 134 58 84 
257 439 22 226 309 302 
84 63 106 474 309 472 269 311 
38 231 11 104 270 29 118 
231 129 231 131 340 86 199 191 356 
269 346 134 265 179 497 340 218 458 129 144 257 407 
390 353 309 68 289 
269 462 371 339 454 
335 275 202 282 254 336 320 
265 334 495 309 417 173 
242 462 357 458 129 
246 329 47 64 269 
92 47 152 62 391 336 327 203 257 21 458 129 
458 473 184 309 127 62 494 
12 215 133 495 309 68 
132 455 104 340 483 455 362 309 55 
257 302 353 309 68 189 376 
257 91 287 271 289 28 268 257 29 383 491 317 
271 270 191 491 192 
132 422 175 226 271 345 412 1 
334 133 497 134 127 180 234 68 442 301 
257 409 250 152 54 309 315 229 
455 362 309 86 332 
458 191 381 427 56 215 
455 473 309 59 265 458 129 
38 458 346 250 49 377 375 
179 47 62 96 357 270 
257 401 108 414 
426 311 462 415 434 
257 283 303 122 472 257 395 263 
231 129 231 11 2 234 383 332 492 
257 85 129 192 265 257 419 202 244 378 
203 257 384 458 183 257 259 
438 409 462 413 234 374 34 
455 113 340 319 197 9 257 303 
62 463 202 408 173 439 332 492 203 90 
138 133 250 271 367 68 
458 468 184 455 4 60 173 394 33 
92 22 271 29 375 156 
341 292 
63 432 257 392 393 203 257 178 458 129 
455 113 340 188 179 131 265 309 184 231 129 
299 159 22 134 251 487 229 
458 183 245 38 191 273 249 32 
92 214 191 270 420 
257 80 214 331 257 425 364 444 208 480 38 1 
92 462 271 293 309 396 458 129 
458 214 191 13 456 81 
38 455 250 257 456 254 
269 346 273 152 223 92 
38 179 151 340 414 
455 104 340 349 257 117 401 
455 202 47 128 269 231 468 87 
269 131 340 311 291 300 
212 47 152 163 
455 106 306 174 26 242 115 
455 124 132 455 497 340 104 269 
269 462 288 257 97 
458 250 271 29 28 
216 215 497 134 142 127 180 234 68 
46 358 273 311 32 
45 179 7 309 258 
269 175 288 152 257 443 
242 462 257 126 107 118 
275 497 340 127 332 446 84 
269 131 134 408 257 153 336 257 465 
455 104 340 188 269 458 129 
269 11 355 274 360 257 368 346 407 
257 215 250 271 367 68 189 257 91 
92 191 271 68 475 390 
92 462 271 332 466 
455 180 265 369 
132 269 346 453 309 244 62 464 105 
455 110 455 191 453 309 305 269 
423 191 220 254 405 
269 346 62 446 325 458 129 
455 358 244 265 401 394 441 
299 159 151 134 251 324 229 
257 348 465 191 134 322 
126 47 152 209 
269 346 438 153 189 269 
455 106 152 220 
92 462 271 237 338 
257 476 413 485 257 374 252 448 
265 11 84 55 
257 407 462 54 309 384 192 
215 497 134 127 180 234 62 68 
46 113 340 351 166 485 
92 151 29 367 327 
269 288 175 152 
269 346 223 458 129 
455 104 340 483 265 346 257 291 118 309 104 458 129 
455 296 134 453 309 472 62 263 84 
455 113 340 47 205 
455 202 340 59 269 
428 434 282 269 
395 159 22 134 251 487 257 384 336 257 115 
132 104 46 349 265 
179 273 22 116 
455 483 269 497 127 458 129 
458 346 288 152 62 494 
265 346 257 130 455 104 275 
455 250 62 429 309 472 257 393 38 455 131 340 104 269 
383 22 209 456 217 
269 381 322 179 250 152 163 
179 48 205 38 151 111 56 205 
265 260 191 214 306 56 257 425 
455 358 472 269 485 309 46 129 176 
215 495 309 68 189 257 60 
265 91 497 134 127 36 
455 110 269 191 50 
347 179 408 269 179 11 282 269 458 129 
265 175 134 152 257 443 242 115 
458 353 309 408 438 153 
455 358 104 493 275 332 257 374 33 
334 133 47 495 309 68 189 257 443 
334 133 497 134 127 180 234 68 
80 22 54 381 53 
46 47 309 258 286 
84 179 47 309 82 32 
257 409 462 251 309 456 487 374 301 
132 347 455 113 340 455 471 340 
10 129 192 
227 257 195 250 152 437 203 257 211 
266 47 124 
46 47 309 2 415 269 
92 191 423 46 497 96 104 189 257 224 
242 462 350 309 233 
208 462 452 137 234 257 213 
434 151 223 309 188 199 179 24 
257 133 287 271 289 28 
458 111 309 408 203 
63 432 134 264 309 104 265 
455 474 309 257 456 55 
438 409 94 229 
227 185 47 64 257 482 
257 35 191 251 309 127 337 
132 234 139 241 257 327 121 
257 392 393 346 453 309 305 
38 428 103 458 346 291 
38 179 468 184 46 47 309 282 254 
269 346 33 309 2 
455 103 242 11 59 174 416 458 129 
62 305 462 62 357 260 
38 269 346 257 291 33 
242 270 388 167 
257 263 191 316 56 257 141 346 366 368 
269 346 134 257 130 63 362 309 305 
257 44 191 189 
455 4 38 455 104 458 129 
242 497 214 127 257 443 264 231 73 
257 243 462 134 469 344 231 129 
241 129 179 131 134 86 
215 177 72 44 462 308 130 
63 432 134 453 309 127 111 458 129 
269 346 41 337 231 129 
269 131 134 153 257 302 
62 395 35 191 54 234 442 156 
269 191 62 357 305 234 286 412 62 39 393 
63 358 47 309 349 14 269 462 
455 351 250 309 188 265 
170 133 193 
458 131 134 267 415 87 
265 462 67 107 458 129 
63 47 271 29 130 309 282 172 231 129 
179 131 340 472 205 203 493 105 
265 346 134 426 165 
257 185 433 151 308 435 44 
242 462 257 49 378 455 86 
132 265 202 340 127 257 130 309 104 269 
241 273 316 269 
12 390 495 309 68 189 257 443 
455 483 265 346 62 117 118 234 184 291 84 
246 497 48 62 145 
455 104 340 349 394 327 458 129 189 156 
458 175 152 234 62 489 33 
257 277 175 64 257 482 
370 170 133 131 340 68 
269 431 340 384 92 
234 95 310 257 283 303 353 309 68 189 257 325 
282 62 496 74 
63 104 340 293 309 104 265 
458 129 269 202 134 55 173 475 453 
84 455 362 309 282 62 315 
257 21 129 139 410 22 163 
179 4 55 62 393 20 179 47 309 
257 120 22 124 203 62 382 170 334 
132 458 131 340 104 269 
269 131 134 153 257 312 
242 131 340 59 265 
257 368 462 251 309 244 485 257 91 374 217 
269 351 131 340 311 
455 362 277 10 309 86 265 63 104 340 362 438 15 264 
257 425 364 11 121 309 104 95 310 309 19 257 459 162 231 129 
84 455 4 282 189 415 174 101 
38 265 497 348 309 117 327 242 217 
458 250 357 320 
63 47 309 104 199 63 104 
271 28 22 316 398 
257 341 351 131 270 118 144 30 
46 47 309 314 189 
257 465 129 269 250 271 68 
458 131 340 417 332 28 
12 133 495 68 
269 346 474 62 391 336 327 
455 177 92 11 127 459 
38 92 462 62 429 63 373 134 127 198 309 104 265 
46 106 474 309 319 189 
455 106 273 250 139 336 205 
38 243 462 199 179 474 
242 462 423 234 173 
257 341 131 340 68 
62 295 462 251 192 
242 270 175 474 174 42 458 129 
458 73 455 188 205 
46 96 104 340 408 269 62 297 110 
257 465 191 214 5 336 
38 257 166 462 469 
434 473 309 35 
462 269 453 309 244 33 
179 362 309 104 13 118 
257 341 462 453 309 293 227 257 258 269 4 282 
92 151 332 400 
458 191 209 376 
132 458 73 265 179 273 79 257 435 341 234 258 
269 346 96 96 107 
257 160 497 244 266 418 
38 84 63 432 88 415 423 
455 110 63 250 357 278 
455 131 340 372 47 309 483 268 269 
234 286 242 462 67 107 
455 293 309 349 269 32 
257 302 214 495 309 417 394 146 
455 296 8 309 104 257 291 118 
395 159 151 251 53 
455 47 340 250 227 265 357 336 62 115 38 458 346 250 62 50 115 
269 11 384 192 
271 289 28 22 322 
132 92 191 271 293 234 265 
458 202 134 408 394 28 336 257 80 
458 436 176 192 
231 79 234 72 44 
242 462 67 107 309 286 
179 47 62 50 393 
92 346 423 309 349 
242 462 134 357 350 
385 28 22 134 318 
269 191 340 357 458 129 
265 11 59 84 
455 104 340 483 434 202 104 265 
257 222 131 134 153 257 330 
383 29 435 120 22 163 
455 362 309 319 309 484 
132 458 88 257 51 190 242 34 
231 431 340 411 309 55 92 
30 212 22 491 203 257 253 
242 462 199 257 120 131 309 173 
132 265 202 244 139 492 
257 302 353 289 68 
458 129 219 312 202 267 381 192 
265 462 41 196 333 
265 462 257 117 165 
269 131 134 408 394 289 28 336 257 25 
38 143 329 86 265 
63 432 8 309 282 300 475 269 
174 387 250 271 466 
63 103 269 11 127 62 357 315 231 129 
455 104 340 104 269 234 257 466 
341 133 129 257 253 22 61 
352 133 202 408 271 28 
257 330 175 327 
455 296 41 337 309 269 257 330 129 
458 191 8 309 104 438 259 
465 133 497 340 127 180 234 68 
458 131 134 282 62 263 
227 22 437 203 257 211 
455 351 4 134 104 265 
269 191 62 357 118 309 104 
265 373 244 62 430 
271 270 346 453 309 55 286 
38 455 474 383 336 205 
383 434 22 491 203 257 303 
144 265 269 175 273 152 257 97 
257 424 321 462 271 446 
458 175 64 257 482 38 462 309 119 409 374 217 
269 351 471 340 311 
257 164 341 250 271 68 
179 47 309 282 469 265 
227 455 4 104 462 174 392 
203 257 395 413 231 306 212 448 
265 346 227 179 131 
242 462 134 62 357 315 
269 346 96 50 
206 133 497 134 142 127 180 234 68 
132 84 462 134 257 33 234 270 
156 462 72 245 441 
242 462 174 210 346 311 
179 106 474 454 
269 351 462 199 269 462 
455 473 265 466 309 258 174 387 
179 177 269 346 134 56 429 
104 46 188 63 4 355 270 178 
179 331 257 286 38 480 
215 129 126 336 257 491 22 16 
132 455 47 309 59 
455 104 340 96 362 309 127 310 336 242 89 227 
269 346 134 257 270 179 362 
132 92 346 62 489 130 309 319 
92 191 271 367 12 68 
179 113 340 55 286 
215 131 134 65 77 
63 432 238 458 129 
309 173 257 107 118 191 265 458 306 269 231 129 
12 341 133 495 394 68 
269 346 310 336 210 458 129 
458 129 126 434 250 88 
462 92 394 416 234 459 
458 462 251 309 315 
257 341 346 263 462 134 251 324 229 
257 294 462 171 
458 495 309 68 
30 383 22 209 379 256 116 
45 265 346 288 453 309 127 
272 170 195 22 214 163 
257 409 94 212 418 18 
140 215 353 309 68 189 28 336 257 443 
455 202 177 242 462 62 162 265 202 244 62 430 
265 202 47 152 107 
257 303 462 54 309 35 301 
132 455 106 474 309 104 269 
373 462 460 291 
257 141 175 64 233 482 
215 382 245 257 389 
227 336 286 47 62 236 
269 346 299 405 
422 284 86 
455 362 269 197 458 129 
455 483 63 4 282 173 458 129 
84 458 346 257 338 346 496 277 
460 154 495 309 417 257 466 
84 63 230 48 205 
269 346 24 394 117 260 
215 497 134 142 127 180 234 68 189 257 91 171 
257 341 175 64 265 
179 151 453 309 472 46 311 458 129 
271 496 123 191 128 
92 346 423 63 4 104 268 269 84 
455 103 265 179 471 340 104 265 
231 204 257 162 497 244 383 309 185 492 
231 202 340 417 438 153 
92 11 127 332 
234 84 231 175 29 311 
179 104 340 396 286 
458 235 175 306 252 336 493 
132 455 191 340 453 309 55 
269 131 134 177 69 269 202 160 
271 76 120 22 491 
231 497 134 142 127 180 234 68 229 
63 358 401 415 269 32 
466 471 340 59 265 
63 432 460 343 62 243 
458 202 134 408 394 28 268 257 465 
271 367 263 191 316 
455 473 309 384 269 
132 257 370 345 131 282 428 19 
458 431 340 293 309 311 
92 462 271 270 14 11 258 286 
38 458 471 340 408 485 324 335 
179 22 251 309 127 209 381 203 257 441 
92 191 271 367 370 68 
46 460 47 62 297 429 154 129 
455 483 269 346 257 392 33 309 319 
179 22 214 226 309 302 
132 269 346 351 62 396 
434 47 309 188 265 
269 431 340 288 311 265 130 
179 11 244 269 469 
38 335 179 432 274 
455 362 269 309 127 357 
126 364 235 104 265 
231 431 340 362 309 349 269 
257 330 108 280 142 
257 383 491 434 22 226 309 62 302 
257 443 462 251 309 456 377 418 
484 261 328 309 257 243 
269 131 340 153 394 336 205 
132 271 29 12 345 191 128 
458 474 428 258 475 438 400 
132 46 129 63 202 319 
206 133 64 257 91 
265 462 134 453 309 59 
179 47 273 152 116 37 187 189 409 
170 133 497 134 127 180 234 68 189 171 
257 368 346 285 353 309 68 
341 146 
257 443 462 251 309 456 383 418 
299 159 22 251 229 
132 63 4 127 257 392 
179 495 379 68 
455 497 340 188 458 131 269 
203 422 72 66 299 129 271 270 191 491 
455 129 46 104 340 362 309 86 199 455 483 
57 458 129 257 263 202 127 316 56 257 43 366 368 
275 113 340 319 189 24 265 
455 104 340 86 199 257 401 462 
347 269 346 62 165 434 202 267 
132 242 11 244 33 
257 169 129 269 497 134 142 68 189 257 91 
132 462 269 446 23 394 29 465 
63 104 134 362 242 
92 22 271 289 28 189 438 102 
458 346 453 309 127 264 
458 287 271 28 336 257 411 
257 195 22 427 144 257 407 
458 250 271 146 336 257 159 336 257 207 
257 255 166 108 414 
458 460 200 40 
455 47 62 391 336 466 
126 22 209 442 53 
84 231 307 309 244 189 257 195 
269 497 127 257 76 434 
63 47 271 354 
458 316 265 263 
179 47 64 257 482 412 205 
257 370 175 235 495 
242 462 134 257 33 309 408 485 
269 346 310 336 257 259 458 129 
63 113 340 314 205 227 458 129 
257 451 447 191 445 456 34 203 422 
269 191 340 257 451 33 
132 275 131 340 311 254 
92 346 271 423 
299 159 22 134 251 324 229 
269 131 340 408 257 298 
455 483 455 202 47 62 357 429 458 129 381 
159 475 171 346 221 22 251 229 
242 462 62 263 265 11 127 226 374 53 458 468 87 
455 351 47 340 276 89 227 
257 70 361 493 
458 129 257 263 373 134 127 316 487 53 
458 462 251 309 127 209 144 252 492 
455 104 340 86 231 129 
257 341 287 271 289 28 268 257 443 
179 47 62 39 393 
455 96 473 269 458 129 
439 120 47 152 163 3 156 
257 159 47 134 152 322 
63 106 474 309 82 242 443 458 129 
10 346 61 157 
265 11 244 33 
458 460 131 134 86 257 330 346 153 
257 465 353 68 156 
63 293 309 305 242 374 260 
455 293 174 27 33 
179 432 134 265 139 434 
458 346 257 494 336 242 393 
132 257 91 129 422 250 271 28 336 257 313 
455 358 351 401 415 269 
455 362 233 309 104 50 
455 483 92 346 62 357 429 455 4 282 269 254 336 174 488 
269 346 453 309 244 184 33 132 455 11 104 269 
265 346 20 455 182 
92 462 271 29 130 
269 346 453 309 121 309 127 
269 346 67 107 
269 11 244 33 458 468 87 
179 209 271 289 28 
185 16 22 163 
132 458 346 474 309 396 
265 11 127 99 381 242 217 
455 273 483 268 269 
46 131 134 408 485 231 129 
246 22 335 209 
460 275 373 47 152 446 
132 269 431 340 177 265 
269 346 453 309 127 62 117 397 
62 302 285 250 271 68 189 438 102 
406 457 214 108 
455 104 340 362 309 244 41 196 33 245 458 129 
438 417 462 134 251 142 
455 104 340 47 62 259 
46 460 47 62 297 429 
257 315 191 357 
104 455 483 455 284 127 264 
269 191 62 50 441 234 286 
231 64 265 387 312 250 88 
241 177 92 151 332 
38 129 179 22 
269 191 62 357 397 
132 231 307 309 104 269 233 130 
62 263 462 251 374 34 
63 151 134 257 166 231 129 
63 47 474 309 411 234 257 424 321 283 129 
257 91 131 134 408 332 28 
493 278 57 108 414 
269 346 310 336 257 259 
458 129 458 131 134 411 309 267 173 
458 129 14 346 265 
455 296 203 174 27 323 424 458 129 
132 265 122 134 121 309 127 45 
493 222 57 497 134 127 142 36 
458 131 47 428 258 
455 131 340 362 309 47 62 259 
63 47 250 62 50 34 
347 265 346 257 443 265 346 50 458 129 
234 84 63 151 257 29 479 
246 490 203 334 192 
269 346 13 42 
63 104 340 47 309 104 265 
458 129 351 408 269 62 71 
234 184 458 191 50 
92 462 271 429 265 63 11 408 485 189 242 
455 131 340 47 196 33 309 483 268 269 
92 191 271 130 455 497 121 
269 175 309 104 415 61 333 
458 495 309 68 189 28 
269 346 134 62 260 63 4 305 415 426 476 
212 434 436 335 
458 175 64 227 482 
265 243 230 127 200 
455 358 319 38 47 62 357 33 
63 104 134 188 269 346 256 111 231 129 
438 409 94 62 217 18 
439 434 47 152 427 
257 476 393 214 353 309 68 
92 122 127 270 37 383 458 129 
269 284 127 227 291 234 286 
383 16 22 128 491 
455 351 362 309 349 269 
257 390 131 423 
63 22 62 50 393 336 400 
455 362 173 309 349 174 119 458 129 
341 133 495 309 68 189 257 91 
12 215 495 309 68 189 257 443 
455 47 309 104 265 458 129 
269 191 271 243 260 
269 131 340 47 309 127 
458 250 351 200 62 166 
271 270 175 394 278 234 265 
257 370 170 250 271 367 68 
455 351 473 309 104 174 310 
257 14 175 62 489 130 309 319 231 129 
62 40 447 94 156 
139 29 491 22 214 356 
132 269 346 41 167 
269 346 72 389 63 106 152 220 189 
428 434 131 340 218 
203 422 62 370 299 495 309 68 
455 474 265 234 62 430 
233 153 191 209 
265 346 288 152 426 224 
84 92 191 62 330 129 197 
257 80 11 127 374 34 
257 91 131 134 153 257 285 
269 191 49 257 297 407 262 257 383 
215 129 377 434 22 491 
455 251 309 319 227 257 130 
269 346 62 366 165 
92 151 460 62 391 336 327 
257 91 175 134 152 209 
265 346 453 309 282 184 414 227 336 242 
265 162 11 244 266 105 
458 129 257 160 162 497 244 418 
132 455 11 127 92 
132 231 191 437 203 257 197 
455 96 473 309 319 172 
347 46 362 269 46 4 48 269 
269 11 47 309 104 
458 129 271 263 175 152 316 189 62 58 160 
63 362 309 349 46 
370 133 497 134 142 127 180 234 68 189 171 
455 104 340 86 265 405 
269 346 152 357 309 184 458 129 
179 351 104 340 483 268 269 
269 122 134 127 257 374 260 269 122 127 374 115 
455 483 179 151 453 309 282 269 231 129 
92 191 271 367 68 56 257 164 109 
92 22 105 458 131 340 372 166 485 309 257 413 
269 346 227 63 106 474 
257 85 131 134 408 233 456 153 
185 215 22 491 
458 353 289 28 
171 11 127 13 281 458 129 
265 346 270 118 455 296 8 309 104 
455 96 362 309 82 458 129 
265 346 257 130 269 284 127 
455 296 134 453 309 2 265 260 
63 104 134 19 265 
38 63 104 340 362 309 104 269 
335 269 191 33 309 319 
455 106 273 249 237 62 118 
132 269 191 62 357 217 
271 270 175 17 13 210 
423 462 453 309 127 322 405 231 129 229 
63 432 453 309 6 309 104 269 458 129 
132 179 356 271 270 
179 22 357 434 458 129 
271 123 191 128 92 
133 497 340 142 127 180 234 68 189 257 91 37 289 28 
383 29 370 133 214 436 
257 465 353 309 68 189 257 263 
257 222 129 383 434 22 163 38 383 22 491 
455 250 62 429 309 472 265 369 
246 195 22 163 53 
45 104 29 136 400 
455 131 340 483 455 202 282 265 337 458 129 
159 151 251 203 257 374 464 105 
63 106 474 62 50 141 264 
57 92 22 271 367 222 336 123 
179 131 340 47 309 
46 351 362 309 104 269 
234 241 269 191 268 101 
242 462 62 50 259 
269 191 62 489 260 
269 191 428 477 316 56 257 81 
383 317 22 491 
455 129 309 244 270 
241 273 372 474 265 337 
458 191 427 229 
269 346 383 446 375 
63 362 309 408 257 165 309 257 341 458 129 
455 288 110 269 202 127 62 67 357 396 
257 433 353 309 68 189 257 91 
257 137 462 107 38 63 47 182 485 309 269 
458 351 307 434 309 24 173 
304 208 175 64 257 222 
455 104 340 483 269 346 62 117 401 
150 462 309 244 485 257 411 242 217 
458 131 134 177 69 257 109 202 160 
265 191 257 437 336 257 447 
63 351 47 309 2 426 260 
63 250 428 50 50 375 
257 29 433 22 
132 199 4 455 177 
257 285 131 134 408 438 153 
214 322 89 229 346 407 
241 151 161 
242 19 462 96 107 458 129 
265 191 257 357 210 458 129 
179 151 134 256 445 360 257 409 
385 87 
132 271 289 28 22 209 
179 250 426 42 
132 63 497 340 320 269 
242 462 62 61 165 
62 215 285 353 309 68 376 309 257 359 326 
458 129 458 191 340 
139 7 475 257 425 364 38 31 
271 123 191 128 176 171 
63 293 309 127 291 
92 346 423 24 265 
257 22 54 309 267 381 53 
271 270 307 309 311 92 
132 179 86 14 131 269 
257 164 175 466 458 129 
458 49 250 270 168 
458 346 250 62 357 217 
63 131 340 362 265 
132 269 191 234 62 430 
458 7 197 309 2 203 257 40 
257 225 462 54 309 384 192 
455 362 309 396 38 455 11 396 487 257 384 458 129 
63 306 257 451 294 336 257 281 38 63 306 257 456 294 336 257 281 
269 191 235 41 442 
92 462 271 157 
132 347 458 431 340 104 438 259 458 358 127 226 254 
257 334 131 134 472 72 367 295 
63 230 311 309 59 242 
179 22 8 309 282 254 336 92 
63 432 246 357 400 
458 11 127 17 234 257 281 
63 104 62 391 336 257 97 275 
257 206 470 169 495 68 
257 465 250 271 68 192 
275 131 340 384 92 
257 368 497 134 127 180 442 156 234 68 
458 131 340 408 438 153 
458 346 288 474 62 429 
269 462 99 309 227 336 426 338 458 129 
269 497 104 269 32 
269 346 62 357 429 234 184 458 129 
347 458 110 269 191 291 269 191 291 
215 131 134 142 68 189 257 123 
257 466 462 43 466 458 129 
422 175 64 269 
179 47 474 428 357 400 
63 86 265 46 432 270 336 286 
179 11 214 267 415 87 
265 346 257 50 118 268 269 
269 346 152 62 489 115 458 129 
383 29 375 22 54 189 171 
92 151 185 105 88 203 257 115 
179 468 286 242 462 257 43 164 
179 151 290 92 462 271 165 
63 151 453 309 267 173 32 
257 383 195 22 427 456 34 
231 200 415 185 448 
271 29 370 164 175 237 62 248 
370 133 47 404 234 438 417 
242 462 62 223 424 
269 191 62 357 217 231 129 
132 458 495 309 177 332 
269 191 62 391 336 311 458 129 
132 203 233 303 269 191 446 
271 33 191 413 234 62 150 407 
257 12 21 36 257 253 
257 12 470 169 250 271 68 189 257 91 
227 185 361 173 
455 250 309 104 265 203 257 236 
458 129 46 86 184 
63 104 340 293 242 
458 202 134 408 28 
63 104 340 483 269 346 62 117 165 458 129 
179 319 309 257 302 
257 467 470 169 495 309 68 189 257 91 
257 88 253 257 88 
132 455 104 340 282 269 
451 159 151 251 442 229 
458 191 134 54 309 2 
231 191 209 475 257 302 456 217 
257 395 462 413 234 171 
266 434 22 128 491 
299 159 251 229 
455 131 134 177 199 455 110 
12 390 57 381 129 179 250 316 271 263 
231 191 351 41 39 234 184 231 129 
151 46 412 317 
269 202 127 13 297 407 242 217 
132 63 22 257 392 393 
458 131 134 177 14 316 257 60 
455 106 474 62 429 
95 91 497 134 127 142 36 
62 263 191 251 156 
104 340 86 458 129 192 
231 250 271 367 91 189 13 102 
92 346 310 336 46 92 458 129 
159 151 251 309 127 322 156 
92 191 45 196 77 
455 191 270 336 493 434 
270 4 134 177 265 458 129 
269 346 257 341 
38 46 106 474 309 82 189 
458 431 340 188 203 205 
84 458 175 257 429 309 177 269 203 334 
179 335 209 173 
458 316 383 448 
212 241 22 491 
265 346 257 49 59 
203 62 130 458 191 291 
265 346 257 49 130 269 497 106 152 
265 191 305 242 260 
257 341 175 495 242 
269 316 143 448 
257 410 57 177 179 151 134 200 
51 133 497 134 127 180 234 68 
458 250 152 427 53 
242 175 152 174 392 115 
257 35 250 152 251 192 
63 106 474 309 282 185 448 475 269 
246 151 83 309 47 436 
63 11 273 86 
458 131 134 68 289 
203 422 92 191 271 367 68 475 257 370 164 109 189 156 
458 191 427 301 
29 133 497 134 142 127 180 234 68 
257 185 16 22 163 242 115 
143 434 86 201 29 
132 269 175 318 271 42 
455 106 474 309 59 
179 151 38 269 462 
257 368 191 251 309 244 485 257 181 32 229 
242 191 351 62 166 
455 60 269 257 10 403 
269 191 438 40 463 336 257 115 
458 353 309 153 257 329 
62 341 285 497 134 127 180 234 68 
151 46 257 215 
309 127 99 458 468 257 359 326 
84 455 47 62 357 429 
299 159 22 134 251 487 192 
423 191 226 475 257 303 
92 191 271 367 68 475 12 133 
63 497 340 188 269 
455 104 134 483 63 293 309 319 9 227 265 
63 4 273 127 24 63 22 
455 483 265 462 199 63 474 
269 431 340 311 234 286 
257 283 303 131 134 142 65 62 60 234 68 268 257 59 203 278 
164 133 250 271 367 68 
63 113 340 59 265 
377 434 151 163 
269 191 270 118 63 4 104 
458 351 497 340 282 453 
458 497 127 254 234 212 375 
458 436 324 458 474 270 
132 242 191 64 205 
269 346 24 257 406 137 458 129 
257 425 364 175 160 412 265 295 
458 214 209 205 309 87 
62 464 434 474 269 
63 151 13 172 164 
257 456 452 343 191 456 217 
185 195 47 152 116 203 257 207 
242 462 351 156 231 129 
455 131 340 86 455 250 
62 35 462 251 
455 497 134 104 265 
257 410 131 134 142 68 189 257 253 
30 407 191 54 234 156 
257 407 191 251 309 244 378 324 229 
383 120 22 228 257 491 
458 335 413 485 438 27 51 
265 91 462 251 324 257 419 
455 316 62 263 309 319 234 269 
257 21 431 134 47 320 92 
63 22 49 317 458 129 
179 151 214 228 257 456 
265 346 257 49 130 46 4 282 414 269 
347 455 131 340 24 269 455 202 6 32 
132 46 362 309 104 257 311 
269 346 134 265 130 84 
466 191 134 257 181 
179 104 340 86 199 346 453 189 
408 286 197 426 459 
45 231 462 460 62 310 336 438 210 
242 33 63 47 309 104 269 
179 22 437 203 257 211 
62 35 191 251 301 
383 195 22 427 
455 296 453 309 244 269 309 173 
423 462 382 458 129 
185 120 22 214 163 
132 347 455 293 269 455 296 453 309 244 269 
63 483 63 131 265 
269 11 89 257 384 336 242 115 
455 250 309 319 234 62 305 
347 63 305 257 395 439 375 63 4 244 257 78 
464 241 349 269 265 130 
257 491 22 383 195 
451 159 22 251 301 
257 141 161 309 6 32 192 
458 131 134 153 257 393 
29 222 129 272 250 152 209 
269 346 351 257 291 118 309 104 
269 346 134 257 97 
132 179 432 96 96 357 
475 174 310 455 2 62 50 397 
370 133 381 64 257 91 
458 54 62 350 225 234 53 
257 467 137 462 486 
269 4 127 257 97 
257 35 462 54 234 376 
455 103 63 4 104 269 
63 351 362 205 309 55 
179 113 340 244 269 458 129 
231 131 340 282 270 
257 165 462 134 496 
231 495 309 408 233 456 153 
132 29 133 129 271 263 175 344 152 316 
63 104 340 362 205 309 47 205 
377 440 131 134 86 
227 493 275 258 
455 188 455 104 362 269 231 129 
458 175 45 196 333 
45 63 104 293 309 127 446 
46 104 340 86 458 129 
455 47 423 412 257 81 
132 347 269 346 134 291 455 47 62 50 259 
257 120 437 197 
455 131 340 86 199 191 453 189 
151 309 127 182 171 
381 458 36 269 250 152 180 
231 288 175 152 
242 462 257 11 336 257 277 458 129 
455 104 340 362 309 349 233 32 
242 115 269 373 127 446 
455 483 455 293 428 33 
458 250 271 29 28 268 233 
455 47 309 319 197 458 129 
458 278 72 160 
229 346 141 191 257 451 309 319 189 409 
46 113 340 59 493 275 
269 183 62 489 33 458 129 
72 299 129 89 257 33 257 330 250 79 309 349 277 10 
46 47 309 305 231 129 
38 231 346 453 39 
455 483 257 411 11 311 
84 455 86 455 4 305 
458 131 340 408 332 28 
179 49 306 270 260 
132 455 284 340 47 129 265 
455 47 257 291 458 468 87 381 
63 432 134 453 309 420 173 458 129 
132 100 458 346 257 81 458 346 134 251 309 244 105 245 
269 346 62 118 336 257 236 
458 495 309 68 189 257 459 80 
458 497 314 485 415 257 392 336 205 
458 346 134 453 309 197 280 
265 202 125 348 309 123 
43 302 133 129 383 434 22 163 
390 131 134 417 438 153 
269 346 134 24 265 458 129 
63 22 198 309 104 199 63 473 
132 455 110 179 202 127 
455 250 273 249 205 324 231 129 
439 241 22 427 190 
257 61 263 230 84 127 226 
63 358 408 269 309 205 
257 393 353 289 68 
179 131 340 408 289 28 
133 92 497 134 142 127 180 234 68 
242 462 257 117 270 458 129 
265 462 134 62 210 
455 131 340 362 309 104 269 
46 432 257 416 84 
63 432 134 351 400 
265 202 127 357 
332 343 191 128 301 
38 458 129 455 483 63 4 104 265 
46 113 340 177 265 
347 455 296 134 270 336 205 455 296 134 270 336 205 
269 191 233 297 463 336 257 281 
269 346 49 152 377 105 
92 191 271 299 68 475 390 
13 160 191 361 456 122 
269 346 134 24 458 346 134 453 309 282 269 
257 162 497 244 485 309 62 115 
455 104 340 483 179 11 
455 202 24 309 86 
138 390 353 309 417 289 28 
269 346 100 92 346 62 165 
63 151 453 309 305 242 118 
57 271 247 191 322 
132 269 191 62 315 
271 123 191 128 53 
271 158 175 306 257 370 486 3 335 
455 103 458 4 472 269 
92 462 62 452 165 231 129 
257 416 51 175 270 
455 473 309 71 308 257 424 168 132 269 202 134 311 458 129 
92 462 103 234 286 
132 126 129 269 191 62 315 
335 7 257 496 154 66 
38 455 483 458 11 
387 312 497 134 127 180 234 68 376 
458 497 134 127 180 234 68 405 
92 191 271 367 341 68 
455 103 45 132 269 346 62 489 115 
179 106 273 152 203 265 325 324 38 265 358 127 446 234 205 
155 346 191 62 50 270 
265 141 131 134 65 62 60 234 68 
63 106 413 46 223 
92 191 271 367 68 475 257 341 
455 103 309 47 62 357 294 231 129 
63 47 271 68 
257 253 22 228 266 53 
257 80 22 251 309 121 414 374 217 
385 28 22 134 316 398 
257 170 250 271 68 
269 462 62 50 393 415 50 400 458 129 
455 358 86 199 455 293 
215 47 353 309 68 189 257 443 
231 353 289 68 192 
95 91 462 134 251 487 442 374 115 
458 287 271 289 28 268 257 401 
63 86 63 4 305 92 458 129 
434 151 453 415 199 179 86 
257 42 336 253 175 353 
132 271 345 191 226 189 265 53 
265 346 257 263 179 47 309 472 458 129 
455 104 340 362 351 270 118 
231 193 309 65 309 422 
246 129 179 131 269 451 
63 104 340 47 107 61 327 
179 131 423 458 129 
242 462 419 281 
132 241 151 340 
84 458 358 6 309 104 269 32 
470 169 133 250 271 68 
84 63 103 309 244 257 321 172 
370 133 497 134 142 127 180 234 68 156 
458 353 68 301 
426 224 462 463 
231 353 309 68 229 
231 307 309 127 257 392 
132 92 191 481 247 415 257 263 265 257 375 284 319 189 
189 53 458 250 30 429 
84 458 471 340 47 309 
458 250 271 29 28 38 131 134 408 438 153 
257 80 151 251 309 244 105 
455 106 152 468 62 391 336 275 56 62 391 336 434 
271 29 375 22 54 
269 346 257 291 118 309 104 458 129 
455 358 35 234 173 
269 11 372 197 254 
455 188 455 4 104 269 
455 362 309 348 257 130 
275 151 446 84 
455 293 428 105 309 483 268 269 458 129 
269 346 62 101 263 
265 346 227 455 296 290 
455 47 309 244 242 24 62 330 
45 231 346 227 275 
14 346 257 126 107 203 242 118 
132 347 455 113 340 104 269 455 113 340 104 269 
231 351 182 62 50 397 
455 483 62 464 241 47 
126 250 152 209 56 53 
257 90 202 134 417 289 146 
63 4 134 121 203 242 130 
257 215 109 214 353 309 68 
458 250 134 152 116 
186 215 250 271 367 68 
269 346 152 62 357 263 56 246 336 286 
312 336 257 220 141 497 134 127 142 180 234 68 
458 468 62 350 225 
132 92 346 288 374 281 
257 80 214 331 444 208 38 1 
233 409 462 453 189 
455 483 63 202 47 250 62 437 89 269 
179 432 453 280 234 357 
63 373 134 24 269 132 63 47 309 401 415 269 
38 428 11 24 269 38 428 471 340 24 269 
265 462 227 458 129 
57 265 462 134 257 181 
179 104 257 97 118 
323 462 88 309 429 
92 462 357 350 
63 351 104 340 86 14 179 151 
455 250 117 327 
370 133 177 265 35 497 218 240 176 240 301 
63 111 309 47 257 392 
92 346 423 96 395 
455 483 269 346 257 294 458 129 
46 362 309 314 189 453 
233 102 191 340 128 
28 22 134 318 
132 242 462 257 370 486 
92 346 423 46 4 104 268 269 
458 346 218 309 282 46 
92 47 152 402 253 324 
92 346 271 33 231 129 
143 151 357 434 
265 346 257 118 46 4 177 264 
257 456 270 7 189 397 369 
179 104 340 362 309 319 309 243 
133 36 257 222 
257 29 397 462 41 337 309 60 
269 214 52 428 241 309 319 309 40 329 
269 462 134 257 451 33 257 393 175 218 485 412 61 327 
383 169 133 47 152 427 
257 341 131 265 234 286 
179 22 209 456 217 
132 269 346 134 257 97 
458 214 129 92 22 271 278 309 60 245 257 260 
179 47 152 361 56 257 341 
179 22 125 309 127 209 381 192 
265 175 152 187 245 487 381 
455 131 340 86 455 497 104 265 
269 191 52 309 319 189 95 130 
257 338 230 218 451 
63 11 273 305 458 129 
269 214 495 68 189 376 
257 383 22 413 309 267 374 217 
63 110 265 191 62 391 336 466 231 204 
46 273 349 173 132 46 86 458 346 152 92 
269 346 288 257 97 118 458 129 
455 296 8 309 314 174 211 167 
231 175 134 318 28 
63 214 110 336 354 
46 351 47 309 349 269 414 
458 431 340 293 269 
269 287 271 29 367 28 
242 462 426 338 458 204 
179 151 310 336 257 165 
455 104 340 362 394 332 243 
269 346 469 252 492 
38 84 269 307 257 370 341 309 104 257 97 
269 250 271 289 28 
265 11 127 257 456 33 
38 458 346 62 50 494 
341 133 497 134 127 142 180 234 68 
46 106 316 466 
265 346 199 458 110 
458 129 458 473 309 349 159 451 
63 188 179 11 
458 175 64 265 394 207 191 161 
46 351 104 340 86 189 199 441 
21 133 250 271 367 68 189 257 215 44 
257 409 462 54 309 384 374 34 
38 265 346 89 257 384 336 257 217 
455 273 129 455 191 273 453 309 2 32 
63 106 474 62 50 393 
265 346 62 263 234 241 309 472 
269 346 152 62 50 217 
458 129 458 131 134 483 92 202 127 62 370 207 189 438 338 
455 96 188 179 11 
269 161 30 407 229 
132 63 86 14 63 151 
455 131 340 282 145 458 129 
438 409 175 134 152 413 
395 159 22 134 251 487 171 
257 35 11 127 445 442 171 
257 456 191 272 492 18 
455 497 340 401 415 62 81 231 129 
455 182 38 63 17 
62 283 303 299 214 36 257 401 442 192 
347 63 131 340 305 203 257 451 447 63 358 305 203 257 297 458 129 
179 246 151 214 312 336 150 
63 362 309 104 257 291 118 264 
46 4 134 104 423 268 269 
269 462 134 62 357 378 309 71 458 129 
393 133 128 53 
242 284 134 47 152 52 
351 131 340 483 336 269 
63 151 8 309 472 269 
227 455 362 309 104 462 174 259 
63 47 270 1 38 63 230 127 425 
38 92 151 29 275 
63 106 163 62 391 336 13 434 
132 179 358 244 269 
63 49 362 62 338 265 214 307 286 
242 462 257 248 336 257 164 458 129 
458 129 203 62 477 
257 146 497 134 127 142 36 415 29 341 133 
480 202 273 127 257 97 
63 11 396 205 227 
63 284 408 269 62 6 
231 202 134 417 394 28 
269 346 72 449 223 420 181 
63 358 408 269 426 392 437 
455 356 30 259 
455 483 265 346 357 
458 175 134 129 69 458 11 71 234 277 
179 47 340 356 269 132 179 177 269 351 175 309 127 92 
334 133 353 309 68 189 257 91 
63 47 62 489 130 309 319 458 73 
265 466 122 84 127 17 
257 91 214 131 134 153 62 298 
63 202 103 309 314 269 254 336 334 458 129 
458 129 271 263 175 152 316 
242 191 340 426 44 458 129 
455 473 309 177 265 38 455 473 309 177 265 309 173 
269 11 408 103 309 257 389 452 129 
63 47 340 17 103 
242 191 129 203 257 407 
257 281 346 489 
13 259 84 462 2 
132 291 84 458 175 309 408 265 309 286 
92 346 271 489 281 84 
46 113 340 2 269 280 
92 462 423 88 
458 129 458 497 134 68 289 
347 455 497 104 269 32 455 202 166 485 458 129 
84 455 6 309 408 269 197 
265 346 134 257 130 234 62 330 309 319 203 257 170 
271 270 404 197 
257 21 57 129 271 270 191 88 
257 328 307 176 221 
455 113 340 104 242 405 
159 202 127 322 381 242 34 
179 131 38 460 104 
179 250 464 29 28 
242 284 244 378 324 257 384 336 257 115 
164 215 250 271 68 189 257 91 
269 191 134 220 458 129 
46 27 257 291 309 48 269 
455 19 434 14 19 184 
63 86 14 63 151 
455 288 188 265 
234 257 416 455 4 349 257 82 179 316 
63 86 458 358 127 197 
92 191 271 367 146 189 69 179 22 209 
455 104 340 86 257 392 130 309 104 269 
458 57 353 309 408 332 28 
76 133 497 340 142 127 180 234 68 
257 341 131 134 68 189 438 450 
257 395 447 462 171 
242 462 426 496 277 
171 346 419 191 41 337 309 60 
215 202 134 68 189 257 207 
269 96 202 127 
269 11 127 257 456 33 
257 165 462 257 137 
458 473 31 309 47 459 
62 465 285 250 271 68 
133 250 271 68 
72 176 263 462 134 251 
38 234 62 430 231 131 
203 265 389 458 462 240 357 240 179 218 
269 131 340 311 254 234 184 
4 231 314 269 485 
458 131 340 288 305 
455 103 265 459 11 
171 191 332 336 257 97 
38 265 346 134 357 
464 188 265 466 11 127 356 
63 432 220 309 104 269 
63 358 244 242 378 197 
179 113 340 319 172 
179 214 311 203 139 29 329 
458 191 427 189 171 
38 428 151 256 163 
132 269 191 62 50 50 217 
133 495 309 68 189 438 417 
147 462 199 46 362 
383 241 388 309 302 
257 91 497 134 142 127 36 
242 462 134 426 311 
179 104 340 86 173 344 
30 183 438 378 
265 346 134 426 101 
38 101 175 152 357 
265 35 462 413 234 171 
455 483 269 431 258 
458 191 72 107 330 14 131 357 275 
269 346 273 453 309 127 257 97 
257 374 270 191 357 
257 377 47 134 152 116 
132 265 191 438 456 369 
242 462 257 297 91 
455 79 173 309 258 184 
257 390 495 309 408 394 28 
269 373 127 257 49 429 458 175 
257 302 202 134 417 394 29 28 
458 495 309 68 144 257 295 
38 347 455 191 340 453 309 282 9 257 260 46 351 113 340 258 265 
215 250 271 289 146 
269 386 257 399 240 290 
455 362 173 309 2 
257 80 151 251 309 456 439 105 
269 122 134 127 257 395 159 
257 470 169 64 257 91 
257 400 47 152 116 
257 439 22 427 53 
92 11 127 30 357 81 
257 118 462 309 305 257 107 375 38 63 131 265 
271 295 191 251 324 374 217 
179 432 62 395 439 393 
269 191 438 297 424 321 463 336 257 281 
458 284 47 152 124 264 
455 497 340 188 269 231 129 
350 222 129 257 263 202 127 316 56 192 
179 131 134 362 309 472 265 146 398 
84 46 113 340 104 265 
434 475 496 114 131 340 218 
38 265 462 174 40 369 
84 231 462 271 332 
269 122 134 127 469 
63 362 309 127 310 336 265 162 458 129 
179 471 340 47 309 
269 346 357 309 127 197 231 129 
92 151 62 464 275 46 4 104 
62 35 462 413 234 381 242 115 
269 287 271 28 336 257 80 
38 455 47 62 39 496 114 168 
438 387 462 415 173 
455 497 340 244 269 
84 179 86 179 106 474 103 
257 221 151 251 381 242 115 
46 6 134 309 483 268 269 
12 133 495 309 68 189 257 91 
275 151 453 50 
179 362 257 90 346 333 309 127 413 203 248 
179 131 134 417 233 153 
132 202 179 6 
269 346 134 24 455 296 134 8 254 92 
434 48 205 347 179 151 198 
269 346 426 338 38 63 106 474 309 305 269 234 205 
159 22 134 251 487 229 
458 358 127 264 234 286 
257 16 22 134 427 
257 21 175 226 271 345 203 257 443 
246 329 47 366 221 203 62 115 
266 434 214 22 491 
242 462 257 451 441 
271 455 131 340 349 205 
265 462 251 309 244 266 418 
455 104 340 483 265 346 372 310 336 269 291 84 231 129 
133 495 309 68 487 144 257 91 191 209 
84 458 346 270 336 257 392 
208 393 343 
458 462 134 24 29 400 
13 90 175 152 382 
257 330 346 153 191 134 209 
459 462 426 291 
269 191 24 72 27 224 
242 462 62 50 141 
92 462 423 309 19 205 
92 191 271 367 295 56 257 334 
132 458 250 340 318 485 103 
257 424 462 447 
49 439 400 47 332 
265 263 497 218 301 
455 104 340 24 123 
231 346 453 309 145 269 
370 133 129 257 407 191 413 234 171 
132 46 151 453 309 47 309 311 89 269 
242 325 462 271 446 
439 241 22 273 356 
179 106 288 474 13 27 130 
265 346 257 49 130 46 151 453 309 305 242 321 
38 455 47 227 257 19 455 293 309 258 184 282 414 242 
63 106 316 426 443 189 199 63 188 
92 96 462 340 237 62 118 
269 346 62 96 357 33 
257 91 287 271 28 
269 462 41 176 309 86 
269 346 62 489 281 231 129 
455 351 24 256 264 458 129 
203 255 257 51 462 257 164 
231 202 47 436 
92 191 271 367 263 69 257 294 11 127 71 229 
139 218 475 29 364 
455 47 62 391 336 278 
63 104 340 86 344 
455 191 453 309 166 269 309 173 
275 22 273 257 97 32 
269 346 234 174 481 
269 191 62 260 455 110 455 497 305 
92 11 127 271 384 
265 346 134 257 165 84 
95 153 191 134 99 
458 175 257 28 
215 133 497 134 127 180 234 68 442 376 
265 202 59 257 424 
231 191 427 442 156 
428 434 4 401 415 269 38 428 434 113 340 
63 131 340 47 309 104 265 
46 284 134 319 9 242 309 472 466 458 129 
265 466 497 127 17 84 
38 92 22 62 464 336 493 
405 179 47 271 341 38 271 248 
28 22 309 127 322 381 
455 362 173 309 127 163 231 129 
351 218 38 2 
63 474 205 309 2 
246 47 353 309 68 
265 191 227 310 336 269 
269 346 134 310 336 13 259 
132 458 4 134 104 246 
63 362 242 309 314 453 
179 362 62 429 309 166 179 4 472 242 291 
271 270 473 309 472 269 
266 434 22 226 309 62 302 
63 432 134 24 143 195 
179 209 257 461 456 34 
38 265 462 257 392 63 4 104 
395 159 22 134 251 487 405 
63 104 340 47 221 458 129 
132 265 11 218 254 
257 341 175 134 129 199 482 179 11 119 
257 51 175 134 152 198 309 153 62 496 494 
480 204 458 462 340 467 
458 41 353 68 
275 151 257 130 179 151 
38 46 284 267 257 434 
271 29 194 22 491 
246 47 64 257 482 
379 265 310 336 269 63 202 134 127 198 309 104 257 401 
379 354 92 462 423 458 129 
334 133 47 495 309 68 189 257 295 
265 346 257 117 350 
265 462 62 489 33 
455 103 243 11 134 218 
63 104 340 86 132 269 346 270 260 
132 179 4 273 86 265 
63 432 453 309 104 62 357 259 
46 351 362 309 86 
383 120 22 163 38 270 191 491 
63 351 104 340 483 265 346 257 118 309 104 458 129 
150 11 273 127 257 97 32 
265 346 199 455 188 
269 131 340 47 309 311 254 242 130 
63 151 134 264 309 187 205 254 336 62 259 
63 104 340 293 271 277 
132 269 287 271 29 28 
269 346 453 309 127 62 391 336 434 
269 346 62 357 378 234 184 
92 47 152 327 
455 296 453 309 408 269 62 6 
62 465 285 353 309 68 
179 125 202 47 145 269 245 
269 497 104 242 291 84 
265 346 257 130 455 24 269 
458 230 319 231 129 
395 159 22 251 192 
458 356 179 131 134 
92 191 271 367 370 170 68 
347 269 462 453 189 269 284 340 127 
458 131 340 362 309 104 242 
38 231 175 340 306 394 336 205 
269 11 127 438 40 25 309 257 425 364 242 115 
269 191 41 442 309 82 
265 191 67 107 
179 358 293 309 127 89 13 392 234 13 395 439 375 
455 104 340 472 205 
269 287 184 62 429 309 314 220 189 174 260 
46 47 309 207 
458 214 129 458 202 160 
458 129 458 202 71 32 
179 47 309 417 173 142 
257 178 346 451 248 
92 11 273 127 459 
132 269 191 340 351 62 51 
455 96 104 340 483 268 269 89 227 458 129 
265 346 199 458 129 
455 483 265 462 257 443 
458 131 134 48 205 
63 351 47 45 196 19 475 227 336 205 
377 434 22 437 309 450 
179 4 460 218 
179 47 340 382 269 254 
455 104 340 293 309 48 265 
92 346 423 63 497 104 
43 133 497 134 142 127 180 234 68 
257 126 107 118 462 265 434 230 35 458 129 
38 269 131 340 244 489 
455 483 63 47 62 429 309 305 269 374 115 
179 22 453 309 311 
179 497 349 205 
46 104 340 47 309 104 242 
269 346 271 117 401 458 129 
38 479 462 310 336 257 354 336 257 425 364 
179 351 497 340 104 265 
242 191 62 50 305 
38 455 473 309 187 265 254 
269 346 310 336 257 260 
185 120 22 491 
455 473 332 231 129 
132 63 316 269 309 257 384 
179 151 134 220 
132 63 358 273 86 
227 22 209 475 257 302 
231 307 309 305 257 186 486 
216 221 11 127 445 381 
242 462 134 357 146 234 233 234 242 281 
269 462 62 67 107 310 336 174 210 458 204 
242 462 134 62 210 
455 202 24 309 47 332 
269 129 265 202 331 
45 269 191 280 309 257 81 
458 131 340 153 394 329 
92 346 271 21 37 215 92 
269 183 439 492 
455 96 113 340 188 269 
132 265 191 335 38 242 462 84 
132 269 346 288 152 24 265 
257 417 462 257 417 458 129 
84 462 257 33 309 48 269 
458 250 182 438 456 299 397 383 492 190 
201 443 462 446 458 129 
242 462 453 309 127 62 243 
455 483 458 431 62 357 259 154 129 
383 434 22 491 203 257 396 
201 380 338 175 270 35 
269 346 134 54 309 127 209 487 374 115 
144 265 455 104 340 86 62 391 268 173 
451 159 22 251 53 
84 458 346 355 62 494 
455 483 269 346 453 309 244 428 33 
335 63 11 319 234 463 
269 346 134 257 451 260 63 106 17 242 281 
271 400 22 491 
133 495 68 
458 131 134 86 257 434 14 436 
246 195 436 176 171 
63 287 205 62 50 166 
63 358 282 269 453 
455 351 104 340 86 458 129 
38 265 346 351 210 
455 86 455 4 305 264 
63 104 340 86 199 462 453 189 
132 458 353 309 417 28 336 257 247 
458 131 340 86 143 434 
265 230 134 127 52 
458 191 209 185 105 381 
265 346 134 174 259 458 129 
298 22 453 485 301 
265 202 127 62 424 168 
271 247 175 152 180 
289 482 151 58 
63 293 332 28 
100 479 191 67 39 
269 462 134 453 309 127 382 
159 22 134 251 324 301 
455 131 340 362 269 309 384 
132 455 104 340 86 265 344 
455 104 340 483 268 438 236 
132 179 293 242 
242 462 62 243 412 227 336 286 458 129 
458 353 309 68 289 
84 458 373 47 257 392 270 
132 265 122 127 62 357 118 
257 370 164 109 214 250 271 367 146 
257 465 316 271 68 
156 346 263 129 269 191 
104 179 47 62 443 
257 456 397 191 134 182 
132 92 462 62 489 130 309 319 
458 131 134 142 68 405 
215 202 134 68 189 257 91 
63 104 340 362 265 
455 358 282 173 197 
242 281 131 340 319 257 130 269 284 47 458 129 
347 46 113 340 305 203 255 46 113 340 305 203 257 425 364 
231 436 377 105 381 
132 210 462 265 130 
257 44 91 175 134 152 316 398 
265 346 199 455 24 
63 47 340 250 394 327 
63 86 269 346 257 97 260 
269 462 54 309 127 209 374 115 
231 191 52 309 35 
63 250 340 17 62 260 
257 416 462 257 416 458 129 
455 188 242 462 174 378 
269 287 271 28 
192 191 271 446 
257 392 33 462 84 458 129 
383 29 195 22 214 163 
265 346 310 336 210 
484 284 86 
335 46 4 315 469 
269 131 340 244 173 489 
132 269 346 351 270 336 493 275 
242 462 62 140 265 346 189 257 82 
302 133 129 179 22 79 56 387 134 309 408 28 268 438 102 
265 346 310 336 174 259 458 129 
63 104 340 293 233 
92 346 271 293 234 269 
189 156 458 129 458 202 134 71 
455 11 47 309 71 144 257 424 168 
455 191 67 337 309 62 50 447 458 129 
335 257 76 166 94 
242 462 134 453 300 
246 222 497 134 142 127 36 
179 47 62 391 336 357 400 
269 191 316 398 56 257 112 
455 86 265 346 67 107 
257 425 364 175 257 291 309 160 257 263 
257 277 346 90 129 269 250 271 68 
63 358 282 269 197 458 129 
455 296 134 257 270 14 316 257 68 
455 293 257 466 458 129 
179 250 311 309 104 
231 191 209 456 217 
269 175 17 466 234 257 272 236 492 
458 351 175 62 357 33 
452 131 134 408 367 28 
455 104 340 483 458 202 24 265 
231 388 271 289 
455 104 340 483 92 11 127 394 452 327 
458 191 134 491 
51 312 57 129 231 202 134 48 269 
238 420 
126 11 273 86 269 
84 455 362 309 86 332 
179 22 233 49 448 336 257 260 
272 434 22 163 
335 63 17 246 375 
179 483 269 346 62 391 336 466 
92 191 271 367 370 477 
455 483 269 346 62 67 357 48 336 398 466 458 129 
63 151 62 170 75 
63 432 264 309 305 
257 91 287 271 332 146 
271 237 263 175 344 152 316 
269 431 340 311 264 
302 133 129 439 434 22 163 
240 489 240 455 4 258 455 296 453 309 258 458 129 
231 468 184 231 202 349 184 32 
257 401 191 251 309 127 322 53 
231 191 209 144 257 295 
206 133 64 493 222 
38 455 11 47 265 258 
257 470 90 353 309 408 28 
271 90 129 269 191 340 
199 462 92 309 177 
458 131 340 408 289 28 
284 179 314 269 
455 104 340 362 309 47 309 145 265 437 
458 497 335 244 438 466 38 71 
458 462 343 257 82 
458 175 62 357 416 
458 11 25 246 329 53 
370 133 353 68 
215 287 271 289 28 
31 346 476 169 353 309 68 189 257 91 
143 434 151 220 234 184 
257 383 16 151 134 
269 388 189 227 281 489 
132 458 131 340 104 394 311 
269 346 423 458 468 87 
455 86 455 296 62 357 310 336 257 393 
455 131 340 188 173 
231 462 340 38 231 431 340 
62 395 263 191 251 374 115 
269 497 127 322 240 176 240 376 
84 179 104 340 47 309 408 265 485 
455 483 434 251 173 309 305 
92 346 271 29 130 309 187 269 
455 351 47 309 401 415 269 
257 330 129 458 497 
455 104 134 188 203 123 458 73 
92 151 62 391 336 357 400 264 
271 237 482 47 152 316 
455 202 47 251 332 
257 334 193 192 309 244 257 443 
179 17 439 336 205 
132 269 202 127 357 350 
179 47 62 489 130 309 319 
370 133 497 134 127 180 234 68 376 
38 269 346 174 416 
179 353 309 408 394 289 28 336 257 25 
192 462 62 446 260 38 63 358 6 309 305 265 270 
257 164 109 36 13 25 
377 434 47 436 3 192 
269 191 24 92 191 62 59 336 210 231 129 
179 22 371 13 451 321 
132 63 432 134 453 309 127 62 165 
455 483 63 131 199 191 392 
92 191 271 367 12 170 68 
455 129 455 296 134 453 309 104 265 
265 346 351 310 336 269 
458 436 383 492 381 
4 63 104 269 405 
242 462 257 456 270 
46 113 340 244 62 441 245 
269 346 62 357 118 
257 434 273 408 485 
92 191 271 367 68 475 257 206 341 
455 358 6 309 472 257 126 336 269 
242 4 134 319 189 
458 131 134 408 394 28 336 199 373 127 203 269 
257 21 129 257 43 250 124 309 207 120 
269 250 152 237 62 489 33 
227 141 62 375 151 256 182 203 480 
351 408 286 62 429 
269 462 58 347 275 121 309 319 257 130 179 47 152 453 
455 131 340 177 455 191 134 453 309 71 
132 458 473 309 55 269 
46 47 309 127 92 
458 131 134 2 203 376 346 397 
63 362 309 305 269 458 129 
242 33 231 250 377 397 448 
405 462 271 446 
31 250 271 68 
132 242 11 134 127 234 489 
269 346 134 24 458 306 
458 129 271 263 250 152 316 189 69 309 160 
132 265 346 49 310 336 257 165 
257 330 202 134 408 438 153 
383 241 22 427 
257 74 129 203 62 477 
269 129 28 336 438 417 22 134 99 
455 182 174 27 260 
132 40 191 357 
458 84 175 438 429 
455 47 309 311 189 174 260 458 129 
30 330 191 491 
242 462 397 2 
455 110 458 191 453 309 218 254 336 269 
46 4 349 269 475 257 42 336 434 14 108 37 388 254 
458 88 265 259 456 34 309 71 234 277 
76 15 230 127 254 336 257 338 56 265 33 
63 47 271 29 378 
92 22 271 327 458 129 
242 44 471 340 127 486 309 257 398 
63 106 474 309 319 485 242 115 
132 265 346 374 34 
269 191 134 274 69 257 164 202 160 257 263 
92 462 271 130 46 4 60 265 
269 346 50 231 129 
269 346 351 270 336 493 275 458 431 227 257 33 
63 358 2 309 305 
458 182 62 50 260 
179 193 309 6 
257 330 431 47 62 369 
458 131 340 408 485 62 145 144 257 297 
269 346 62 50 315 234 257 393 
428 151 197 234 257 297 37 40 33 
439 492 18 458 191 257 81 
265 346 199 46 362 
347 455 296 134 455 296 134 
458 436 439 105 381 
479 175 64 257 482 
57 257 341 64 257 91 
242 462 469 458 129 
63 47 218 62 489 130 458 129 
455 191 372 220 254 3 257 384 336 257 281 
453 300 455 4 104 269 
38 455 202 340 362 309 104 265 
179 22 92 309 166 119 458 129 
132 455 104 340 483 269 11 127 24 257 236 
132 455 104 340 86 438 153 
455 104 340 483 269 346 394 117 401 
257 395 11 127 445 171 
257 120 110 179 22 410 
269 11 127 13 297 407 
179 351 86 265 179 351 362 309 35 
269 250 309 127 242 130 458 129 
46 113 340 75 184 
455 96 104 340 483 242 462 62 117 401 
132 179 349 269 240 62 357 118 
203 383 492 221 11 127 445 
62 341 285 497 134 127 142 180 234 68 
242 462 134 62 337 60 
271 289 146 191 128 
80 22 251 309 121 229 
455 202 340 372 47 309 472 62 82 144 265 
92 462 340 62 165 
257 263 497 218 240 176 240 53 
242 115 179 151 257 97 217 
231 353 309 153 14 202 127 203 257 141 
257 400 483 179 47 269 
458 250 271 398 68 192 
38 455 104 340 362 309 177 455 183 320 
170 133 47 209 464 28 336 257 443 
455 362 309 319 197 458 129 
257 313 462 486 309 227 
63 47 271 168 336 205 
347 455 17 265 19 265 202 127 446 458 129 
257 35 462 251 381 242 115 
269 191 251 309 65 309 484 189 53 
46 373 177 265 458 129 
265 346 199 63 362 
458 129 46 432 291 
179 497 47 88 257 389 
257 393 306 246 375 
458 214 404 234 
132 458 353 309 408 332 28 
455 104 340 293 466 
455 113 340 188 29 400 104 340 104 257 97 
10 14 175 134 152 116 175 64 269 
92 191 340 62 117 165 231 129 
273 129 455 191 340 
63 106 474 309 314 220 189 269 
132 257 107 118 462 309 305 257 321 
269 346 62 297 429 
493 22 257 105 
269 346 62 137 494 
458 351 131 340 47 269 405 
63 131 340 104 265 
458 462 214 54 309 25 444 208 
257 466 462 50 
455 351 362 309 127 404 62 74 
265 346 20 257 166 94 
132 265 191 62 217 18 
63 188 63 151 67 337 415 29 329 458 129 
92 191 271 29 146 
455 104 340 188 458 462 
257 341 353 309 68 
63 104 257 97 118 38 269 346 404 
63 129 63 471 340 104 269 
63 47 72 239 
46 235 86 199 269 462 
63 104 134 362 309 47 62 297 35 
434 104 340 483 269 346 62 165 
132 455 296 453 309 472 269 
92 151 271 215 
4 46 188 46 131 269 
257 392 462 460 309 127 
458 353 309 472 62 477 229 324 257 70 
132 63 11 104 426 392 
231 96 250 340 
458 129 212 241 250 152 427 190 
455 113 340 282 9 265 
269 191 62 357 305 309 282 
132 269 497 134 127 36 
455 351 131 340 362 309 127 92 458 129 
455 202 104 257 97 118 32 
269 462 134 412 31 458 129 
53 346 263 191 251 
242 462 227 455 106 474 
38 458 307 271 310 336 265 
92 22 271 28 336 257 247 
132 458 122 134 282 257 429 
265 11 127 257 384 336 265 
455 473 309 127 277 
57 275 122 59 324 374 115 
269 131 134 177 14 202 187 485 257 466 
383 22 128 309 127 491 
132 291 84 257 126 107 118 462 257 424 321 
458 307 309 305 38 455 362 309 305 
38 231 373 127 291 
257 77 436 254 189 95 27 
458 214 474 438 451 145 336 257 281 38 276 438 451 71 
46 351 483 268 269 
63 131 340 362 309 349 438 119 231 129 
458 191 198 309 121 
269 462 33 63 282 372 
199 191 257 165 
63 362 309 55 269 458 129 
257 425 342 64 257 482 
487 257 395 447 257 396 191 337 
179 351 104 340 311 
257 186 476 169 285 353 309 68 
84 63 106 474 62 297 210 
257 334 129 269 202 181 62 295 156 
265 346 134 24 184 
132 458 204 237 222 151 464 
271 270 462 453 309 244 269 300 475 184 
132 458 388 271 289 
455 351 103 458 11 127 227 291 
455 47 99 173 234 62 489 33 
383 370 133 353 309 68 142 
257 424 462 425 412 173 
455 296 134 453 309 127 92 62 34 458 129 
38 179 86 265 
257 328 175 273 445 333 
231 495 309 408 28 336 257 80 
63 84 47 309 314 453 
455 296 134 290 63 151 257 392 393 203 257 424 458 73 
63 460 188 63 432 62 357 393 458 129 
455 351 6 309 2 257 97 
455 483 269 346 41 176 309 70 458 129 
269 191 340 62 441 455 473 309 47 
434 362 309 349 265 
257 277 191 386 240 290 
38 46 113 340 305 347 46 104 340 2 
29 478 193 
241 177 269 462 61 
455 104 340 362 309 70 174 311 231 129 
335 32 458 131 340 282 196 19 
451 159 151 251 229 
242 462 134 72 76 181 
335 455 202 134 293 242 466 
299 159 22 251 53 
465 133 468 87 265 179 202 142 160 192 346 295 
63 113 340 55 257 375 234 354 458 129 
458 373 273 127 197 
455 106 17 174 466 
458 175 152 211 336 257 164 341 234 383 492 
132 63 47 62 291 309 265 146 
63 47 309 244 269 270 260 89 62 33 
257 159 47 152 357 
458 346 288 473 269 
38 46 362 309 59 227 265 
275 151 50 231 129 
63 96 104 340 86 231 129 
455 273 110 455 202 349 269 32 
455 362 309 59 265 
179 432 203 62 470 338 
38 231 284 86 
14 202 340 362 309 47 265 
257 75 131 134 417 438 153 
215 36 270 450 
269 250 423 309 91 
458 431 257 97 309 184 
347 63 230 396 63 11 
46 282 309 86 205 
179 355 310 336 257 260 
269 346 134 469 458 129 
269 431 59 428 275 458 129 
265 346 351 257 130 269 175 309 127 
179 432 351 275 
455 474 271 130 309 282 92 
257 219 473 496 114 
370 133 47 209 323 146 
257 21 285 131 134 68 
269 11 127 62 489 162 
334 133 214 497 134 127 142 180 
257 395 462 54 234 156 
179 151 453 309 258 227 336 286 458 129 
63 106 218 309 305 
269 284 127 240 337 240 269 191 439 492 18 458 129 
234 233 265 196 191 274 
132 179 47 134 152 198 309 55 205 
132 215 202 134 408 394 29 28 
426 338 462 24 62 470 338 458 129 
242 462 62 67 357 477 458 129 203 62 477 
84 462 257 392 33 
257 451 299 159 151 251 301 
170 133 353 309 68 
257 470 169 36 257 477 
179 151 257 416 292 336 257 338 
458 431 340 362 309 282 145 
455 6 309 408 269 257 392 437 455 4 
458 250 270 165 
269 346 257 97 118 
455 104 340 362 309 349 46 
179 353 309 417 289 28 
231 191 209 252 105 381 
257 299 353 289 68 
455 483 242 462 257 291 130 309 319 458 129 
335 458 108 280 38 191 340 249 32 
216 215 129 179 250 271 68 
269 346 62 216 263 
92 462 134 458 129 
132 179 293 227 257 19 179 4 282 
257 241 151 460 308 44 
458 346 474 269 453 
257 465 209 271 385 28 
269 191 62 50 294 458 129 
84 231 175 306 377 
29 23 265 269 191 62 50 437 
365 133 214 131 134 153 205 
257 406 94 309 420 32 301 
242 462 199 455 188 
383 410 22 214 163 
372 458 497 340 188 269 
455 358 19 173 309 257 384 
257 341 202 127 257 49 258 
179 468 286 265 92 22 453 309 127 80 231 129 
233 25 94 171 
257 164 109 497 134 142 127 180 234 68 
215 131 134 153 257 195 
455 4 134 75 205 458 129 
458 129 458 250 271 289 68 
455 188 233 458 204 
46 106 474 309 472 269 311 
133 353 68 144 257 407 
455 104 340 362 309 244 33 245 84 
434 7 309 174 303 309 349 269 
179 250 152 437 309 450 
383 446 275 
269 346 134 453 309 311 
299 159 22 251 309 127 316 398 203 62 217 
241 22 437 309 450 
458 250 271 146 189 241 256 491 
257 35 462 251 309 127 445 192 
231 353 309 408 29 28 
12 170 133 250 271 367 68 
144 265 231 346 189 233 27 
179 151 257 392 336 257 392 
84 63 151 257 392 
179 131 134 483 268 257 239 
265 41 191 361 
269 346 24 174 172 
257 383 195 151 54 309 267 374 217 
269 191 340 62 318 
455 103 46 104 242 
458 250 271 289 28 
458 346 474 227 257 466 203 257 424 
257 297 141 214 191 427 
269 346 453 309 244 418 
335 92 151 257 434 
257 425 342 175 134 36 257 343 92 
470 169 133 250 271 367 68 
434 284 340 483 242 462 257 384 336 257 162 
458 129 458 495 
458 346 134 453 300 
132 455 4 136 265 
257 425 364 129 269 431 340 86 14 179 151 
202 455 127 198 309 282 434 309 349 205 
269 131 134 153 257 195 
257 395 11 127 182 171 
265 191 14 63 22 
269 346 273 41 442 
231 202 134 408 28 
299 159 22 251 442 53 
231 191 209 379 256 116 
38 458 373 127 257 338 346 374 277 
257 80 151 54 309 456 414 192 
179 22 351 446 
257 29 462 1 
231 307 309 472 205 483 
179 60 269 72 419 
92 22 271 367 28 
257 141 462 251 309 19 246 278 
242 462 134 174 243 458 129 
265 202 311 24 242 
335 458 17 320 
92 346 271 130 309 472 394 466 
269 346 33 234 159 
332 80 11 244 378 381 242 34 
257 281 346 469 234 184 
265 462 347 92 462 62 281 
104 340 6 309 282 174 153 
265 346 134 257 443 242 115 
179 104 340 47 29 466 
179 273 287 485 257 348 
63 188 242 462 62 259 234 170 93 
458 346 134 52 309 104 265 
455 131 340 197 245 
265 346 257 81 346 263 
257 476 109 353 309 408 28 
257 477 497 134 142 127 36 
269 191 257 49 118 63 250 
271 270 79 184 231 129 
455 483 269 346 453 309 127 62 357 396 
419 159 22 251 192 
63 11 134 6 32 
257 169 287 271 289 28 268 257 443 
271 330 462 271 165 
43 133 497 134 142 127 180 234 68 189 257 91 
126 47 152 361 56 255 
179 47 163 45 139 434 
63 113 340 75 433 309 104 275 129 257 285 
132 63 113 340 483 268 269 487 63 305 265 395 260 
242 191 438 297 336 257 281 
265 346 134 62 165 405 
179 47 439 317 
179 131 340 47 62 274 437 
269 191 257 291 118 309 104 257 277 129 
92 462 62 293 234 367 345 
132 458 131 134 47 33 309 282 300 
455 250 423 309 104 415 265 458 129 
455 497 134 320 174 437 
455 358 396 234 46 
410 497 134 127 180 309 68 189 257 343 
335 179 495 309 197 280 
257 477 79 
248 214 129 257 407 191 67 357 
63 151 290 265 63 104 340 47 237 454 458 129 
242 462 62 452 59 
179 131 134 68 
242 462 96 107 309 184 
11 269 127 111 412 184 
309 173 92 191 271 263 309 472 
455 131 340 372 86 199 191 453 189 458 129 
439 434 22 163 
383 29 434 47 152 128 163 
269 346 24 62 117 387 
179 273 408 485 
455 250 271 337 60 89 227 458 129 
269 346 62 117 401 458 129 
92 22 271 222 336 452 343 
63 86 63 113 340 314 269 458 129 
179 113 340 282 254 
269 346 271 117 401 84 
438 120 7 414 
455 110 269 191 226 300 475 184 
215 47 495 227 68 189 257 44 
257 206 476 169 250 271 367 68 
270 191 209 190 456 217 
455 104 340 483 455 358 293 205 
458 462 62 330 336 333 
257 281 462 41 489 
33 320 180 
269 346 134 453 309 127 62 165 
231 353 309 408 233 153 
379 205 92 346 271 260 
84 63 47 309 483 336 428 29 130 
179 497 340 218 485 415 394 
347 458 131 340 59 458 202 47 17 
460 278 151 256 316 351 203 443 
179 161 62 407 442 192 189 257 181 
179 11 127 197 458 129 
458 202 134 408 29 28 
265 462 446 38 455 4 127 446 
269 191 62 50 437 234 233 
132 242 462 337 240 269 4 218 
46 104 340 293 345 
132 269 11 134 127 89 394 298 
257 451 175 309 127 257 392 
63 250 309 48 199 63 250 
215 497 340 142 127 180 234 68 
332 299 159 22 251 229 
38 46 373 24 269 
132 242 11 47 309 59 
257 291 253 257 88 
159 151 134 251 487 156 
458 129 458 131 340 411 309 77 173 
255 250 495 309 244 310 
92 230 127 383 364 458 129 
92 122 127 323 369 
271 29 178 7 337 
92 22 340 62 391 336 434 231 129 
460 269 17 466 
242 11 127 72 486 162 458 129 
12 133 129 179 250 271 146 189 257 91 
231 436 257 374 441 
179 358 282 173 458 129 
374 115 63 432 453 309 319 309 255 
132 84 269 346 50 
455 497 2 415 269 405 
63 250 62 357 294 
32 271 2 191 58 
257 112 462 251 309 47 271 332 23 212 312 
132 458 497 340 244 46 254 
13 102 191 134 316 99 
455 288 47 152 
46 351 362 309 127 257 392 
383 241 436 203 402 123 229 
347 46 483 46 106 249 242 260 324 46 47 
242 33 175 152 271 446 
246 151 251 309 315 
231 79 234 257 97 
242 462 96 62 50 393 
257 260 191 182 264 
203 201 443 257 29 178 191 297 
132 63 356 62 130 309 472 269 311 
269 288 175 152 458 129 
62 395 295 462 251 374 115 
269 346 152 62 489 162 458 129 
257 383 22 134 251 309 396 257 482 189 229 
269 346 134 469 344 
434 11 305 412 46 
257 76 497 134 127 180 234 68 
132 455 191 340 268 309 104 265 84 
63 432 24 62 117 387 
455 351 113 340 349 173 
257 167 334 175 495 
455 47 340 251 394 336 242 
455 362 257 140 309 218 197 231 129 
304 208 191 257 40 
132 265 122 258 286 374 217 
257 159 250 152 251 
269 131 134 153 438 61 51 
269 346 84 58 
269 462 62 165 203 257 488 
455 104 340 483 92 462 270 
271 270 175 152 116 
63 47 309 47 29 434 258 286 
458 129 179 202 127 445 381 
370 133 129 179 362 62 35 176 374 217 
341 133 353 309 408 332 28 336 257 313 
455 131 340 86 458 191 265 357 
434 104 340 349 265 
257 170 131 134 68 189 257 91 
265 346 419 441 
269 462 72 85 336 257 476 109 
257 80 151 309 121 189 171 
458 131 340 408 28 336 438 80 
63 432 134 453 309 408 203 37 408 485 
179 131 13 33 
455 202 134 127 198 309 68 189 265 458 129 
269 175 423 309 104 415 479 231 129 
84 269 175 257 429 234 95 451 117 463 
63 47 271 146 189 265 
38 347 179 151 63 11 
458 471 340 127 92 
257 222 47 134 152 36 
458 373 35 234 184 
458 214 175 316 271 398 477 
269 346 134 24 63 131 340 86 268 173 
63 11 119 257 263 
458 346 62 39 494 
46 471 340 282 300 415 269 
269 462 460 58 309 55 269 
458 202 134 177 14 128 269 
179 151 371 258 475 257 398 
29 133 497 134 127 180 234 68 
179 104 340 24 205 458 129 
269 462 62 165 336 426 239 
63 284 408 173 62 429 
341 133 129 72 44 191 308 130 
132 63 306 257 260 
45 231 250 309 472 62 82 176 
227 265 462 453 309 59 
455 104 340 483 92 11 127 62 165 458 129 
38 63 47 272 317 84 
62 350 225 191 54 381 301 
179 11 267 32 
458 191 381 209 379 256 116 
458 404 257 140 
257 91 191 322 203 62 326 477 192 
269 346 288 62 357 118 
458 11 214 314 438 259 240 257 51 346 494 203 150 
231 191 88 415 423 234 233 38 233 377 317 
480 214 462 62 236 380 
455 104 340 362 309 282 9 242 
493 151 257 275 265 151 107 
84 269 346 134 257 443 
460 92 175 152 328 
265 346 134 426 260 
132 458 129 458 202 273 65 309 479 
132 63 209 173 379 438 211 
257 434 22 291 458 129 
269 346 257 451 452 458 129 
179 432 50 400 
455 104 340 47 257 466 
257 341 353 309 68 189 493 222 
80 22 460 453 189 
92 11 288 127 30 294 
455 471 340 127 71 245 458 204 
269 346 134 453 309 145 172 
257 169 287 271 29 28 268 257 443 
458 346 214 257 496 215 135 
269 131 340 55 92 
458 462 460 256 445 38 175 134 344 152 116 
242 462 62 243 412 257 43 239 458 129 
390 57 104 340 188 173 
455 351 131 340 362 309 104 269 
458 202 340 68 289 
132 455 460 47 309 305 257 294 
265 202 96 127 257 392 
269 273 474 309 265 369 
269 191 62 117 263 234 184 132 455 47 316 257 291 270 
455 104 340 483 92 462 394 357 293 234 269 
257 91 497 134 127 142 36 56 43 133 
455 104 340 483 265 346 257 443 
132 63 362 269 38 63 24 269 
330 497 134 127 142 180 234 68 
140 215 214 353 309 68 
438 153 191 134 322 
242 497 127 62 118 336 257 236 
257 409 462 251 309 456 414 374 115 
63 316 387 375 
257 465 68 7 192 
458 175 257 333 309 337 458 129 
84 458 346 8 309 127 41 117 
455 47 428 354 
257 212 22 427 456 34 
493 195 151 256 445 132 47 134 152 116 
395 159 22 251 53 
231 64 257 482 
335 455 388 38 404 234 258 
12 170 390 250 271 68 
458 250 134 249 257 91 
455 473 309 207 
455 131 340 244 205 
455 131 227 257 291 275 
234 286 242 462 134 257 384 
45 63 432 453 309 2 265 414 
132 63 460 47 340 180 265 369 
92 22 383 336 205 
242 191 134 257 443 458 129 
179 47 62 357 393 
265 346 134 257 130 455 473 309 315 257 281 
269 346 257 465 46 314 
92 462 214 257 103 234 257 416 
458 129 271 263 175 152 316 189 69 309 160 
493 222 497 134 127 36 
203 242 443 46 432 134 
63 47 340 306 269 344 
179 284 258 286 
132 179 497 104 423 234 286 
289 28 22 134 209 
455 96 104 340 362 309 68 189 269 
92 346 271 29 130 309 104 269 
257 159 22 340 50 
352 133 353 309 68 189 257 222 
132 455 460 47 340 17 62 397 
265 191 377 492 18 
63 483 179 104 340 472 62 391 336 466 132 179 104 
458 175 460 134 152 356 
46 151 453 309 472 257 437 
242 462 438 451 115 
455 351 6 309 244 269 270 441 89 62 33 
257 456 397 191 273 182 
242 462 134 199 455 362 
133 214 128 252 434 22 491 
132 458 287 271 29 28 
132 179 22 340 257 49 165 
269 131 134 408 257 385 28 336 257 401 
257 411 191 361 
458 191 468 458 250 152 361 
132 269 346 62 357 270 
390 64 257 482 
269 346 134 24 458 346 134 453 309 127 197 
132 46 106 474 309 2 257 260 
265 191 107 
269 346 257 49 130 458 346 316 466 203 257 236 
179 151 310 336 257 97 488 458 129 
269 11 127 50 309 282 197 
242 175 152 64 56 257 352 341 
257 465 495 68 
63 104 340 47 339 454 458 73 
132 458 431 340 349 257 148 277 
257 76 495 
179 129 63 104 134 293 173 
38 231 471 340 305 332 
257 470 169 129 269 250 271 68 189 257 370 91 
139 287 485 38 388 172 
132 347 455 104 340 269 346 134 453 309 127 257 384 336 257 424 
63 96 104 340 86 
92 191 271 367 68 475 257 186 341 
38 269 346 134 469 344 
455 296 8 309 282 257 28 458 129 
257 112 495 
150 191 273 52 309 267 
92 346 271 181 92 458 129 
269 460 175 134 152 
458 79 257 334 335 
257 25 131 340 258 438 443 
455 273 474 62 91 189 269 
257 107 118 462 309 6 
455 104 340 483 268 257 416 
231 202 340 408 233 153 
455 250 309 408 265 485 
455 104 340 71 234 257 424 231 129 
455 358 288 188 265 
63 351 47 309 472 269 311 
455 191 288 52 309 104 174 27 118 231 204 
189 376 179 131 340 
246 195 22 427 456 156 
179 250 271 68 
265 462 134 257 443 405 257 186 470 169 129 203 62 477 
370 390 177 
242 462 72 238 243 458 129 
455 47 340 129 265 
455 17 212 434 336 174 387 
63 47 62 223 338 
257 263 191 337 
458 273 468 438 153 
455 113 340 188 455 276 62 224 
257 29 330 191 427 
257 112 346 263 462 251 309 127 316 398 301 
257 330 175 134 152 116 
63 351 362 309 305 
269 346 50 234 257 78 
257 91 462 274 
257 456 447 336 80 183 378 456 217 
28 47 134 152 209 
257 409 11 121 374 217 
179 358 2 30 260 156 
63 104 134 483 269 462 58 
458 404 234 496 221 
455 131 134 86 205 
257 369 191 340 469 
455 296 257 211 336 257 387 458 129 
269 346 96 134 72 389 265 346 125 309 127 357 234 205 
257 341 131 134 142 68 189 257 91 
63 230 349 458 129 
63 362 309 244 233 172 
215 209 271 289 146 
242 270 191 340 453 309 282 300 
269 284 319 309 62 35 
458 497 38 458 131 
246 250 152 437 
46 474 257 126 107 270 
227 185 22 145 
455 191 273 116 
92 191 271 68 475 479 189 257 91 
455 110 269 191 340 
455 104 340 24 243 458 129 
269 11 258 426 239 38 269 462 257 291 118 309 104 
455 483 269 202 127 50 
132 231 131 340 305 30 260 
341 133 497 134 127 180 234 68 156 
455 106 474 309 483 265 
269 346 62 117 217 155 129 
269 273 145 184 487 257 384 336 257 115 458 129 
62 297 191 427 
476 133 129 179 497 134 142 68 189 257 91 
455 104 340 483 92 191 
335 32 231 373 
159 22 251 229 
132 257 341 129 227 22 163 
242 462 257 456 33 455 296 453 309 104 242 
438 409 462 54 309 121 374 217 
38 242 462 257 441 
269 191 62 50 115 
63 104 340 47 62 215 75 
203 242 443 179 151 
269 346 453 309 127 62 117 465 
257 341 175 226 257 317 
269 431 134 47 95 27 215 75 
257 25 250 134 152 322 
257 299 250 271 289 28 
269 11 134 125 127 257 456 
458 202 134 177 199 482 179 373 119 
269 191 438 297 172 71 336 257 281 
458 129 428 250 152 209 132 287 271 289 146 
458 276 203 265 395 
179 113 340 244 242 475 394 336 286 
434 471 340 282 163 
269 11 244 33 458 129 
269 131 134 47 28 
257 425 364 38 158 219 235 47 62 402 247 
458 191 351 41 39 234 184 458 129 
269 11 127 24 84 
242 263 462 257 291 118 
395 159 151 251 309 127 322 156 
257 91 191 134 36 56 257 138 
455 202 24 309 47 306 269 
269 346 62 50 82 
265 346 227 46 4 103 234 
455 131 340 362 309 59 329 32 
257 370 341 131 340 104 269 487 192 
455 460 47 30 294 309 319 
132 265 431 134 47 309 127 
212 241 436 381 
63 47 309 315 405 
80 151 251 309 121 487 171 
159 497 244 105 
257 393 230 47 428 458 129 
196 336 257 496 343 7 456 217 
458 131 340 408 485 189 257 115 
269 346 257 275 265 408 257 476 327 
455 351 362 309 314 269 453 
38 265 462 134 237 62 489 130 245 
84 63 282 62 429 
265 346 227 455 293 
257 222 287 271 289 28 
62 393 285 131 134 142 65 62 60 371 68 
179 110 179 250 163 173 
455 230 177 265 242 462 257 126 107 369 
92 462 271 332 458 129 
179 131 134 104 265 
455 296 453 309 19 426 292 458 129 
455 250 309 282 197 189 269 
170 133 497 134 127 180 234 68 
159 151 134 251 324 229 
269 351 131 340 319 174 130 405 
347 455 2 357 257 466 462 288 453 309 127 92 
179 22 309 127 124 203 62 435 334 203 422 
455 250 423 309 104 415 269 
269 346 62 67 107 310 336 426 260 
92 462 62 489 130 309 319 458 129 
269 346 134 24 458 346 453 309 2 30 270 336 143 
63 104 340 293 269 458 129 
63 497 127 203 456 378 
299 28 22 309 127 209 381 192 203 422 
265 462 134 62 165 234 184 
257 165 462 257 153 
80 151 54 309 121 376 
46 47 309 472 265 263 
458 346 62 50 494 
269 113 340 127 52 
132 455 11 244 451 
257 77 191 187 254 442 156 
458 346 453 309 121 343 234 265 
347 179 104 340 362 309 188 269 265 346 13 165 
63 47 309 314 220 189 426 260 458 129 
479 175 288 64 242 
265 462 227 455 4 104 
257 311 175 288 218 451 
458 353 309 408 28 336 257 443 
257 159 151 251 203 257 374 464 418 
231 287 271 289 28 336 257 278 
63 113 340 188 269 
455 351 471 340 127 62 310 336 269 
242 462 62 357 33 336 257 115 
455 47 309 188 203 265 
257 419 462 134 54 324 176 374 115 
257 334 346 345 209 229 191 226 379 68 
257 390 177 231 11 127 427 
63 113 340 258 173 264 
458 276 257 451 383 
269 191 257 291 263 
493 159 22 214 209 192 
271 28 47 152 209 
455 362 309 282 189 415 174 210 84 231 129 
132 379 221 92 462 271 429 89 227 
38 63 47 340 249 257 384 336 208 346 385 327 
29 433 47 13 27 278 
242 217 269 346 484 
455 202 103 179 202 311 415 286 
434 131 362 286 
455 351 104 340 86 14 346 453 309 472 257 466 203 269 458 129 
458 131 134 153 394 433 
269 175 273 152 356 
269 346 474 423 309 104 415 184 
179 104 340 362 309 349 13 341 104 265 
271 367 247 191 128 
269 462 84 62 17 281 
51 133 47 64 493 482 
458 250 271 29 367 28 
215 214 353 309 68 
257 302 129 458 191 209 132 353 289 68 
231 122 273 218 
455 47 423 309 104 415 257 253 
63 432 134 200 458 129 
269 191 233 297 463 203 62 34 
269 346 453 309 121 458 129 
455 4 134 188 269 458 129 
458 473 309 319 172 
455 96 104 340 86 199 257 165 462 
257 338 11 134 127 88 379 62 494 458 129 203 257 477 
104 455 293 309 177 332 
455 362 309 127 92 231 73 
159 122 134 127 99 487 53 
63 47 193 189 242 
269 11 472 95 27 160 192 
257 277 346 474 62 357 411 
455 296 273 453 309 408 203 
12 133 202 134 68 
46 497 340 177 199 269 191 
132 151 179 8 309 258 173 
179 284 127 491 
458 214 316 143 29 448 
92 462 423 309 257 118 
395 159 22 251 176 229 
63 351 104 340 104 269 
231 131 134 181 62 477 
455 113 340 258 254 458 129 
159 22 251 442 229 
455 104 340 483 179 11 6 309 207 
439 241 22 491 
179 314 233 465 
426 66 11 134 75 459 154 129 
455 47 62 496 210 291 84 
458 17 257 419 
179 351 104 340 86 269 
242 462 257 451 33 455 106 316 62 91 24 242 231 129 
265 471 340 127 257 443 242 33 
231 131 340 408 28 336 257 253 
270 12 191 491 
433 151 343 197 
265 346 199 63 293 
257 80 22 382 309 257 326 
455 131 340 177 458 191 62 165 489 129 
458 131 340 47 309 104 242 
438 263 191 251 192 
132 458 495 309 177 196 
257 488 175 309 127 291 
455 351 473 309 218 197 
215 38 170 133 250 271 367 68 
455 104 340 47 62 260 458 129 
269 191 340 62 165 234 286 89 227 
455 106 273 249 269 324 458 129 
458 131 340 282 62 429 
46 288 104 265 
269 287 271 28 336 257 443 
458 129 438 338 473 309 472 62 477 324 394 263 462 226 
341 133 131 134 68 189 257 91 53 
269 346 134 200 344 234 286 
257 419 462 125 309 127 337 
335 46 4 319 234 269 
458 346 214 355 62 494 
439 434 22 491 203 229 346 343 
455 131 340 413 254 309 104 242 
257 133 250 271 289 146 
265 409 175 134 152 54 
179 122 127 257 49 434 14 151 
242 471 340 127 257 384 458 129 
458 129 62 350 225 202 127 445 381 203 257 441 
92 191 271 293 309 483 
270 404 173 62 153 
383 434 22 163 
405 191 174 392 397 336 257 217 458 129 
387 312 84 19 233 
210 462 446 84 
72 213 285 353 309 68 189 257 443 
455 11 134 71 300 
265 462 199 63 362 
438 91 497 134 127 36 
269 471 340 127 257 456 
257 263 462 485 309 257 138 354 368 
480 346 393 175 273 316 269 309 394 
92 151 29 275 265 151 332 107 
455 483 269 346 62 67 357 118 309 47 
458 175 62 291 309 160 
458 497 127 209 240 176 240 192 
458 129 179 22 312 336 257 170 
257 299 495 309 408 233 153 
458 346 251 309 104 257 97 32 
265 346 50 234 286 
57 213 133 129 271 263 191 251 
269 284 340 311 
455 483 269 462 67 107 
62 395 350 225 191 161 
497 458 47 306 412 257 392 
329 104 340 362 309 55 242 313 458 129 
179 151 310 336 257 97 387 144 227 
227 104 101 203 255 
458 175 129 458 83 139 434 131 134 362 309 349 257 341 121 
269 346 355 62 310 336 210 
231 191 8 309 355 257 451 309 305 257 294 
455 362 309 2 203 257 424 321 
455 47 134 250 317 
63 432 310 336 257 345 
455 47 212 317 
458 335 88 142 
455 47 340 318 485 344 458 129 
257 285 497 340 177 199 257 327 151 
269 346 134 62 117 165 
13 278 22 134 209 
458 250 271 317 
269 191 257 130 63 473 309 319 
455 104 340 483 455 358 282 205 197 458 129 
265 295 462 308 160 
242 443 474 254 336 320 458 129 
458 175 62 489 130 309 319 
370 133 177 179 47 271 237 278 
455 362 309 408 434 13 466 197 154 129 
458 214 462 251 309 160 
335 231 202 127 223 309 60 496 221 
179 151 54 309 65 171 
63 358 349 458 129 
455 104 340 362 394 336 265 
126 138 312 218 475 257 40 424 
269 191 340 161 
456 115 458 17 203 257 451 447 
269 346 174 33 455 483 309 127 357 
257 146 497 134 142 127 36 
63 358 282 205 374 33 
179 17 320 336 257 341 
63 47 309 19 205 
269 191 62 323 254 336 174 320 
84 63 293 159 
266 434 22 163 335 
132 231 462 340 268 309 35 234 173 189 171 
257 341 316 271 68 192 
458 316 271 398 477 
257 150 191 273 52 309 267 
265 183 212 492 
257 16 497 134 127 180 234 68 229 
271 409 175 152 54 
242 462 340 62 165 
179 202 134 417 438 153 
265 11 127 310 336 426 44 
269 346 351 41 337 309 172 
154 462 125 309 6 32 
185 22 312 336 150 
335 458 7 485 415 257 424 168 
458 73 455 103 63 104 340 47 309 104 265 
38 179 282 271 159 
265 346 496 114 458 129 
63 273 356 394 336 265 458 129 
271 289 28 22 99 
132 63 202 134 24 309 408 265 485 
179 436 234 13 338 
455 104 340 483 179 4 55 
269 191 62 337 397 
257 91 11 127 209 374 115 
257 409 462 134 251 309 315 487 374 115 
257 28 22 322 192 
132 269 287 271 28 
246 221 151 251 203 176 122 
231 353 309 68 
460 221 11 319 189 
87 151 87 
271 270 175 152 427 203 257 443 
271 28 22 128 
458 358 319 203 374 217 
377 440 131 340 86 
257 396 462 134 469 344 
269 462 62 369 336 271 65 
257 477 131 134 408 394 332 28 
269 346 152 62 446 115 
428 104 340 362 309 127 356 
179 151 251 309 121 414 257 217 
458 202 340 408 438 153 
455 113 340 319 96 167 
92 191 271 68 475 257 215 
408 286 62 429 309 472 257 443 
269 346 62 162 265 4 319 189 234 139 418 
63 497 47 226 257 260 309 205 132 63 273 474 257 429 
45 265 346 270 118 63 432 453 309 47 309 6 38 104 
231 191 226 309 257 302 38 191 209 171 
63 362 271 243 458 129 
215 129 383 434 22 163 
240 179 177 203 101 80 121 
257 409 462 251 309 456 234 418 
455 191 340 24 242 
1 64 257 91 
132 455 296 134 453 309 282 9 265 181 
12 133 353 309 68 
455 110 63 182 62 357 260 
257 12 341 250 271 367 68 
458 351 131 340 166 269 
31 209 139 456 115 240 310 336 257 459 80 
92 191 271 367 68 475 257 370 133 
38 347 269 346 33 309 319 269 346 33 309 319 
63 483 63 358 305 458 129 
257 49 118 63 4 104 462 19 173 
455 104 340 362 309 282 9 265 458 129 
455 362 309 483 268 269 
174 90 191 382 405 
179 145 13 27 434 
129 62 40 299 
455 104 340 188 265 269 346 62 170 263 
242 33 458 175 465 
458 175 273 152 356 
289 23 265 63 4 134 68 458 129 
257 365 36 257 146 132 495 227 68 
354 133 495 309 142 68 
377 120 22 491 
455 362 309 319 309 422 
132 11 179 311 
234 332 23 383 492 269 346 152 351 30 441 379 173 
257 393 175 62 357 141 336 400 458 129 
265 346 423 309 173 
455 483 269 462 257 291 118 309 104 
257 263 191 322 192 
271 395 295 175 152 316 
63 293 30 117 305 
63 47 117 327 203 426 338 38 63 104 340 362 309 319 197 
242 462 134 62 206 165 
257 154 66 175 361 257 482 
269 131 134 408 28 336 257 482 412 205 
46 4 59 269 144 62 115 
265 346 199 63 2 
347 458 473 309 127 189 257 112 458 284 47 404 485 38 79 309 127 189 257 112 
231 497 340 258 173 
458 191 257 451 270 336 257 141 427 
63 106 474 309 59 257 488 
455 483 63 432 92 84 
257 447 191 50 458 129 
46 106 474 309 127 39 
458 129 438 341 473 238 215 309 244 469 
38 458 346 134 453 309 127 
458 462 251 309 65 309 257 425 364 189 192 
257 395 462 54 234 171 
257 91 131 340 408 289 28 
246 433 353 309 68 289 189 257 443 
394 281 11 104 
455 460 188 269 462 62 357 247 458 129 
231 497 282 252 492 
426 224 462 309 319 234 463 
455 202 273 47 110 336 265 
92 191 271 68 475 257 467 
266 22 491 
458 346 291 458 129 
257 476 285 202 134 68 189 257 91 
455 110 257 397 191 469 
132 257 352 434 22 446 
179 47 353 309 68 189 438 443 
132 269 175 344 309 244 332 345 
38 269 346 107 
455 460 104 340 188 265 63 113 340 
257 313 94 456 115 
242 462 271 446 
458 431 340 411 309 55 92 
269 462 357 101 
265 191 383 492 18 
269 346 134 107 
265 346 227 257 277 129 
234 257 451 33 458 306 
257 225 191 382 309 257 238 326 
458 346 273 453 309 127 197 
439 29 434 22 491 
269 191 351 62 50 243 
38 455 296 134 453 309 104 265 
31 346 170 129 269 250 271 367 68 
132 271 398 477 175 152 316 
46 104 340 372 362 309 218 172 475 311 
227 257 461 22 203 438 153 
132 458 131 340 47 257 466 
293 19 347 179 362 309 55 269 
265 284 340 127 62 165 
257 375 230 319 189 
159 22 209 192 
132 126 434 104 340 86 265 
271 29 28 22 318 
455 250 152 343 234 62 489 33 
92 191 271 68 475 370 390 
257 334 131 134 142 472 257 295 398 
270 455 103 458 129 
185 12 120 22 163 456 217 
257 390 92 151 412 173 
439 434 22 437 
179 104 340 86 257 378 458 129 
63 104 340 362 243 
269 346 257 424 321 
63 351 362 309 2 
215 129 179 250 271 289 28 
242 420 247 462 62 274 305 234 257 370 239 458 129 
458 495 309 408 438 456 153 
458 431 340 311 357 
126 151 460 92 
63 104 340 86 14 13 393 462 458 129 
458 250 271 289 28 336 257 44 
38 455 483 265 346 257 117 165 
63 103 231 4 258 286 
46 151 426 494 
395 159 497 244 383 105 
269 284 340 127 242 130 
179 129 179 131 340 362 205 458 129 
257 407 497 218 203 257 374 464 105 
132 63 104 340 86 227 336 265 344 
458 129 458 202 134 68 289 
269 346 227 446 84 458 129 
351 408 184 428 33 
38 63 106 17 265 
131 340 63 227 2 265 260 
132 257 60 7 176 
179 104 340 362 309 188 269 458 129 
462 92 62 378 234 233 
63 293 309 47 332 146 
299 159 22 134 251 487 301 
257 263 191 251 301 
269 250 271 289 28 268 173 
269 191 257 40 260 262 257 383 329 
38 45 265 346 257 130 269 11 127 
92 346 351 271 130 
428 22 38 428 22 340 458 129 
383 241 436 381 203 302 
92 191 237 62 411 
194 22 468 309 65 172 
455 129 265 346 134 453 309 55 184 
92 462 273 62 357 33 234 62 420 
242 462 270 260 458 129 
63 432 453 309 2 203 269 
62 334 263 462 251 381 242 217 
179 151 251 309 91 197 89 257 384 336 257 34 
227 22 209 381 301 
179 460 104 340 47 270 
455 351 362 309 349 173 32 458 129 
458 129 185 434 22 491 
265 346 257 456 118 63 362 458 129 
132 347 265 346 257 130 269 346 474 309 127 265 346 257 130 269 346 474 309 127 
455 296 220 234 257 448 
179 151 257 126 107 275 458 129 
269 462 333 38 466 
269 96 175 340 152 425 346 281 
269 346 62 50 258 
215 129 266 22 491 132 250 271 289 28 
38 269 11 244 62 430 
63 22 62 337 387 
257 494 336 62 366 85 462 134 62 380 336 257 341 
257 169 129 269 250 271 29 28 
439 29 169 133 47 152 427 
455 296 8 309 305 257 260 
455 104 340 24 403 10 
458 346 134 92 309 396 
257 51 204 269 11 160 
132 10 284 340 55 92 
29 329 11 127 73 203 257 416 
231 473 309 86 14 269 191 
395 159 22 251 405 
257 410 47 64 257 482 
455 24 227 336 205 
63 47 340 356 233 344 
179 404 257 77 109 
269 191 24 458 131 340 294 
92 191 271 146 189 257 102 336 257 29 439 491 
92 346 103 234 233 
455 47 423 234 257 416 
458 497 65 240 176 240 156 
257 16 22 437 240 179 88 311 
231 175 134 152 249 3 335 
455 468 233 265 231 284 340 319 197 231 129 
464 28 22 209 
455 483 265 346 107 
455 296 134 453 309 472 205 59 
63 104 340 47 33 309 282 9 143 28 
199 175 355 336 257 317 
458 129 270 336 257 195 191 209 
265 497 134 127 36 
179 86 199 346 107 
458 191 62 494 458 129 
257 409 462 251 309 244 492 
257 330 175 273 152 116 
138 133 129 257 80 202 456 414 192 
383 341 120 22 491 203 257 343 
257 140 462 257 279 336 257 164 336 257 97 153 
270 336 257 491 381 436 
132 455 296 134 8 309 104 265 
347 455 104 340 458 11 104 269 32 
231 307 309 71 32 
257 81 129 458 251 309 218 308 77 
458 346 453 234 257 168 
257 28 11 335 355 398 
438 90 250 271 367 68 189 257 417 336 257 91 
257 21 285 131 134 47 72 367 68 189 257 222 
179 47 266 327 458 129 
269 346 438 263 
63 151 257 97 434 
257 451 407 191 456 115 
458 473 62 387 
72 12 285 64 257 91 
231 4 355 42 270 
257 302 191 382 309 87 
31 462 257 49 99 339 333 
269 191 340 62 452 
231 497 134 127 180 234 68 301 
227 257 452 400 47 250 327 
458 273 474 309 145 
179 131 134 153 257 206 465 
257 476 399 129 62 263 202 127 316 203 266 105 
63 293 332 195 24 173 231 129 
46 474 309 47 270 494 
257 368 128 
132 265 431 340 282 173 280 
271 35 191 251 
458 191 62 330 336 459 
347 46 104 340 47 269 46 432 134 453 309 472 269 
458 202 340 177 14 468 173 
179 113 340 319 189 407 24 242 
84 269 346 257 451 55 
92 462 271 33 234 123 458 129 
257 470 90 353 309 153 257 383 195 
63 358 349 231 129 
455 296 453 309 319 92 38 2 174 260 
265 346 134 199 455 104 
242 462 62 243 234 426 317 
45 265 346 426 224 
455 103 242 11 59 
132 231 129 231 202 134 65 309 1 
455 296 134 290 455 17 234 265 
45 269 346 62 357 82 
269 191 134 99 347 179 22 116 
242 462 426 49 172 
455 131 340 47 309 26 257 305 
455 47 340 152 92 234 62 430 
269 346 62 61 260 458 129 
63 11 47 309 6 38 305 
49 46 4 258 184 84 
269 346 310 336 257 101 
92 462 271 293 309 104 45 
266 434 47 152 427 
257 409 462 251 309 456 266 34 
269 11 84 319 309 257 303 
428 434 129 179 188 257 123 462 134 469 
269 284 127 332 257 434 
458 287 271 29 28 336 257 80 
179 47 495 309 68 189 58 482 
84 265 462 62 489 33 
231 191 209 144 62 464 105 
455 104 340 483 269 346 62 243 63 293 309 127 203 
455 104 340 96 47 62 172 
63 432 67 337 309 220 275 254 
38 46 11 349 269 227 
62 395 263 191 187 245 487 381 242 115 
63 151 134 337 309 72 247 458 468 87 
265 346 310 336 257 260 
269 346 134 257 466 
455 351 113 340 319 172 
179 471 340 498 309 13 81 
62 464 124 309 486 77 
458 278 309 396 269 
84 458 175 257 434 197 
341 133 188 265 11 59 
257 133 151 340 453 309 60 265 
455 202 134 86 257 28 100 269 191 134 310 336 174 259 
257 370 164 109 307 309 59 265 
231 88 271 367 387 
132 269 191 62 357 463 
455 473 309 244 269 
63 180 257 395 439 
455 483 63 131 265 
265 284 340 127 257 443 242 115 
144 257 397 231 250 309 127 226 309 257 302 
179 358 104 62 357 259 
269 191 438 40 224 
269 230 47 152 62 391 
377 22 427 
455 288 47 458 129 
63 460 47 309 396 
265 346 62 391 336 434 
266 434 22 427 38 151 460 308 44 
257 21 131 134 142 68 189 257 222 
31 361 257 482 
132 144 179 474 309 86 286 92 22 271 327 
269 346 134 199 126 434 483 
179 11 311 203 72 90 
439 410 22 214 163 
271 455 104 340 24 290 174 153 
455 104 340 362 309 244 62 429 
63 358 127 453 203 415 426 392 393 458 129 
132 458 191 273 257 97 32 
63 362 309 127 200 415 205 
265 191 257 392 310 336 257 260 
257 35 11 134 59 257 366 341 
458 351 316 62 263 
92 151 45 139 434 
46 362 309 127 89 172 
241 22 61 87 
455 47 423 309 177 264 458 468 205 
265 11 127 257 451 309 319 
12 341 133 250 271 367 68 
92 462 323 238 19 234 237 62 75 
257 80 151 251 309 244 62 217 
179 22 96 50 
455 351 113 340 282 453 
45 257 281 462 189 
265 346 257 126 107 118 234 184 
63 106 474 272 317 
46 104 340 362 41 139 
257 164 462 203 2 
455 103 179 11 460 244 378 
269 346 199 63 288 473 
271 270 191 445 485 
257 133 131 340 86 199 191 453 189 
63 106 474 309 104 242 84 
38 265 346 257 165 
271 29 338 250 332 23 383 
269 191 273 453 309 311 
458 129 458 497 408 271 289 28 
231 353 309 153 257 338 
46 273 362 309 55 
14 462 453 309 104 205 
63 47 309 311 254 227 257 28 458 129 
132 265 346 257 118 257 239 
143 105 434 188 173 
63 4 134 71 300 475 205 
347 63 47 309 59 269 63 358 59 269 
132 269 346 268 332 23 466 
63 22 264 324 179 22 
269 11 244 428 33 
335 32 464 434 47 
257 91 287 271 29 28 268 257 60 
458 88 379 68 
29 23 265 455 110 458 131 62 357 259 
10 129 458 473 309 258 
265 35 11 125 244 378 242 34 
455 296 453 309 244 269 
426 33 462 453 309 218 
63 22 316 234 201 29 
242 33 458 250 428 258 
179 106 474 309 104 270 
347 269 431 455 11 19 269 
242 462 62 366 165 
257 165 131 340 384 92 
271 270 175 344 152 116 203 53 346 253 
231 129 269 191 62 378 415 139 327 
104 340 483 46 4 
269 191 134 274 69 265 25 202 460 244 378 
242 462 426 429 309 104 269 
405 191 62 67 117 401 
46 358 273 282 269 227 458 129 
179 122 47 309 104 227 185 
455 483 242 462 67 107 458 129 
57 257 162 131 340 244 245 
132 269 462 41 176 309 177 
84 63 47 269 227 
63 474 185 448 
63 106 152 414 242 
132 455 473 309 408 269 62 6 
271 186 120 22 491 
455 103 265 346 257 384 336 269 
455 191 270 336 493 
242 462 257 126 107 260 234 286 
269 346 41 442 234 265 
265 191 62 496 270 
269 284 127 62 50 441 
38 428 151 493 336 29 329 
242 462 67 117 234 286 
242 462 351 62 260 458 129 
335 458 202 244 269 475 92 
45 269 131 340 311 
257 341 477 129 
257 170 175 495 309 331 233 203 394 80 
257 387 325 191 257 126 107 458 129 
30 452 181 462 298 
242 462 199 63 129 
271 29 327 22 356 
302 133 497 134 127 180 
63 358 47 309 349 
242 462 62 496 115 
38 428 47 273 249 265 
458 131 38 231 88 
63 358 127 197 458 129 
63 483 269 346 72 107 181 458 129 
257 465 204 269 471 340 
179 104 340 86 265 
269 175 306 62 391 264 
438 387 153 175 134 152 209 
458 346 96 257 392 
92 191 423 309 269 231 129 
458 214 462 62 380 336 1 346 354 368 
63 121 309 311 
257 302 66 175 64 257 482 
265 462 62 117 239 
257 215 287 271 289 28 
132 458 373 460 282 30 429 
179 351 131 340 362 184 
455 106 474 309 47 428 258 458 129 
455 483 231 175 62 357 429 
132 257 141 175 64 242 
265 122 244 62 489 33 
269 191 62 50 118 
53 269 191 299 
63 151 62 341 336 257 434 458 129 
269 131 134 153 205 
269 346 33 309 59 265 
126 434 104 340 
62 63 104 134 96 293 205 
231 131 134 47 317 
335 63 4 305 458 129 
458 129 257 120 250 71 300 
458 11 273 127 223 
29 222 129 179 22 437 56 120 
265 122 127 332 107 
265 346 152 174 210 
269 346 220 458 129 
231 462 371 233 297 463 336 257 281 
63 113 340 408 46 394 258 
334 133 495 68 
458 191 335 226 309 438 27 303 
63 151 62 357 366 393 458 204 
257 170 202 134 68 
265 346 227 455 362 309 104 
335 46 47 309 472 62 263 
257 341 175 129 269 11 160 
269 191 257 451 407 262 257 400 
199 462 96 107 234 184 
134 489 18 242 389 191 308 257 21 346 320 
242 393 175 29 434 
455 122 127 198 309 258 46 264 
257 212 342 214 331 444 208 38 1 
46 86 14 46 151 
269 346 469 231 129 144 257 297 447 
455 103 455 351 474 245 
455 497 47 152 257 451 270 
265 462 134 257 443 
455 47 340 249 205 
354 93 47 134 36 265 91 
269 346 453 309 127 446 264 
242 191 257 392 401 63 497 282 38 269 346 62 357 401 
179 129 179 104 340 19 289 123 
471 340 127 198 309 311 234 62 217 
278 309 71 234 277 132 175 323 19 
257 91 462 54 309 127 209 156 
242 115 471 340 127 394 446 
265 462 426 165 458 73 
370 133 47 129 257 253 202 319 189 234 439 105 
257 253 202 121 234 105 
132 216 390 47 226 271 345 
257 437 191 340 337 
269 346 45 446 475 257 281 458 129 
257 368 191 340 251 309 244 394 452 345 156 
62 295 250 152 251 203 257 374 464 418 
38 458 346 134 257 49 270 
455 96 104 134 362 309 282 9 242 458 129 
269 191 257 451 160 234 258 
257 49 130 462 309 417 233 
455 351 104 340 86 199 265 462 
242 191 423 458 73 
63 47 271 29 400 24 233 
63 284 47 152 453 309 257 424 321 
202 269 311 203 434 
455 86 257 488 38 455 4 258 
269 191 62 274 463 234 257 219 458 129 
29 133 131 340 68 
455 4 351 127 89 172 458 129 
423 24 265 458 129 
132 101 462 101 
455 188 458 346 220 234 269 
63 432 134 453 309 86 487 260 33 
455 11 127 227 291 458 129 
31 462 343 234 297 378 
347 179 104 340 179 284 
257 370 170 203 479 129 269 202 47 271 367 68 
234 257 456 33 455 103 46 358 47 184 234 62 489 33 
63 227 293 309 35 234 173 
257 465 191 79 309 408 332 146 
455 104 340 86 199 191 129 
227 275 47 309 218 309 72 384 458 129 
38 265 346 107 
257 476 399 191 203 150 
179 73 265 179 22 371 383 29 195 203 257 443 132 353 309 408 394 28 
455 104 340 47 205 344 458 129 
63 4 134 188 269 
126 22 209 381 
242 462 30 50 413 336 159 231 129 203 62 477 209 415 257 159 
257 377 22 226 309 62 302 
455 460 188 265 
265 346 251 309 244 105 
257 219 250 271 367 68 
269 122 127 438 456 25 
455 104 340 483 269 346 453 309 244 265 196 33 458 129 
246 329 47 339 454 
458 214 202 134 177 69 458 251 309 127 116 
31 346 150 462 309 35 189 257 247 156 
257 80 250 152 54 309 384 156 
257 170 175 64 265 
341 133 47 64 237 222 
133 495 309 408 332 28 
458 129 458 278 309 314 343 
185 29 120 22 491 203 257 190 207 
455 106 152 414 269 324 
257 370 404 234 367 138 354 368 345 
265 191 446 458 129 
455 131 269 456 115 
63 106 474 309 119 265 
265 163 269 231 129 
465 133 497 134 127 180 234 68 301 
179 131 47 289 28 
455 473 309 2 233 231 129 
63 104 134 188 13 91 
257 185 195 47 64 257 482 
455 497 134 282 269 453 
132 265 191 134 257 443 
63 432 134 295 254 394 348 257 477 129 
257 85 495 
132 202 340 46 86 269 
210 431 340 55 
265 191 340 257 291 60 
46 282 96 9 269 231 129 
174 210 471 340 59 89 227 231 129 
38 242 462 62 67 486 162 
257 425 364 462 62 337 40 
62 263 497 218 240 176 240 376 
132 269 191 340 257 97 
257 76 387 250 62 463 405 
347 63 104 340 104 265 63 358 104 269 20 257 281 462 469 
455 129 455 131 340 86 
72 160 191 64 
11 458 104 269 32 
255 346 470 169 495 309 68 
455 362 309 311 415 46 
269 346 152 270 118 37 30 
46 47 309 401 415 269 458 129 
458 250 271 328 
147 462 257 456 118 46 362 309 104 
269 346 24 62 496 281 234 184 
101 462 50 458 129 
231 436 442 156 
242 462 107 311 
179 119 257 97 482 
185 29 195 214 151 116 
132 452 327 
347 179 104 335 92 11 127 271 165 
38 231 129 455 86 
179 468 184 63 432 453 309 258 46 
458 131 340 408 205 
84 57 462 134 257 33 
227 329 315 257 281 189 62 167 
257 477 131 134 153 257 195 
257 260 462 84 54 234 376 
383 120 22 214 163 
428 250 152 312 336 479 346 21 
63 460 47 62 130 309 319 
265 346 13 263 309 472 
231 353 309 177 69 257 341 202 289 160 257 443 
458 129 257 465 202 47 271 289 68 
438 409 94 190 242 34 
269 346 310 336 257 260 458 129 
257 354 368 
132 455 86 269 346 453 309 218 
257 370 214 404 234 367 138 354 368 345 
265 162 462 309 315 374 217 
269 191 96 50 
458 131 134 408 394 28 
439 317 92 47 436 469 257 236 34 
458 131 340 362 309 127 92 
231 131 340 362 309 244 184 415 233 
179 47 62 391 336 454 
132 63 106 474 309 314 453 
458 7 309 496 114 
62 368 35 191 251 301 
265 346 257 49 130 
458 490 309 47 306 438 341 
257 109 287 271 29 28 336 257 443 
179 284 55 269 
132 179 432 62 357 270 
231 129 271 263 250 152 316 189 69 309 160 
460 428 19 257 313 
455 351 474 257 429 309 337 375 
257 165 191 257 466 
269 11 258 434 
257 133 214 129 
46 113 340 104 265 458 129 
132 179 131 134 91 189 257 207 
62 136 215 299 129 458 497 340 142 68 189 257 482 
63 22 413 309 319 458 129 
455 24 269 264 458 129 
179 22 134 316 398 487 242 217 
269 346 453 309 244 62 489 33 
257 40 447 191 182 381 376 
62 395 263 191 251 192 
132 179 322 179 202 121 220 156 
132 179 104 134 362 309 319 
257 141 175 152 343 257 435 341 203 334 3 335 
179 250 271 289 28 
458 191 427 456 217 
257 330 250 152 437 203 257 211 
257 409 94 53 
199 346 453 189 264 
455 131 134 483 45 
265 346 227 63 47 88 
269 191 351 50 309 349 
455 104 340 483 434 151 134 453 309 362 309 104 101 415 173 458 129 
265 462 308 320 458 468 62 350 225 
455 362 309 349 205 
455 104 340 188 269 
62 285 497 340 127 180 234 68 
38 92 151 271 274 292 
246 47 252 448 
269 191 62 337 60 
270 440 131 340 86 
257 496 253 7 171 
63 356 254 179 497 
265 455 104 340 24 
265 346 257 49 130 269 202 311 
63 11 311 189 242 231 129 
139 434 22 491 
455 104 340 293 332 
179 362 309 349 159 
63 151 453 309 396 
299 159 151 134 251 487 301 
132 92 346 460 62 489 130 309 319 
63 11 47 309 311 189 265 10 129 
28 22 134 316 398 
132 428 129 269 191 62 463 234 16 
227 265 311 234 423 458 129 
269 131 134 408 28 336 257 401 
390 202 134 68 189 257 91 
257 285 353 289 68 
257 171 407 191 36 56 12 38 43 133 
257 21 330 462 460 189 136 
84 63 47 309 314 453 38 63 151 453 309 282 92 
257 236 377 47 152 50 
257 253 11 121 
46 284 104 257 97 
133 497 340 127 142 180 234 68 
269 462 257 291 118 
269 346 257 49 270 88 84 231 129 
92 22 271 28 189 438 102 
334 133 497 134 127 180 234 28 
458 131 134 153 257 329 
179 11 335 127 187 189 257 137 
257 465 497 134 142 127 180 
132 179 358 311 254 
455 96 473 309 305 242 397 231 129 
455 110 455 250 62 357 429 
227 439 22 226 309 62 302 
269 191 340 288 24 265 
269 346 134 265 455 473 309 218 264 
257 451 462 257 81 
179 47 356 13 317 
271 385 28 47 152 318 
257 409 191 251 309 456 62 217 
179 106 96 474 309 282 245 265 
455 351 83 455 191 453 309 305 269 
423 455 4 104 268 269 132 455 103 455 4 282 414 269 
265 191 174 259 38 455 131 269 
242 462 257 118 309 104 
455 103 179 282 269 
269 131 134 177 69 179 22 427 
231 131 134 55 92 
242 191 62 326 225 
269 191 134 274 20 257 207 183 378 
80 151 251 309 456 234 266 105 
63 22 453 234 269 
379 269 458 497 340 319 197 
269 191 134 257 451 33 
62 186 470 169 285 250 271 367 68 189 257 91 
269 11 127 62 50 395 
257 443 191 308 44 
38 265 346 199 458 131 
63 358 351 47 309 282 111 309 269 
265 497 244 62 489 33 
458 495 309 68 289 
63 47 309 282 269 453 
174 210 462 134 453 309 59 
257 370 170 250 271 367 146 268 265 
185 120 22 491 360 257 207 
269 462 62 17 443 458 129 
132 269 191 134 227 333 
265 462 67 107 309 184 
46 106 474 309 47 205 48 269 458 129 
215 38 341 133 316 271 68 
164 133 497 134 127 180 234 68 
257 433 497 134 127 180 234 68 192 
352 486 462 257 270 452 458 288 473 309 305 
347 269 191 340 455 250 309 319 189 415 174 210 
242 462 72 107 263 234 257 400 458 129 
46 104 340 24 309 349 265 203 257 456 217 336 257 281 
271 298 175 344 152 413 
338 444 208 
101 11 218 451 
458 175 134 306 62 452 
242 462 227 455 104 458 129 
390 177 458 161 257 207 
458 497 134 127 180 234 289 68 
31 462 257 97 
393 133 497 134 142 127 180 234 68 189 257 91 
265 191 134 36 56 257 370 170 
179 282 309 349 275 
458 4 472 438 27 263 
265 346 134 453 309 311 
269 4 134 351 218 475 257 164 458 129 
465 133 353 309 68 
179 497 340 188 269 458 129 
265 462 257 291 118 309 104 
63 432 453 309 104 242 291 458 129 
46 351 47 309 282 309 86 173 
159 151 251 229 
257 297 447 462 271 446 
455 188 269 462 62 291 
242 462 426 140 458 129 
257 334 129 257 44 11 121 
269 191 62 496 429 234 184 
269 497 127 41 442 
455 483 458 358 305 
242 462 134 62 260 
132 455 202 24 309 47 428 332 146 
265 346 199 458 204 
269 11 127 62 357 118 309 104 
455 96 131 177 265 
38 335 271 159 
271 265 346 134 58 
438 387 497 134 127 180 234 68 
62 395 295 462 251 53 
269 131 340 408 394 385 28 
257 31 21 214 131 134 68 
63 47 309 59 265 
455 4 134 188 257 277 202 104 242 
455 473 233 309 282 428 258 323 129 
455 250 309 104 257 392 455 497 38 455 497 340 197 280 
132 269 346 41 442 
63 47 309 472 459 
132 269 183 271 345 
38 455 131 340 362 309 104 265 
63 432 453 415 62 39 393 
269 191 340 174 392 396 
62 35 462 413 234 374 34 
269 191 62 391 336 311 
28 471 340 127 209 487 144 257 35 
132 179 473 184 309 104 269 
92 191 423 455 497 104 268 269 84 
92 47 152 271 327 458 129 
257 470 169 129 269 250 271 367 68 
455 104 340 483 63 4 282 414 30 260 24 242 
92 346 271 429 
242 462 257 297 115 336 257 157 
455 104 340 372 86 
92 191 271 68 475 215 37 133 
179 47 309 349 257 325 
179 353 309 408 289 28 
63 104 340 47 205 
46 47 309 197 269 485 
132 63 293 62 263 
231 129 231 250 271 29 28 
265 11 127 41 442 
231 351 175 340 306 
265 346 134 67 76 
455 202 24 309 349 434 458 129 
341 133 131 134 68 142 
347 179 104 265 455 188 179 11 127 306 469 
257 263 191 251 
405 210 462 197 
257 146 497 134 127 142 36 56 257 277 346 90 
63 110 179 250 436 
265 462 251 309 121 
63 432 288 45 337 
271 263 175 152 316 203 265 443 
269 462 33 309 319 309 409 
269 191 340 161 458 129 
269 346 62 50 315 
29 28 22 340 318 
63 106 152 198 309 104 265 
179 86 231 129 
269 346 134 174 263 
266 151 341 133 
132 104 340 55 92 
92 22 62 391 336 327 
455 362 205 309 86 265 
63 293 257 466 458 129 
269 346 134 257 384 336 257 424 234 184 
257 91 191 134 316 398 
92 191 271 68 56 257 21 
458 129 458 250 271 29 146 
269 346 257 126 107 118 309 46 
63 96 293 242 248 
179 131 134 417 257 330 346 153 37 29 28 
455 373 47 152 257 49 270 
455 296 453 309 47 309 2 189 242 334 379 173 
231 202 134 408 233 153 
428 434 131 340 408 286 62 429 231 129 
265 346 227 63 432 8 309 104 
269 346 134 174 165 
269 346 33 309 315 62 387 458 129 
133 22 251 309 417 332 146 301 
132 455 47 62 259 309 104 
456 115 231 191 40 
132 265 191 324 
455 483 63 284 104 332 458 129 
76 434 151 67 357 
46 113 340 153 270 
405 455 483 455 182 174 392 397 
257 395 462 54 192 
455 483 269 346 50 
257 450 462 308 44 
132 269 346 134 203 481 
257 465 175 495 309 68 
242 462 426 172 84 
179 11 293 268 62 217 
455 358 351 319 38 2 174 260 
257 260 11 134 127 316 485 
63 106 235 306 458 129 
257 476 11 486 95 443 374 217 
257 294 462 54 234 376 
455 131 269 139 492 18 
455 296 453 309 121 415 265 
92 22 271 385 28 128 
269 131 340 153 257 365 
212 195 22 427 
335 269 358 127 62 496 115 
438 297 191 209 190 242 115 
231 381 183 233 27 210 
242 462 134 62 117 118 270 129 
269 191 351 24 456 33 
46 202 340 188 269 132 434 473 309 218 
215 495 309 68 
257 470 169 353 309 68 189 257 91 
269 436 62 464 105 381 
38 423 191 257 97 32 
257 387 346 153 175 134 127 209 56 215 
46 122 177 269 346 62 391 336 466 458 129 
458 436 185 492 18 
257 341 57 64 257 91 
257 295 462 251 374 34 
455 351 86 455 4 104 269 32 
395 159 151 251 156 
458 73 265 354 368 312 202 47 309 401 415 265 181 
269 346 62 96 357 33 234 184 
35 159 22 134 251 487 376 
231 346 45 39 458 204 
257 341 4 160 257 295 
277 10 322 370 19 456 115 
455 104 340 483 179 250 62 437 189 224 
132 455 483 269 346 134 469 344 
45 63 230 401 415 269 
30 407 191 413 156 
269 346 288 453 309 127 189 92 
455 473 257 325 
242 263 462 134 357 458 129 
45 423 462 17 264 
257 169 497 134 127 180 234 68 
242 462 174 101 
257 91 129 257 407 183 378 203 257 456 464 105 
458 307 309 127 62 310 336 242 
231 468 87 
455 86 179 432 453 309 104 62 357 259 
455 362 62 403 154 129 
265 462 134 251 309 127 62 165 
455 96 96 96 473 309 305 242 217 
455 351 103 455 4 314 269 453 
242 462 62 496 315 234 173 
438 153 191 134 318 
455 106 17 428 337 375 
242 462 62 50 130 309 384 257 115 
230 127 62 117 401 
63 131 340 71 197 189 476 
53 346 247 11 127 316 398 301 
458 462 83 309 47 212 317 
269 346 62 117 101 458 129 
493 47 152 64 
455 106 152 414 62 391 291 84 
257 317 22 134 491 
455 86 63 202 47 
455 273 183 394 466 475 205 
92 462 271 59 
439 241 436 381 
455 86 455 296 291 458 129 
269 191 134 99 69 62 263 202 127 180 
63 460 47 257 259 38 63 151 89 311 84 
84 459 175 218 
452 346 90 495 68 
458 404 234 258 189 192 
179 432 67 357 400 
133 131 134 142 68 189 257 222 
265 131 340 59 265 
455 296 453 309 472 269 
374 281 462 374 281 
458 191 273 249 32 
458 250 152 79 324 132 175 288 353 
231 250 271 317 
390 131 134 142 68 189 257 128 207 
269 346 62 50 140 
334 133 497 134 127 142 180 234 28 
257 393 129 269 11 160 257 295 
455 296 453 309 282 242 168 
46 305 84 234 374 115 
455 131 340 315 242 458 129 
212 434 22 427 
104 63 293 227 242 
257 334 462 251 309 486 374 115 
257 370 170 131 134 142 68 
63 104 340 349 265 89 227 
132 203 257 384 92 191 271 401 
257 470 169 322 257 25 192 
242 462 257 130 63 11 121 309 319 
439 492 151 62 489 33 
269 191 33 234 286 
455 358 483 268 269 
257 341 495 309 68 189 257 295 
269 11 127 13 451 407 
270 330 191 491 
63 11 121 242 
455 47 273 111 123 
188 184 458 129 
269 462 486 309 257 398 
458 131 340 293 196 33 
455 250 273 152 203 257 136 185 144 257 451 71 
257 141 175 62 369 
383 317 22 214 228 257 491 
257 387 191 92 41 
458 129 383 410 250 235 152 163 
257 283 303 250 271 367 68 
455 483 269 346 474 19 
242 462 351 62 325 63 106 152 187 203 242 115 298 129 
455 483 179 284 127 52 309 2 
29 133 47 361 493 482 
405 151 446 
63 473 242 397 38 63 474 269 
63 104 340 483 265 346 96 257 443 
269 346 257 456 452 38 46 104 340 282 30 437 487 374 115 
458 473 309 305 269 
455 296 134 453 309 282 92 89 227 
269 346 134 265 117 62 401 458 129 
455 273 110 455 202 127 24 265 
231 191 209 229 
257 477 131 134 408 394 289 28 
269 346 227 63 4 104 458 204 
100 231 431 134 46 86 
242 191 13 297 305 
234 241 269 346 13 49 429 309 282 9 171 346 294 
455 473 309 319 415 233 
269 191 33 309 82 189 
133 203 422 129 
134 227 365 350 462 357 
132 387 462 451 
269 191 340 62 165 
257 215 91 175 340 152 316 398 
269 346 257 97 259 458 129 
324 46 250 49 270 
455 296 203 62 50 325 458 129 456 217 
231 353 309 408 394 289 28 
179 362 309 349 286 396 201 29 
63 230 104 332 234 459 
269 191 62 96 357 397 458 129 
132 458 131 340 408 394 28 
257 350 85 386 173 240 290 
269 175 134 152 356 344 
234 492 231 204 
455 86 455 4 2 415 205 
269 346 310 336 257 44 
4 269 104 269 242 33 
132 455 106 152 300 475 265 
455 104 340 96 86 458 129 
84 179 362 332 
84 179 373 127 163 
231 202 134 408 233 456 153 
455 296 453 309 244 257 396 309 173 
92 191 271 367 68 475 257 12 170 
132 80 284 315 451 
335 92 346 233 29 165 
242 462 340 257 384 
269 346 134 240 39 240 269 284 127 
455 296 442 234 311 
458 129 458 175 271 29 28 
271 28 22 322 
455 284 127 227 291 234 257 374 260 
458 64 227 482 
257 154 66 175 318 464 28 336 58 170 345 
455 104 340 483 455 497 104 332 
269 346 134 257 384 336 257 424 458 129 
132 63 22 427 189 257 130 
257 476 169 129 269 250 271 68 
455 104 340 483 63 358 47 62 165 
179 22 257 97 195 14 250 218 324 458 129 
242 443 202 127 62 357 315 
455 131 340 2 174 260 
463 462 107 
455 47 288 473 309 218 264 231 129 
30 35 462 413 234 156 
63 4 48 257 448 
242 462 62 50 441 
257 29 329 214 119 327 
455 96 104 340 362 265 231 129 
257 459 175 218 
257 241 22 209 376 
347 455 296 134 89 257 136 455 104 340 372 314 485 415 269 
179 432 460 264 
38 455 483 46 104 41 
266 119 409 
257 451 91 462 251 242 34 
49 455 4 104 265 
257 137 191 382 192 
132 269 191 351 62 110 
455 362 309 396 257 392 
257 341 175 273 209 62 395 91 189 95 44 
455 106 288 356 62 130 458 129 
257 350 85 131 340 153 257 299 
215 131 134 68 
257 170 250 271 29 28 
271 29 28 22 142 128 
257 150 346 35 462 134 395 
92 22 273 249 32 203 398 
257 21 285 131 134 142 68 
132 444 208 191 88 254 
179 202 91 205 309 257 390 
227 129 269 202 134 
458 353 309 153 205 
72 160 191 161 
203 394 443 257 370 431 340 288 282 95 130 
270 462 103 458 129 
265 346 257 49 165 458 250 
465 133 497 134 142 127 180 234 68 192 
63 151 62 39 393 38 62 425 393 
92 151 275 46 47 309 104 
458 495 309 408 289 28 487 257 44 462 469 
257 70 497 134 127 180 234 68 
179 351 362 46 309 282 254 336 13 130 
458 191 257 330 336 257 434 
439 434 22 491 
265 346 257 130 309 305 269 458 129 
257 80 151 309 456 487 192 
265 346 257 118 265 462 67 107 
92 346 271 137 
265 346 182 254 84 
458 17 203 257 451 447 336 257 186 486 
179 474 199 179 473 
269 462 316 485 336 257 78 346 136 400 
265 191 423 231 129 
144 227 265 346 199 179 104 
458 462 257 451 328 494 309 244 333 203 444 208 
46 351 273 86 203 242 260 458 129 
215 133 497 134 127 180 234 68 189 257 496 343 
179 11 104 199 179 362 
269 250 203 257 236 
242 462 351 24 257 43 181 458 129 
179 11 2 240 489 240 92 462 62 378 38 257 33 
458 129 434 202 134 127 427 487 179 151 209 475 257 302 
455 296 273 446 
428 273 472 269 172 
458 131 340 362 309 315 
455 296 453 309 408 269 62 357 437 
179 106 474 309 305 270 332 397 
299 159 22 251 442 301 
458 131 340 282 199 458 473 
269 497 244 62 430 
246 400 151 491 
63 293 309 59 269 
241 22 412 269 
257 165 462 63 151 43 231 129 
271 270 202 177 265 
265 191 340 62 165 156 
231 497 134 127 180 53 234 332 68 
234 257 456 383 492 458 175 152 62 380 336 257 158 150 
460 269 346 62 35 
14 462 309 349 242 414 
434 104 340 188 269 
458 191 273 116 203 265 443 
231 316 271 68 376 
458 131 134 408 28 142 
455 473 309 311 189 269 
265 346 257 467 130 
265 346 257 130 63 2 
242 462 453 309 127 62 337 294 
455 4 320 227 493 275 
203 422 257 164 109 250 271 367 68 
60 269 257 323 140 265 497 340 
231 495 309 68 289 
257 298 191 134 209 
455 483 179 432 257 392 393 203 257 78 
215 250 271 289 28 
476 133 353 309 68 
265 91 214 497 134 127 36 
132 458 353 309 68 289 
63 151 220 234 13 417 
455 106 152 8 309 305 269 234 62 489 33 
63 131 340 282 173 
269 129 185 241 22 491 
458 497 134 127 142 180 234 68 189 171 
257 409 11 121 53 
11 179 396 309 257 450 
265 346 257 49 118 265 346 88 458 204 
63 47 269 84 458 129 
455 104 340 362 309 177 332 23 455 284 
231 175 273 152 197 
269 346 62 50 50 302 
179 471 340 55 184 84 231 129 
351 2 30 357 447 38 244 269 475 92 
31 346 470 169 353 309 68 189 257 222 
63 358 349 69 92 346 394 59 203 265 
257 441 462 84 99 240 459 441 
455 288 293 257 466 
179 22 427 229 
257 338 191 270 
45 269 11 127 257 97 118 
179 131 13 259 
132 455 104 362 257 28 309 127 291 
458 287 269 62 357 6 
257 341 175 117 278 234 257 416 
179 131 134 408 29 28 
277 10 175 353 
265 90 250 271 367 68 
179 151 83 309 127 445 379 409 
185 410 22 128 163 
269 214 175 62 435 341 
265 191 340 125 
46 113 340 59 205 
132 179 129 266 332 434 122 214 47 152 163 
257 70 191 251 309 181 62 295 242 217 
179 214 24 309 282 13 130 
257 81 353 309 408 394 29 28 
335 32 179 373 134 
150 11 47 309 35 189 428 241 
265 11 127 271 165 
390 22 220 309 223 205 
458 191 134 54 309 2 242 217 
179 104 134 47 309 104 242 
92 346 474 309 127 62 59 
237 454 47 134 152 356 
480 11 119 255 
257 150 462 125 309 35 189 269 381 242 115 
215 497 134 127 180 309 68 
63 351 293 309 314 220 189 269 
455 296 453 309 319 414 269 
455 351 103 455 296 134 270 336 205 
269 122 134 127 41 442 
132 231 129 231 4 134 65 
31 250 271 367 68 
257 419 462 54 234 156 
347 179 250 340 276 455 483 63 202 47 306 
179 131 134 408 62 33 336 450 
202 455 127 198 309 104 269 257 291 130 
455 104 340 483 63 362 309 282 9 237 62 325 
265 122 273 311 
455 497 340 258 205 
265 11 244 62 391 336 33 231 129 
455 362 309 127 62 310 336 257 393 
185 241 22 214 427 
265 313 11 121 
455 47 309 104 174 311 458 129 
265 346 62 118 336 257 236 
179 287 271 28 336 257 407 
132 265 202 127 41 442 234 286 
63 104 340 24 199 63 349 
458 278 309 408 62 350 225 156 
257 91 287 271 332 28 
16 346 141 1 
246 195 388 309 257 211 
28 336 257 192 407 22 134 322 
179 284 127 209 264 
133 92 497 134 127 180 234 68 
269 175 423 309 104 415 265 
455 296 264 309 207 154 458 129 
92 214 191 271 367 68 475 257 370 170 
455 351 362 309 282 203 38 2 
455 351 497 340 282 269 337 
126 434 86 14 179 151 
257 263 191 291 
257 410 497 340 142 127 180 234 68 189 257 91 
257 76 170 129 269 250 271 146 
231 306 272 336 493 375 
257 334 346 263 191 251 
455 47 340 152 198 309 104 242 234 62 489 33 
269 346 351 62 477 231 250 
241 460 250 103 
455 351 104 340 483 455 497 231 129 
132 269 202 127 62 357 396 
132 63 432 453 309 282 92 
133 129 271 270 191 116 
63 250 62 50 451 447 
269 191 257 451 463 336 257 115 234 246 400 
242 284 319 309 257 384 336 269 
458 175 344 309 127 124 
63 104 340 362 309 244 257 348 458 129 
63 358 349 69 255 431 
46 17 185 492 
269 191 134 99 347 179 202 
179 22 134 116 56 215 
92 191 428 357 350 229 
212 241 47 152 116 203 257 207 
257 465 250 271 68 
45 179 356 30 130 
271 270 436 336 257 77 
455 104 340 349 394 165 264 
257 470 169 250 271 68 189 257 222 
455 351 483 458 473 309 305 
46 4 288 218 197 
335 30 38 30 
46 4 60 269 57 
265 11 134 59 
38 269 462 134 469 
269 346 62 330 346 424 264 231 129 
92 346 423 309 127 17 
63 227 362 309 86 332 
231 346 306 257 424 321 324 
46 113 340 177 196 
269 129 269 202 305 257 35 
113 340 305 231 129 
104 455 483 455 4 305 
242 462 72 107 369 
132 269 346 474 309 104 265 
434 4 177 199 179 362 
377 195 22 427 
13 153 462 67 107 309 205 
455 96 473 309 305 242 294 405 458 129 
271 141 191 116 
458 175 340 468 184 
257 165 462 265 46 113 340 96 153 205 231 129 
63 288 47 152 
265 131 340 59 
38 455 11 314 220 487 63 104 
455 351 362 309 258 205 
92 462 340 38 92 471 340 127 
265 191 240 337 240 269 474 
63 183 205 254 176 
455 483 458 358 2 
63 202 47 436 234 265 231 129 
455 483 63 432 453 309 127 227 291 
92 191 271 118 
275 351 131 340 311 234 286 
269 191 340 72 181 
269 346 146 265 434 284 47 
458 358 127 92 231 129 
458 353 309 68 189 13 80 
63 362 257 457 309 319 280 231 129 
84 179 47 459 
265 346 310 336 257 101 
63 362 309 258 269 309 104 265 
458 175 344 309 119 482 
63 358 104 428 336 269 
62 455 47 152 92 
132 179 129 271 270 250 436 
242 462 196 446 
269 346 62 117 463 234 286 458 129 
458 462 460 270 336 286 
63 22 45 337 309 463 
458 175 250 205 324 
231 353 309 408 28 
12 390 250 271 367 68 
95 90 11 127 413 485 301 
179 335 404 215 
257 123 230 384 
458 191 427 439 105 381 
92 22 271 29 28 142 
265 462 227 179 4 104 
455 106 152 290 269 3 455 474 264 
38 179 483 423 336 269 
455 483 227 185 47 62 429 
46 288 362 309 47 227 439 336 205 
16 57 151 134 52 309 35 37 71 
38 265 346 152 351 257 443 
63 11 311 234 265 
38 458 346 257 398 119 336 269 
159 22 209 144 257 137 382 229 
63 351 362 205 309 472 459 
270 191 209 379 289 345 
455 106 152 67 337 
242 462 134 62 318 
159 22 251 405 
242 462 257 456 33 
231 462 251 309 267 415 95 211 
231 307 309 244 257 429 
455 287 173 62 71 234 257 466 
242 462 134 257 384 336 257 44 458 129 
265 346 257 130 179 47 288 152 
265 191 257 126 107 118 
455 202 340 104 269 234 466 
265 191 134 62 165 189 156 
271 35 191 251 301 
231 250 271 367 387 
455 86 265 455 131 340 
439 29 400 151 214 491 
257 169 287 464 29 28 
257 416 11 218 
227 22 209 381 192 
139 478 250 251 323 59 
458 175 250 271 350 336 173 3 
257 341 131 134 142 68 189 257 80 
455 483 63 151 453 309 282 92 
179 432 453 309 218 254 336 269 
269 346 50 309 349 205 
257 393 131 134 142 65 62 60 475 257 359 326 
455 86 458 346 257 392 203 257 78 
13 19 191 50 
28 336 257 298 411 22 134 322 
458 431 411 309 218 203 
257 238 133 250 
63 103 458 346 291 
63 358 121 309 311 89 269 
265 122 59 242 217 
84 257 334 175 316 265 263 234 205 
257 393 17 185 336 95 456 439 375 
46 474 309 55 205 324 179 82 
269 431 340 47 309 311 265 130 
46 113 340 104 196 
185 434 22 163 
133 495 309 68 189 257 91 
383 434 22 427 
257 195 460 445 22 
455 188 173 10 129 
455 86 455 4 288 60 173 
269 346 96 62 489 437 
215 133 202 134 68 189 257 91 
92 191 271 289 68 
46 104 340 47 309 2 
203 484 57 269 108 56 185 448 
179 131 340 456 489 
132 92 191 214 357 350 234 257 239 
257 354 368 175 495 
455 362 46 309 86 458 346 273 442 
257 162 183 332 23 252 492 
269 131 340 244 489 
265 346 199 63 86 
257 443 462 84 308 215 44 
132 347 63 47 309 63 11 
179 22 8 309 282 184 309 244 205 
179 104 340 24 199 179 349 
455 104 340 362 46 309 282 163 
455 104 340 86 14 175 269 458 129 
347 458 462 88 245 257 393 269 202 340 127 257 451 33 
38 455 362 309 104 269 
455 110 63 22 453 309 319 254 336 101 231 129 
426 260 191 134 257 97 
63 86 265 31 462 62 357 338 458 129 
132 242 373 134 127 13 456 429 
174 387 462 453 309 127 92 
63 151 310 336 257 141 
271 375 22 309 127 182 156 
189 229 212 434 436 
132 458 175 340 306 257 243 
38 458 373 47 465 
246 400 47 62 429 309 315 
63 151 257 317 336 243 
231 129 257 80 22 251 309 456 227 217 
458 204 458 273 287 269 196 110 
257 410 497 340 127 142 180 234 68 
265 346 438 263 257 299 129 
458 129 383 434 22 163 
455 483 269 462 453 309 127 357 396 
62 263 462 134 251 487 381 242 34 
92 346 152 423 
269 346 438 40 424 321 
458 346 182 203 208 
132 265 91 191 134 36 
455 358 104 265 458 129 
496 80 22 134 251 324 229 
257 341 250 271 68 
63 358 351 282 189 415 269 
458 175 340 306 264 3 
347 455 296 357 455 358 127 92 
257 165 462 265 458 113 340 71 
215 131 134 408 394 29 28 
63 47 428 278 458 129 
257 334 346 263 462 251 242 217 
92 191 271 367 263 226 
38 63 104 340 47 62 117 51 393 
92 346 271 293 309 59 
257 465 278 309 160 
179 432 220 189 269 
201 101 175 309 104 269 84 458 129 
455 351 473 309 282 62 71 203 
92 191 340 33 458 129 
179 473 269 332 23 286 
455 131 340 408 173 394 429 309 218 197 
84 458 175 309 348 
455 351 319 38 2 
455 104 340 349 62 59 203 265 389 
266 434 22 427 
179 131 257 97 144 257 260 
455 86 231 131 340 24 265 
63 47 309 258 173 
395 159 22 251 176 53 
269 191 62 357 217 
458 175 311 309 104 92 
455 4 104 428 275 189 257 334 291 84 
46 351 362 332 336 269 
242 462 257 392 259 46 497 47 
179 104 340 188 203 423 
455 86 455 296 453 309 127 197 264 458 129 
458 191 291 132 269 373 134 55 92 
242 462 62 385 181 
244 257 236 217 
231 353 309 68 189 257 407 
257 76 193 415 257 263 
377 241 22 491 
231 131 134 142 417 257 159 
455 106 474 309 282 254 
63 47 309 401 415 173 
63 151 134 61 434 458 129 
455 47 271 333 309 104 45 
179 293 309 218 485 415 62 130 309 19 205 
269 462 257 11 336 257 434 458 129 
38 63 104 340 86 
422 175 64 257 482 
271 270 183 173 485 189 269 
179 284 127 124 203 334 
92 11 127 123 458 129 
132 11 265 456 
257 443 462 251 309 456 252 105 
365 133 495 289 68 
458 288 124 309 104 234 29 434 
458 129 51 292 202 267 32 192 
390 151 8 309 59 265 
132 428 151 8 
63 202 47 436 
455 86 455 4 104 227 336 493 275 
92 22 271 29 222 336 123 
455 483 458 351 307 309 282 189 415 438 27 210 
179 106 474 62 50 476 
92 191 340 196 345 
455 131 340 362 309 349 269 
271 270 175 316 62 452 2 412 205 
63 396 234 270 424 
460 461 155 189 257 91 
385 478 193 
92 191 271 367 68 475 390 
84 63 106 474 309 104 269 
269 346 152 62 489 217 
46 131 62 50 259 
479 64 257 91 
265 346 134 162 
179 250 134 152 116 
458 202 134 177 14 250 316 205 
179 293 258 84 
425 326 238 462 62 50 350 85 
265 401 191 322 456 217 
269 175 344 309 127 316 398 
132 269 462 340 62 403 
265 346 199 191 107 309 184 
455 110 269 191 50 458 129 
242 270 490 309 127 271 446 
269 191 67 274 309 286 
438 450 175 152 128 324 
234 257 236 185 105 423 175 
455 86 458 202 134 104 237 62 118 
426 311 462 134 469 
455 497 340 188 269 
63 358 349 69 63 4 104 265 
460 497 340 188 269 
458 191 381 209 475 257 302 
458 250 271 28 336 343 301 
62 350 225 191 161 234 156 
46 104 340 362 309 305 
159 22 251 176 376 
63 106 474 139 336 493 
455 104 340 86 199 346 446 84 
46 351 47 309 103 458 431 340 47 62 357 260 
271 482 22 318 
265 346 291 154 129 
126 478 188 257 294 462 41 337 309 60 
271 298 175 152 413 
347 179 408 485 92 462 271 103 
63 11 2 426 260 458 129 
455 293 309 311 189 265 62 391 
455 250 62 67 107 407 
257 65 462 167 
269 11 127 445 156 
179 218 234 311 
455 483 269 11 127 62 67 486 260 
265 346 438 165 
269 462 62 67 357 294 234 173 
92 191 271 496 68 192 
269 131 340 311 254 265 130 132 269 96 131 340 47 309 
257 215 287 271 29 28 
271 29 146 191 209 
62 263 462 251 324 171 
257 263 191 340 322 487 144 257 260 
38 269 11 127 311 
455 296 264 309 6 242 443 
132 92 346 474 309 127 62 496 130 
179 22 134 249 32 
455 358 408 269 62 437 
63 47 62 50 33 
32 458 287 271 289 28 
257 12 21 129 269 250 271 146 189 257 91 
242 462 62 50 140 
269 346 453 309 127 62 140 379 317 234 428 418 231 129 
151 179 453 309 282 242 310 
458 175 152 67 357 268 265 
63 47 306 117 33 458 129 
231 353 309 408 289 28 
257 21 129 269 250 271 29 28 
257 170 129 257 207 183 378 189 171 
63 106 273 249 394 336 205 231 129 
455 188 63 151 236 257 369 336 271 65 458 129 
455 250 270 357 437 
231 4 197 254 89 394 33 
62 425 285 497 134 142 127 180 234 68 
455 49 362 309 319 172 38 349 174 387 458 129 
455 182 456 171 
63 250 309 244 173 254 
63 47 309 2 257 97 130 63 106 182 257 236 185 375 458 129 
231 175 273 17 72 419 
257 12 21 285 250 271 68 189 257 91 
179 351 183 174 153 
63 293 19 475 452 329 24 257 425 364 458 129 
150 462 54 309 267 32 171 
271 289 28 22 209 
21 133 131 134 142 68 
179 104 340 362 309 119 257 168 
458 250 383 29 317 14 436 
92 191 271 367 68 475 422 
132 92 191 271 303 
269 462 33 309 59 265 
62 263 11 127 316 56 257 384 336 257 115 
242 217 462 50 458 129 
458 495 309 408 289 28 
455 103 242 462 270 
132 265 346 134 13 259 
242 33 191 446 
455 296 134 404 56 174 153 
144 265 441 275 22 134 257 97 458 129 
455 104 340 86 199 11 218 374 
458 408 271 289 28 
350 222 129 185 434 22 163 
179 183 62 429 
257 393 88 479 351 324 257 243 144 266 418 336 311 
179 306 383 375 
13 165 462 134 61 
271 29 28 268 257 443 47 152 209 
455 104 340 483 179 432 291 
231 346 288 189 136 336 46 
455 483 62 391 336 269 175 309 127 61 
242 462 30 315 
455 483 269 462 62 67 357 118 309 104 458 73 
46 104 340 47 309 104 265 
269 497 47 152 332 
179 497 127 445 487 376 
92 191 271 367 164 109 68 189 257 407 
455 293 309 55 290 265 
257 285 287 271 289 146 
179 202 47 437 205 
385 28 22 134 322 
84 4 63 47 426 400 197 
458 346 273 152 145 324 
458 191 468 309 127 254 336 257 338 324 257 384 336 257 441 
179 64 257 482 
139 434 22 145 
269 4 127 132 269 191 340 189 376 
269 497 47 152 62 50 294 
493 454 22 111 56 215 
345 11 127 226 412 394 465 265 462 134 486 458 129 
46 11 273 282 173 
265 346 453 415 184 
269 11 258 233 415 233 456 115 
271 29 434 22 491 
257 325 462 84 446 
455 104 340 47 33 234 375 458 204 
132 265 346 199 455 356 
265 462 13 291 
458 462 134 257 451 
455 103 458 11 127 198 309 218 10 129 
46 104 340 362 309 319 
269 346 237 62 50 140 
458 307 309 127 257 330 
271 270 175 152 427 344 
455 104 340 362 332 
455 483 265 346 67 107 
179 202 408 271 29 28 
257 141 250 64 257 222 
63 22 257 451 309 104 269 
309 184 269 346 62 117 181 458 129 192 
257 299 353 309 408 332 28 
455 483 63 4 282 242 291 
159 22 251 171 
57 63 373 273 86 
46 113 340 75 269 
269 404 234 438 367 417 
231 129 231 250 271 332 146 268 438 450 
455 296 62 489 130 475 172 
179 362 309 218 197 264 
455 131 340 362 173 309 319 231 129 
63 104 340 24 265 
216 215 497 134 127 180 234 68 
138 133 129 179 202 65 309 479 189 53 
257 164 109 202 134 68 
63 4 134 127 310 336 242 207 458 129 
63 106 474 309 314 269 453 
179 104 340 24 286 
46 104 340 483 455 358 104 269 
63 4 47 62 343 429 
257 451 159 22 134 251 324 171 
92 462 271 293 458 129 
45 269 191 340 357 
257 29 204 269 346 134 
455 104 340 349 394 29 130 
257 370 170 129 269 250 271 146 189 257 253 
455 104 199 179 362 
132 265 346 240 337 240 269 474 
132 92 191 270 165 
63 47 62 50 207 458 129 
242 462 134 72 181 458 129 
140 133 47 353 309 68 
458 346 270 336 257 392 400 203 242 260 
38 63 129 14 462 242 
132 92 346 271 263 189 265 
269 346 134 62 443 455 4 6 
269 96 191 340 62 117 401 
458 131 134 142 47 289 28 
455 296 453 309 472 257 126 336 269 
2 462 54 309 121 53 
365 461 214 155 
179 47 436 234 286 
257 395 462 413 234 156 
455 113 340 96 188 269 
455 86 63 4 305 242 281 
455 351 293 309 282 269 38 314 269 
63 432 271 446 23 394 29 380 336 257 398 14 307 309 104 242 
241 362 438 211 
455 131 340 349 265 
458 250 271 29 28 268 257 343 132 129 257 410 202 121 415 257 459 80 
132 269 462 214 62 178 336 248 
80 189 257 496 341 151 308 130 
92 191 271 367 222 336 343 
455 104 340 71 234 466 
455 483 458 497 282 485 
265 191 324 257 243 
63 351 131 340 282 92 203 33 
257 29 380 462 257 425 364 
265 462 257 456 118 63 202 362 309 104 
132 63 358 273 408 485 
265 346 227 455 106 152 198 309 314 280 
455 104 340 362 309 305 347 179 47 309 104 242 231 468 87 
257 170 273 128 257 207 
265 91 191 134 36 
215 22 128 228 257 491 
63 471 340 282 265 
133 131 134 417 257 330 346 153 
257 219 175 64 257 482 
179 104 134 2 201 29 
63 104 134 362 434 309 82 300 458 129 
458 346 152 62 447 234 62 430 
458 251 309 305 
257 409 462 251 309 456 234 185 105 
455 110 269 191 234 257 392 
92 346 152 62 391 336 450 
455 182 174 260 405 
455 131 340 282 394 223 448 
63 104 340 362 309 55 264 
455 103 434 11 408 184 62 429 
179 104 134 47 62 411 
257 439 22 427 
455 473 309 408 257 393 62 429 309 305 
257 80 214 331 444 208 480 38 1 
63 47 271 327 
257 141 214 278 309 160 257 295 
269 191 62 430 18 
455 483 63 358 349 438 392 260 
179 4 104 265 458 129 
63 250 309 305 242 260 
179 129 269 346 134 453 309 127 257 97 
92 191 271 68 475 257 341 309 257 91 
269 191 438 297 452 78 315 
455 202 340 362 309 408 46 62 42 
132 242 175 134 152 257 443 
265 497 134 142 127 36 
242 284 134 127 52 
269 11 127 270 336 143 
132 458 129 271 263 175 152 316 
242 462 233 91 
458 191 427 456 115 
458 353 309 153 394 336 205 
420 169 133 495 309 68 189 257 91 
215 129 252 434 436 229 
257 285 129 
455 113 340 188 265 
132 269 202 340 311 234 173 
269 346 50 309 218 264 
231 131 134 408 233 153 
179 96 24 233 
257 341 462 54 309 160 265 295 301 
458 131 134 267 184 309 408 184 146 
455 362 309 305 269 231 129 
57 255 462 134 270 336 205 
92 151 139 24 173 
84 462 426 33 257 330 129 
455 351 362 309 127 257 392 
455 104 340 372 47 309 483 268 269 
455 362 309 127 92 458 129 
63 47 309 47 269 37 92 471 340 127 62 401 
257 164 109 64 257 91 
257 383 22 209 381 
215 131 134 142 417 394 29 28 
63 432 203 257 291 378 
12 133 250 271 68 
257 317 11 127 163 
455 483 455 497 305 231 129 
269 96 191 62 387 
179 314 184 453 
46 106 474 309 314 453 
257 123 11 273 55 
455 106 474 309 314 174 393 203 257 260 
257 410 64 179 250 17 257 140 
269 131 340 315 265 130 
257 21 285 131 134 142 68 189 257 91 
132 92 462 460 328 309 237 62 411 
179 250 383 336 205 
92 346 423 458 4 104 
455 296 453 309 6 309 305 257 294 
257 409 462 251 309 456 414 257 384 336 374 217 
147 462 227 269 96 473 
269 346 474 309 218 309 62 55 
257 76 16 214 193 309 257 488 
385 28 22 134 209 
341 133 353 309 68 189 257 443 
458 353 309 472 62 395 477 
271 270 4 258 184 92 
269 462 134 265 130 
38 179 22 291 
335 458 17 257 294 
76 133 353 309 68 
458 131 134 65 62 60 371 68 156 
458 129 269 191 438 263 309 218 197 20 458 131 
257 419 183 378 192 
63 432 264 309 19 257 330 
458 250 271 29 28 336 233 450 
63 362 496 221 
179 96 24 201 29 
426 416 277 462 203 67 357 465 
63 230 349 201 29 
63 47 309 396 414 269 
132 458 11 2 32 
215 353 309 68 189 265 91 
265 346 134 256 62 330 
455 250 62 50 115 
63 362 271 123 
62 295 462 251 374 115 
231 346 474 62 39 11 
455 497 340 104 269 335 
114 131 134 142 65 62 60 234 68 189 229 
231 497 340 177 269 
242 462 62 351 396 
455 104 340 362 173 309 319 458 129 
458 131 134 153 394 342 
92 191 271 123 128 
455 483 455 358 71 458 129 
76 133 497 134 127 180 142 
265 91 497 134 127 142 36 
455 86 199 346 453 189 132 455 113 340 483 268 269 
63 284 47 332 336 205 
257 225 462 413 309 384 192 
458 346 8 309 348 438 393 
269 346 257 392 118 234 257 185 336 286 
269 129 12 93 131 134 65 257 77 
455 273 111 309 127 198 309 104 265 
92 11 127 62 326 225 376 
104 46 86 199 462 453 189 
257 222 131 134 408 394 29 28 
231 462 251 309 127 209 374 34 
38 455 131 340 24 265 
38 257 434 346 11 
132 455 460 47 103 
455 362 309 472 62 391 336 466 458 129 
455 362 309 104 269 32 
455 86 269 11 244 62 430 
63 471 340 127 92 
347 46 432 453 309 104 269 46 106 474 309 104 269 89 265 33 
63 293 459 231 129 
269 191 324 38 269 462 84 
481 221 151 54 374 115 
458 129 257 141 11 160 257 263 
132 323 328 462 251 
265 122 244 266 418 
38 63 432 453 309 319 
139 434 104 340 104 265 
315 175 270 369 
455 47 62 67 323 429 
63 362 309 127 270 336 257 392 
63 151 134 453 309 408 485 
269 346 134 220 234 257 76 387 
455 497 288 48 257 466 
269 191 214 257 456 33 
246 22 437 203 257 211 
377 120 151 308 44 
62 285 36 257 91 132 353 309 68 
63 293 428 345 
132 269 191 446 23 265 
132 265 346 134 453 309 59 62 391 336 275 
455 250 271 130 309 282 172 231 129 
452 316 271 367 68 
104 257 291 118 
458 131 134 177 69 458 202 127 116 
275 11 59 231 129 
257 395 35 462 54 301 
234 62 430 265 191 340 62 165 
45 455 11 273 197 300 475 265 
438 172 191 270 336 257 451 145 
132 265 191 185 492 18 
257 70 129 458 202 47 62 263 189 301 
458 191 351 41 357 
455 296 198 309 311 254 
13 61 488 462 214 446 
265 441 122 47 218 
132 92 175 152 323 345 
242 462 62 117 263 458 73 
179 22 427 456 115 
242 462 62 50 130 309 104 269 
383 336 257 16 381 436 
92 346 460 62 391 336 33 
84 462 426 33 309 305 
231 191 309 315 62 496 259 229 
63 432 453 309 6 458 129 
347 458 462 455 362 309 2 
460 210 388 189 
269 351 191 340 174 441 405 231 129 
179 497 351 104 300 415 205 
231 250 271 289 28 
269 346 13 277 458 129 
458 129 269 191 134 
38 92 191 62 165 415 265 
132 63 250 309 319 197 
57 231 191 209 381 192 
458 495 309 68 229 
46 47 309 258 173 
269 183 212 492 132 84 63 432 264 
231 404 215 132 131 134 326 482 
63 214 103 269 11 127 257 456 
143 275 244 62 430 
63 483 458 351 473 309 319 172 129 257 285 
455 351 131 340 104 257 259 
63 351 131 340 86 
46 151 288 220 189 265 
179 151 257 392 336 286 
12 215 250 271 367 68 
269 346 257 392 118 234 227 336 286 
179 22 52 309 65 381 
87 151 134 52 309 319 309 257 389 
269 202 47 152 50 309 71 412 173 32 
45 63 358 47 309 59 
63 131 265 38 63 11 121 
132 428 336 438 27 51 312 177 438 384 175 218 
455 351 293 309 282 111 309 269 
62 496 81 191 251 309 127 322 381 53 
229 191 270 336 493 105 
38 455 483 265 191 62 50 118 
269 191 438 297 336 257 115 
257 169 287 271 367 28 
45 231 183 345 
269 191 257 49 397 182 53 
84 179 411 309 244 173 172 
265 351 431 340 311 
271 270 202 125 71 412 173 
132 458 346 273 306 264 
269 250 340 324 455 7 254 264 
257 434 11 282 199 179 79 234 
458 462 134 453 309 244 62 391 336 33 262 448 
458 431 340 408 46 62 391 336 223 448 
455 351 497 340 188 231 497 2 265 50 
255 346 463 191 95 451 
464 434 483 45 
265 346 20 269 346 33 
269 346 67 107 309 286 458 129 
265 346 341 33 
132 271 482 47 152 316 
257 354 368 35 191 340 154 346 49 165 
38 376 191 351 257 315 
84 458 307 309 311 189 30 
179 131 340 24 265 458 129 
62 395 263 462 251 301 
423 455 4 104 268 269 
377 434 22 163 
265 346 227 455 362 309 177 
179 106 474 271 443 458 129 
89 62 350 225 
269 346 257 392 270 63 47 
215 381 129 257 330 436 
455 296 134 453 309 408 269 197 
62 285 131 134 142 65 62 60 371 68 
242 462 270 260 203 257 78 
455 131 340 282 269 89 227 
45 46 4 349 257 357 265 346 453 309 218 254 336 269 
269 462 62 463 336 330 
257 409 462 309 121 301 
63 47 309 282 111 309 269 
227 63 4 104 462 71 
215 64 179 111 75 
269 346 351 270 336 493 275 
179 129 28 11 127 209 381 
63 47 340 474 72 247 
257 370 285 129 257 120 131 134 65 77 
231 131 134 153 257 302 
455 296 134 453 309 282 9 265 458 129 
257 477 131 134 177 69 257 212 22 163 
62 470 169 477 
63 106 474 309 55 173 
92 22 271 28 189 13 102 
455 106 249 269 324 
395 159 11 127 322 376 
458 353 29 68 
179 358 282 269 453 
101 87 
455 351 362 62 323 258 
455 483 269 346 357 458 129 
92 462 271 354 84 458 129 
257 341 495 309 68 
257 172 90 495 309 68 
46 351 104 340 104 269 
455 113 340 244 205 245 458 129 
435 390 471 340 68 189 257 44 
344 179 214 151 312 336 257 341 
455 24 309 2 415 434 
257 12 170 131 134 142 68 189 257 207 
242 462 257 10 283 303 
455 131 340 362 434 309 86 14 455 191 
246 222 22 209 192 
455 191 404 56 257 476 458 129 
46 288 103 234 242 
132 458 204 455 106 288 473 62 172 24 242 
458 202 408 271 29 28 
246 250 152 437 203 257 211 
257 401 462 54 309 337 374 34 
185 434 47 152 163 
269 129 257 295 191 322 53 
257 397 462 54 234 252 375 
269 346 72 107 263 203 174 210 
179 104 340 372 86 233 153 
84 269 497 127 41 442 
269 131 134 408 394 332 28 
377 434 151 460 256 445 
257 252 22 427 156 132 22 134 116 
270 452 175 152 182 242 115 
132 63 230 134 408 485 
269 346 357 132 269 346 134 50 
92 346 62 290 203 255 231 129 
455 483 269 346 453 309 127 62 50 115 
132 428 474 62 211 315 
415 184 179 251 184 309 305 144 257 451 37 297 294 458 129 
455 351 47 309 121 309 311 
179 129 179 131 340 47 394 
372 62 463 202 340 187 205 9 257 136 383 
92 191 271 367 68 475 257 370 170 
38 46 86 14 63 151 
179 497 134 127 36 142 
271 123 191 142 128 229 
234 62 489 33 269 250 309 104 
257 435 443 462 251 309 456 212 418 
476 169 133 353 309 68 
63 47 62 357 443 458 129 
455 106 474 428 357 278 
269 346 257 291 33 
38 455 483 63 47 
269 346 62 61 263 
269 191 257 456 260 231 202 305 
271 263 191 226 
347 179 104 265 92 471 340 127 394 327 
38 265 191 257 392 270 455 145 
63 104 340 293 243 
63 250 62 357 476 458 129 
265 431 340 59 
179 273 250 62 429 
269 497 127 492 324 179 65 
179 54 62 350 225 234 156 
257 91 497 340 142 127 36 
458 64 257 482 412 173 
63 19 46 189 242 
62 219 285 353 309 68 
231 182 62 357 397 38 455 131 340 
231 129 215 47 495 309 244 62 91 
269 96 431 340 47 265 196 309 104 415 269 458 129 
434 47 250 269 
242 462 72 107 247 234 426 465 458 129 
269 346 62 50 325 
265 346 446 84 
132 458 346 152 45 337 
132 458 468 184 242 191 446 
455 104 340 349 199 257 117 401 462 
179 4 314 269 308 320 
269 346 257 40 217 336 257 281 458 129 
269 462 33 309 55 265 
63 362 309 127 336 258 
257 281 497 127 469 
92 462 271 101 411 458 129 
63 104 340 319 309 205 
269 373 134 311 458 129 
132 265 346 426 224 
257 195 250 64 257 482 
458 351 250 62 50 130 268 173 
265 191 340 288 257 443 
455 103 92 471 340 127 62 165 257 81 129 
139 214 22 163 
84 415 45 139 29 400 203 257 78 269 346 446 
455 60 269 72 247 
269 346 310 336 438 387 458 129 
269 346 453 309 244 428 33 
269 346 214 234 257 416 
458 273 250 62 429 
132 92 462 62 293 309 6 
455 104 340 86 257 28 336 265 458 129 
46 122 483 458 462 423 24 46 
271 270 191 491 360 257 77 
257 434 96 362 269 231 129 
63 104 340 86 14 458 462 
257 488 175 271 416 231 129 
257 212 22 427 53 
203 62 130 458 462 257 248 
455 483 265 346 227 
132 92 346 332 309 104 
84 63 47 383 458 129 
455 362 309 104 143 275 
455 202 47 152 92 203 62 297 
455 104 340 483 46 151 52 309 104 265 203 242 78 
455 103 455 4 314 453 
169 133 497 134 142 127 180 234 68 
132 242 462 174 429 
63 104 199 63 362 
269 191 62 380 336 257 387 
455 110 179 202 258 184 
45 47 216 292 
231 250 271 29 28 
269 346 257 392 118 265 63 4 104 234 227 257 434 203 242 325 
458 191 340 116 
455 483 458 202 362 309 2 184 
92 191 271 367 295 475 257 334 
458 353 309 68 189 394 336 95 28 
132 458 129 458 358 127 197 
458 204 458 131 340 104 269 
242 462 257 434 346 11 458 129 
242 462 257 40 33 
455 351 250 309 314 485 415 173 
257 352 163 383 336 205 
269 191 62 67 107 33 234 233 
215 495 68 
458 497 134 142 127 180 234 68 301 
63 104 134 47 62 401 458 129 
143 151 134 237 327 
242 462 270 336 426 136 400 
38 242 462 257 429 
63 47 309 2 426 392 260 301 
347 455 104 340 458 346 453 309 305 
455 110 63 22 337 
458 351 250 309 282 300 
179 351 104 340 397 458 129 
455 296 134 453 309 408 485 487 257 384 
92 47 152 67 464 327 458 129 
62 330 191 214 163 
257 395 447 462 54 234 171 
179 151 189 409 84 
269 346 134 257 130 455 473 269 309 319 242 217 
231 191 128 203 357 102 156 
215 202 134 68 189 394 336 257 222 
455 47 340 318 485 103 231 129 
455 473 309 47 466 
179 497 340 104 269 379 201 29 
455 104 340 188 203 269 
458 202 340 408 233 153 
347 92 462 41 323 466 92 462 41 196 33 
257 409 462 54 234 156 
45 269 346 62 357 401 
458 131 340 408 29 28 
257 406 137 462 280 
265 284 472 234 62 50 260 
271 289 123 175 152 128 
132 458 497 340 282 286 
269 346 257 130 455 2 257 260 
63 151 134 61 
460 257 476 462 8 
455 106 474 309 160 
455 483 455 4 104 269 458 129 
92 191 271 68 475 31 189 192 346 343 
458 351 473 269 309 337 254 
269 191 340 24 265 
438 477 309 257 70 191 340 209 
132 269 346 271 117 401 
455 106 474 309 320 265 
159 151 309 127 322 156 
80 94 456 217 
455 83 265 458 129 
179 22 427 171 
63 250 271 220 454 
269 346 227 62 61 260 458 129 
242 462 257 416 
12 170 133 250 271 367 68 189 257 207 
370 133 495 398 68 189 257 278 
63 122 273 86 265 
257 213 403 202 214 
133 353 309 408 257 153 336 257 465 
455 351 473 309 218 280 38 166 19 234 81 
208 175 271 291 309 424 321 
370 133 47 495 309 68 189 257 443 
347 63 47 309 401 415 257 165 63 358 401 415 269 
269 462 62 67 107 178 
269 11 127 271 332 
242 115 275 151 446 
257 409 462 413 309 121 53 
465 133 353 68 
179 106 316 62 391 336 466 
455 106 152 92 62 489 33 
455 110 269 191 453 203 
458 129 271 263 175 152 316 69 309 160 
92 151 139 241 
257 206 470 169 477 287 271 332 28 336 257 443 
242 115 191 271 446 
38 269 7 351 203 33 
265 11 218 374 281 
231 131 134 47 28 
269 191 251 231 129 
215 250 271 28 336 257 207 
210 431 134 384 264 
179 474 286 242 33 
269 431 340 47 257 435 341 
458 346 96 453 309 207 269 
63 104 340 47 466 231 129 
455 47 423 309 166 234 269 
242 351 202 340 311 
458 131 134 408 394 289 28 
257 164 109 250 271 367 68 
271 28 22 209 475 257 407 
242 462 62 263 336 257 154 387 458 129 
458 129 179 47 271 317 
63 104 340 362 309 401 415 205 
269 191 257 291 118 309 104 458 129 
63 131 340 47 309 244 269 132 63 131 
132 269 358 273 127 257 97 
458 288 175 152 
428 434 104 340 24 269 
38 265 497 127 249 242 217 203 31 
455 104 340 349 62 165 
269 462 62 130 336 210 38 179 202 134 362 269 394 29 130 
257 410 64 269 
133 129 271 270 191 491 
458 381 468 87 265 31 202 127 438 49 55 
62 295 191 134 251 324 374 115 
63 122 134 127 198 309 48 205 92 
257 169 477 129 49 270 191 437 
269 346 134 257 384 336 257 424 
451 159 151 251 176 229 
458 250 271 367 68 
455 191 340 270 336 205 
63 474 309 349 173 240 63 250 134 249 324 
458 358 104 438 392 415 199 458 175 
269 495 309 408 289 28 
199 175 355 336 286 
458 495 309 408 394 28 336 257 443 
257 186 495 
455 250 62 50 185 105 415 173 
350 222 497 134 142 127 36 
458 131 134 47 394 289 28 
231 129 89 30 369 
104 46 293 309 60 
458 11 65 309 255 189 376 
455 351 104 340 86 458 204 
458 131 134 177 14 202 127 189 257 393 
257 277 462 189 62 164 25 309 255 
269 497 244 266 418 
242 462 134 469 344 458 129 
265 202 134 408 286 257 392 429 309 305 
46 104 340 47 33 309 483 
455 131 340 362 309 483 268 269 
455 104 340 47 62 303 38 455 296 273 453 197 231 129 
242 462 62 65 309 174 172 393 458 129 
455 131 340 362 309 47 62 61 443 231 129 
439 241 214 436 
257 247 191 180 301 
370 133 497 134 127 142 180 234 68 
242 409 462 446 
257 297 71 191 45 50 
62 395 35 191 251 405 
458 202 340 408 332 28 
347 63 104 340 269 11 121 
458 250 64 257 482 
92 22 266 329 265 131 134 
271 455 483 46 432 257 81 
455 202 47 271 327 347 458 7 203 324 184 
63 432 84 203 72 107 389 336 19 458 129 
126 151 52 309 319 189 13 130 
234 184 257 397 191 469 
257 477 131 134 408 28 
4 46 397 205 
38 347 46 104 340 104 269 46 106 460 250 62 357 115 
455 296 134 257 49 270 
63 47 257 194 
132 63 113 340 59 265 
455 104 340 188 458 497 104 265 
265 431 340 258 286 305 458 129 
269 191 134 62 165 
84 458 462 189 438 27 32 
139 22 273 249 32 
62 40 191 251 381 
95 461 108 189 257 350 
30 407 191 54 442 53 
242 11 127 257 393 346 395 281 
458 131 340 293 309 104 242 
335 92 462 456 115 
458 191 427 189 438 65 
269 462 251 309 456 383 105 
366 334 133 495 309 68 189 257 443 
390 129 442 301 265 252 434 22 99 309 47 436 
458 214 129 458 4 104 323 309 55 205 
269 191 134 274 69 257 90 202 127 382 280 
179 358 91 496 146 
459 462 332 107 23 221 
63 96 131 340 86 
469 264 455 104 340 372 47 62 153 
63 468 205 63 131 340 362 309 349 269 32 489 129 
455 103 309 104 269 32 458 129 
265 346 227 63 250 
30 215 299 14 353 309 408 438 153 129 252 194 22 163 
257 35 191 54 234 301 
335 7 257 2 336 257 260 
455 113 340 59 265 
458 131 428 357 275 
63 47 309 47 205 291 84 
458 287 271 289 146 
458 462 84 308 44 56 257 186 390 
179 230 362 309 104 269 
269 346 62 357 141 458 129 
242 462 62 451 234 286 
132 258 191 134 189 257 130 
63 47 62 67 489 130 309 319 
257 297 462 298 
63 104 340 47 354 203 426 389 
269 191 24 62 117 387 
257 433 497 340 127 142 180 234 68 
347 179 282 145 179 282 145 
426 259 462 309 19 227 336 205 
455 284 47 306 257 294 
219 133 497 134 142 127 180 234 68 376 
63 106 474 309 104 257 97 
428 22 468 179 202 127 437 
133 250 464 29 28 
257 294 462 84 234 297 378 
62 341 285 64 257 91 57 
455 104 340 96 188 203 269 231 129 
269 346 134 270 419 265 346 453 309 104 269 231 129 
179 351 497 340 104 269 
12 133 131 134 68 
458 131 340 408 394 289 28 268 257 80 
215 495 309 68 189 257 222 
242 462 72 107 389 
347 458 462 63 358 282 173 
269 131 134 153 394 433 
458 431 340 362 309 104 269 32 
257 330 191 427 192 
126 29 329 47 235 318 485 
231 131 134 326 482 
257 78 131 134 142 65 62 60 234 68 301 
458 191 226 309 302 
38 63 362 309 314 269 453 
62 295 462 251 381 242 34 
347 458 462 458 4 96 258 242 393 
132 458 129 257 33 175 218 
387 312 142 183 233 309 257 302 
257 12 470 169 129 269 191 340 
458 129 458 250 271 29 68 
455 483 269 388 257 130 63 473 
92 151 252 421 
46 106 88 254 41 139 434 
458 462 251 309 127 116 229 
46 106 474 309 188 173 
132 265 497 127 351 257 315 
257 477 287 271 29 28 
242 175 152 453 189 234 428 33 
92 346 271 466 458 204 
390 188 179 22 163 
257 178 284 47 257 395 60 189 265 
257 12 21 353 309 68 189 257 222 
179 362 309 349 46 
426 387 346 101 462 426 27 
455 191 8 309 282 173 254 
257 164 431 340 
265 497 59 374 281 
63 473 242 40 378 
269 202 258 254 62 391 458 129 
242 11 127 271 357 234 158 354 
458 129 271 253 22 316 
63 483 458 346 62 357 494 
265 346 257 345 
242 462 96 107 309 286 
63 47 309 396 269 
46 351 47 309 314 343 203 397 2 
132 269 131 340 456 
257 400 219 131 134 142 68 
272 29 434 47 152 427 203 257 443 
179 250 271 387 264 
92 22 49 185 336 205 
257 395 462 54 309 244 378 189 171 
265 183 487 53 
227 185 151 54 309 127 124 374 34 
257 341 497 134 142 127 180 234 68 
455 460 47 309 311 265 254 
242 497 127 67 107 309 205 
257 70 193 189 246 448 
63 293 309 282 189 415 210 
46 86 199 458 474 
242 462 257 325 63 47 309 59 
79 268 257 419 458 129 455 483 63 151 453 309 305 242 260 
132 265 462 134 58 
458 73 63 104 340 483 242 462 257 33 309 59 257 341 84 
265 346 227 455 473 309 104 
455 106 474 309 104 332 
294 383 462 54 229 
63 104 340 362 46 
269 346 62 310 336 257 260 265 175 309 319 
132 92 462 30 441 
458 436 442 53 
265 191 62 211 181 
269 462 62 357 315 458 129 
455 131 340 483 269 191 58 
132 269 191 340 62 145 
257 91 191 251 309 127 209 242 217 
455 131 340 362 309 86 257 28 
269 191 13 40 407 
63 131 340 305 257 397 405 
257 466 462 340 107 231 129 
62 409 462 308 130 
455 483 446 434 349 446 275 203 446 434 
257 410 47 316 271 68 
439 29 400 214 200 229 
257 44 11 121 374 217 
257 35 36 173 234 30 272 492 203 90 
63 483 269 346 62 50 118 458 129 
269 346 134 72 449 181 
132 434 11 288 362 309 218 264 
257 297 71 462 413 234 376 
63 284 134 372 127 92 132 63 151 
201 183 90 376 
62 295 497 218 203 62 464 105 
62 464 275 235 151 99 
455 47 271 165 231 204 
455 104 340 86 458 468 87 
242 373 127 438 392 429 309 59 265 
291 84 227 179 362 309 104 462 2 
458 462 223 309 104 199 458 307 
458 73 265 257 393 175 271 68 189 257 443 
299 159 22 251 309 127 322 374 217 
84 179 432 310 336 286 
46 4 244 265 309 257 365 
92 346 460 62 429 63 4 282 173 414 242 
257 392 462 344 309 218 
265 462 340 257 443 264 
231 431 340 104 67 196 
269 346 33 234 59 
455 351 362 309 82 189 
455 483 269 346 438 33 32 
257 75 462 134 453 309 396 95 130 203 231 129 
63 24 201 29 38 2 234 201 29 
458 202 134 153 257 338 
269 191 62 496 118 
257 164 214 124 309 258 
132 428 434 351 104 340 282 269 
269 191 340 142 99 69 179 202 160 257 263 
271 269 346 134 220 89 227 
132 257 370 486 191 50 
455 4 2 174 260 
132 455 483 455 296 453 309 472 269 405 
458 131 134 153 257 133 
271 270 4 104 265 
63 250 309 244 345 
126 151 251 309 127 209 56 257 384 336 374 217 
257 466 351 462 340 92 
257 334 129 269 11 181 62 263 189 156 
246 195 64 257 482 
63 103 458 11 134 104 257 97 32 
242 462 438 387 
426 434 293 258 
38 271 195 52 
223 420 247 
242 462 426 451 33 3 335 
132 133 362 332 
257 397 191 270 336 383 376 375 
63 250 309 472 62 263 
89 265 33 257 330 288 316 257 263 
269 351 131 340 311 254 89 227 
265 11 127 249 376 
458 175 62 357 437 
269 202 127 62 117 59 
455 104 340 362 265 
132 265 462 13 259 
271 270 191 491 203 394 143 253 
38 265 191 257 294 
257 12 21 131 134 142 68 
257 395 462 189 171 
92 191 271 367 215 68 189 257 91 
265 122 47 218 
257 12 170 129 120 131 134 486 77 
92 462 62 137 234 269 458 129 
265 191 332 23 383 492 18 
455 483 269 346 453 309 127 62 67 357 397 
227 22 427 456 122 
231 353 309 417 289 28 
38 59 462 357 
38 92 191 423 46 497 104 268 269 
455 104 340 483 179 11 59 265 
257 162 497 244 139 492 
269 346 288 257 97 
455 104 340 483 455 497 274 174 153 458 129 
170 133 495 309 68 189 257 91 
269 346 96 13 263 
63 96 202 24 309 86 199 346 453 189 
242 443 462 84 189 160 
242 270 316 485 234 269 
265 346 134 291 38 455 311 234 199 455 282 
269 191 257 425 364 451 424 321 305 336 257 281 
257 165 462 33 
458 346 62 170 330 
458 191 427 456 156 
458 346 474 257 77 
422 164 175 62 402 313 
179 106 306 257 456 272 375 
132 179 22 273 36 
92 191 271 367 68 475 257 370 164 109 
458 4 104 265 259 
63 273 473 309 319 309 334 231 129 
458 175 129 458 202 160 257 263 324 150 
458 129 92 191 271 123 
458 204 92 346 271 130 257 277 11 127 198 309 244 173 
265 462 340 268 309 59 
132 92 22 271 452 253 
269 346 189 426 334 
458 191 335 62 452 481 
455 483 458 462 291 
257 470 169 250 271 367 68 268 257 91 
46 351 104 134 86 205 
455 104 340 483 268 269 
458 431 340 293 257 466 
455 104 188 205 458 129 
390 129 271 270 191 491 
257 341 131 134 142 68 189 257 222 
275 131 340 311 254 
257 159 22 322 442 156 
309 127 453 234 62 40 265 346 50 
46 86 269 346 134 257 378 
76 250 271 367 68 
269 191 62 357 441 234 184 
63 351 22 340 67 357 
159 22 251 309 127 322 376 
257 126 107 293 462 354 
455 104 340 86 265 455 202 47 
257 433 86 269 
444 208 346 470 169 250 271 68 
277 10 462 
455 483 269 346 469 
132 242 497 59 
231 79 173 309 55 
92 151 275 455 497 340 104 242 217 265 455 296 453 309 47 309 104 374 217 
63 104 134 104 265 234 205 
275 151 453 309 59 458 73 381 
38 265 346 474 309 244 33 
390 129 271 270 191 163 
79 234 28 458 129 455 104 340 362 309 282 9 265 
265 346 227 458 473 309 104 115 447 
455 131 340 349 394 29 130 
455 106 152 203 265 325 324 
269 497 127 62 470 494 
242 462 426 338 41 
257 169 353 309 68 189 257 91 
257 357 118 462 265 246 292 47 404 234 269 309 55 
132 269 191 340 351 62 450 203 257 387 
455 250 269 324 458 131 458 129 
132 265 191 134 199 179 473 
132 269 497 127 41 442 
455 483 455 358 127 485 309 269 
265 346 227 455 47 309 177 
132 458 131 134 408 28 
92 191 271 367 68 475 31 
62 425 285 353 68 
132 92 462 340 270 
455 104 340 362 309 127 257 297 270 
63 432 264 309 104 62 259 38 257 259 462 309 305 
216 390 497 134 127 142 180 234 332 28 
455 131 340 362 309 244 62 429 
179 22 256 445 56 215 
62 35 462 251 242 217 
132 257 327 151 460 92 
265 191 257 392 63 497 104 
132 92 462 423 
269 346 62 429 309 218 309 496 114 
179 151 251 309 315 62 101 336 13 27 415 257 466 318 309 205 
265 191 62 117 258 
257 195 129 179 202 134 160 257 263 
455 473 309 305 405 
255 131 134 142 68 189 257 59 
347 179 362 257 181 63 358 47 257 181 
63 293 309 86 291 300 
455 4 273 319 197 
257 21 495 367 68 
92 191 271 299 68 475 257 470 169 
257 326 90 353 309 177 332 
458 346 107 234 286 
269 191 134 99 347 458 202 160 
269 346 351 24 210 
92 22 271 29 375 192 
352 133 36 257 25 
185 12 120 436 415 173 
57 271 299 263 175 152 226 
257 425 364 306 265 424 321 
257 277 131 134 68 458 129 
257 241 250 271 367 68 
38 458 175 428 465 
63 358 47 62 446 260 411 234 173 
458 129 257 157 191 460 220 189 269 
201 443 11 127 446 458 129 
46 122 134 24 199 63 104 458 129 
458 131 134 153 493 329 
269 346 332 107 309 173 351 309 305 62 260 
179 202 134 408 28 
458 346 351 438 27 330 
271 455 104 340 483 265 346 257 443 
63 202 273 47 306 
241 131 340 82 
265 373 127 174 392 369 
203 422 257 164 109 353 367 68 189 257 91 
257 456 150 250 351 383 16 
415 62 323 258 265 462 
84 455 11 273 349 233 32 
257 297 413 191 402 
257 91 175 134 152 316 398 
179 131 134 65 
231 462 249 234 257 456 33 
455 47 383 332 492 
458 11 65 234 257 334 443 
179 22 351 50 
179 351 131 340 408 173 62 429 
179 362 309 218 254 38 349 173 
455 296 134 453 309 68 189 265 
185 433 362 173 309 168 269 
257 383 47 64 257 482 
458 497 134 142 127 180 234 68 229 
215 129 179 427 439 434 
210 471 340 59 458 129 
269 191 288 453 309 127 337 
271 343 175 152 128 
458 250 212 317 
132 179 7 41 442 
179 104 340 24 434 
132 347 46 250 79 184 257 374 441 455 202 47 129 63 151 453 309 305 257 267 
257 299 202 340 408 394 28 336 257 80 
63 104 340 86 132 63 432 134 453 309 55 220 
231 175 134 152 427 
92 462 271 130 309 305 62 243 24 242 458 129 
12 133 250 271 367 68 
265 346 227 455 4 483 336 
269 191 340 257 97 
63 131 340 315 269 
257 399 287 271 28 336 257 146 
458 462 54 309 91 156 309 257 354 368 
63 86 179 151 453 309 104 257 97 118 
269 202 340 127 357 
63 351 250 309 104 269 
354 468 173 134 309 218 197 
458 129 458 250 152 468 179 22 437 
123 203 257 444 
257 21 131 134 417 438 153 
387 312 336 257 195 36 265 257 160 250 152 361 
46 47 309 47 62 145 
370 133 202 134 68 
455 104 340 349 257 466 
269 346 134 426 165 
132 455 104 340 86 336 394 28 
458 404 269 62 259 336 257 341 
257 162 4 127 489 458 129 
63 362 309 305 62 260 
231 202 340 68 289 
257 12 170 285 250 271 367 68 
179 104 340 362 62 435 164 
458 462 62 50 81 
458 129 439 215 22 163 38 439 22 491 
215 129 439 434 250 152 427 
132 96 179 250 340 250 62 165 
458 131 340 2 144 265 
63 104 340 293 309 104 30 401 
269 96 431 340 
377 336 257 161 
62 35 191 251 53 
257 370 170 129 269 250 271 146 189 257 207 
302 133 495 309 68 189 233 102 
29 28 22 134 128 56 215 
269 175 423 309 104 415 75 
132 179 362 62 305 412 257 425 364 
246 342 235 47 62 223 420 247 
455 104 340 483 179 4 104 265 
179 288 483 63 4 104 332 
46 104 199 46 104 
455 11 127 257 456 
269 346 67 107 458 129 
92 462 311 309 104 
265 202 127 257 384 458 129 
395 159 22 251 301 
458 129 265 263 11 127 316 381 203 257 217 
215 495 309 408 289 28 
349 175 134 152 116 
87 22 134 52 9 257 170 302 
231 250 134 152 203 257 136 252 324 265 
455 473 309 314 269 453 
242 462 62 50 378 309 127 
62 263 497 218 240 176 240 156 
63 4 134 408 173 62 338 
455 124 309 282 486 38 455 351 497 340 
63 4 48 227 257 258 63 4 282 458 129 
231 346 291 458 129 
63 19 257 375 
231 175 64 205 227 
455 351 104 340 362 309 2 458 129 
38 455 362 309 127 277 
458 436 234 423 
269 346 134 257 384 336 257 424 458 129 144 257 260 
257 181 462 84 203 334 
186 133 353 68 
215 133 497 134 127 142 180 234 68 
458 495 309 417 289 28 
265 462 426 224 458 129 
265 250 423 309 104 415 184 
328 292 129 179 250 187 485 62 357 396 
455 113 340 70 265 
466 462 214 72 181 
265 346 227 63 47 88 227 469 257 424 458 129 
257 133 47 64 269 
63 151 453 189 415 426 259 458 129 
139 122 273 65 172 
92 47 152 464 222 336 327 
63 351 311 415 199 63 474 
179 113 340 59 13 119 
179 22 54 309 65 309 480 189 301 
179 351 131 340 177 269 203 398 
438 409 462 54 234 381 242 34 
92 462 423 46 4 104 
458 131 340 153 257 329 
257 91 191 134 36 
179 471 340 218 84 
455 351 103 269 346 453 309 121 24 265 
458 191 251 309 305 
455 103 269 431 340 218 
455 306 189 257 369 488 
269 353 309 408 289 28 
132 63 104 340 362 269 309 55 
92 175 152 271 299 68 189 257 450 
179 227 83 179 497 305 38 179 182 265 130 
257 341 131 134 68 
231 191 273 116 203 257 450 
63 103 63 471 340 47 309 48 493 
179 22 45 446 
257 304 361 269 
265 11 127 62 162 
179 106 474 257 291 330 458 129 
438 409 94 53 
257 496 312 22 322 53 
21 133 129 283 250 271 398 68 
458 191 134 251 309 160 
179 131 340 119 201 242 281 
455 306 189 333 458 129 
257 191 271 367 146 189 257 102 336 257 491 
351 282 254 189 257 334 38 319 
38 63 104 47 33 309 218 309 72 247 
458 273 474 257 429 
179 432 446 458 129 
455 48 269 309 177 199 455 362 
132 455 110 458 202 127 264 
242 462 174 49 172 
269 273 175 152 458 129 
458 356 254 156 
246 375 22 182 376 
269 346 54 309 486 374 115 
458 175 439 317 
132 269 346 412 257 248 
455 388 309 349 199 346 453 189 
227 241 7 456 281 
257 389 462 308 12 354 320 
231 497 134 127 180 234 68 
426 411 462 220 
92 462 271 130 63 110 63 497 319 265 
133 177 269 497 244 105 
63 362 309 187 189 62 357 166 
92 191 271 33 309 483 
215 353 289 68 
242 115 462 453 309 127 271 446 
458 250 309 166 428 408 
63 106 474 309 104 269 32 
132 4 458 314 269 
63 104 340 362 309 282 9 265 
132 269 191 33 309 82 189 
257 299 495 309 408 28 
84 458 431 340 362 309 319 172 
85 133 250 271 367 68 
257 29 260 462 192 
458 250 309 315 89 257 384 336 257 297 315 
458 462 84 257 302 74 
458 80 309 29 434 
179 71 257 378 
92 346 271 466 458 129 
132 265 346 257 81 203 233 
132 455 104 340 483 265 455 47 394 101 203 257 90 
246 195 22 427 456 115 
265 191 310 336 269 
455 483 458 346 62 330 336 257 434 
269 131 340 48 309 127 24 242 
215 209 271 28 336 257 450 
458 131 269 309 184 231 129 
132 231 73 63 358 349 
455 483 63 47 62 357 429 234 392 166 
63 47 62 67 357 476 
63 122 273 86 233 153 
257 370 239 462 39 458 129 
231 4 47 227 257 241 
257 42 497 134 127 36 
92 191 271 117 51 
269 202 127 438 451 452 
269 202 127 438 297 336 257 115 
179 131 340 417 257 330 346 153 
63 351 47 309 103 234 257 392 
455 351 473 309 319 300 458 129 
260 346 469 231 204 
132 455 113 340 127 62 70 84 
38 179 131 269 32 
455 251 269 458 129 
458 73 265 257 465 202 340 326 482 
458 129 458 131 134 86 28 336 257 443 
92 151 41 139 400 
257 21 64 92 191 394 401 
455 182 67 357 
265 497 134 127 142 36 
458 202 340 408 394 28 336 257 80 
458 436 377 492 381 
458 373 258 257 162 
387 312 495 68 
227 250 152 437 203 257 197 336 257 211 
455 483 63 497 104 332 
257 465 497 134 127 180 234 68 
455 106 152 414 62 391 242 115 
458 163 233 100 458 497 340 47 233 
133 353 309 68 
458 131 153 257 29 329 
132 84 269 346 33 234 345 
76 133 287 271 28 
92 191 271 367 293 
132 63 293 258 475 257 341 
179 106 474 62 357 393 
45 455 47 318 485 
455 24 257 130 458 346 182 469 257 456 464 492 
265 191 340 257 456 336 13 327 
269 346 62 357 33 309 104 269 458 129 
133 129 179 83 269 191 356 301 
269 497 47 163 184 
257 51 64 257 222 
257 181 462 125 309 218 485 156 
265 346 13 260 
455 103 455 358 104 332 
269 96 204 458 346 257 392 81 336 257 424 
179 131 340 258 286 
63 497 340 47 306 379 173 
455 104 340 362 269 309 384 
84 458 358 282 257 429 
455 473 309 86 14 455 191 458 204 
231 175 316 271 398 68 
246 22 251 309 127 254 336 257 90 487 381 242 217 
257 396 11 127 62 357 243 458 129 
63 151 453 309 2 240 63 24 309 2 
62 263 191 125 309 127 316 192 
68 189 257 91 
269 346 134 257 130 309 104 101 
92 346 391 336 345 
227 250 152 209 56 192 
215 129 332 482 22 58 
179 460 104 340 86 
38 458 204 390 4 104 323 309 55 269 
455 131 242 309 55 257 459 162 458 129 
257 185 22 226 309 302 
458 307 309 349 199 346 453 189 
455 49 306 270 336 205 
332 151 251 309 127 116 203 257 443 
63 497 340 397 485 
132 458 471 340 408 485 
242 122 127 257 115 
92 151 62 391 336 205 
63 104 340 282 280 
269 11 244 62 464 105 
269 111 309 127 446 
394 60 497 127 257 60 
271 367 263 191 251 
126 22 83 445 56 410 
46 113 340 59 257 236 132 46 4 59 257 416 231 129 
335 458 250 309 472 257 366 393 
132 458 131 340 305 30 260 
265 191 257 369 
458 4 401 415 205 264 
457 11 218 280 
265 346 134 199 455 362 
179 4 314 269 308 320 458 129 
219 133 497 134 142 127 180 234 68 
269 191 62 477 268 257 325 
347 92 346 62 60 455 373 319 197 
257 21 250 271 367 68 189 257 91 
63 110 63 4 305 257 260 379 233 
379 205 269 202 340 47 152 58 
455 106 273 249 265 
132 179 22 50 
63 151 357 434 
458 124 309 2 174 260 
458 214 404 234 72 44 
265 346 351 270 336 493 455 131 340 
409 462 251 309 315 203 122 
455 468 205 455 131 269 
458 129 289 80 22 54 
242 462 62 393 265 175 62 416 
132 179 122 134 472 269 
269 346 52 184 309 315 242 465 
179 22 142 427 56 215 
231 129 464 434 22 491 
63 250 332 23 270 145 
38 265 346 257 384 336 265 
455 483 265 346 453 309 59 
43 133 129 179 202 267 32 192 
179 432 62 357 172 393 
84 455 11 47 33 309 104 269 
271 263 191 251 142 
455 483 63 47 309 314 8 
257 195 22 427 
271 35 191 142 54 
455 47 340 152 92 
455 47 309 305 242 397 
46 351 166 485 38 411 309 47 62 357 33 
84 265 346 357 350 
132 479 131 121 229 
455 104 340 86 69 63 358 104 265 
455 47 423 458 204 
57 458 129 257 370 471 340 408 485 487 304 208 462 223 336 339 454 
347 46 104 340 2 357 476 46 104 340 2 234 184 
455 468 205 455 473 309 2 456 217 
143 383 448 22 134 45 107 458 129 
455 177 265 434 284 218 254 38 35 
62 366 419 462 54 234 374 115 
444 208 38 255 47 64 257 91 
269 462 251 309 127 209 374 115 
455 351 483 269 346 257 291 118 309 104 
132 455 202 47 124 
38 455 214 86 269 100 63 432 291 
455 104 340 362 309 127 277 458 129 
458 191 8 309 319 
84 92 346 62 496 429 
246 47 272 448 
458 462 460 62 150 380 
458 346 474 438 429 
38 46 202 103 265 265 202 127 257 456 33 
179 22 337 309 62 401 
63 351 131 340 104 62 67 357 259 
271 270 175 152 116 234 493 253 
46 104 282 111 309 269 144 62 430 
231 191 209 257 374 441 415 257 29 16 
92 22 214 271 195 
458 353 309 408 28 336 257 101 
92 214 462 257 181 336 320 
265 462 62 357 393 
246 120 436 301 
132 458 175 340 152 62 494 
63 351 362 426 26 336 257 400 
242 462 426 311 231 129 
455 362 309 2 234 434 
455 4 104 62 391 336 275 
257 260 462 189 458 129 
63 151 62 425 338 458 129 
221 234 62 496 341 151 54 374 229 
257 488 175 306 
269 131 340 293 394 311 
84 63 47 271 332 103 
257 425 364 175 404 234 62 496 419 
455 182 62 357 397 231 129 
242 462 62 337 419 458 129 
257 285 497 134 127 180 234 68 442 192 
242 162 497 244 485 309 62 217 
269 131 340 59 456 115 
257 70 129 62 295 497 218 301 
269 131 134 153 257 279 
49 269 191 340 62 172 71 
257 299 202 134 408 289 28 
46 351 250 309 472 257 392 336 269 458 129 
231 191 297 203 376 346 294 
92 22 271 496 449 222 
242 462 62 61 181 458 129 
92 462 72 247 
201 443 462 446 
458 191 129 309 127 203 357 102 
439 120 22 214 163 
458 131 340 362 309 177 
257 70 129 458 358 282 423 
265 346 62 357 315 
32 257 215 22 271 258 
38 458 346 270 336 205 
269 131 134 153 257 29 292 
383 16 38 270 330 22 491 
335 269 191 438 33 
458 129 257 162 462 453 309 244 62 391 336 311 
139 250 71 300 475 172 
257 160 462 251 309 456 383 105 
257 393 346 374 260 462 171 
242 462 62 117 401 
179 49 250 13 454 
323 29 146 191 209 
38 455 103 269 346 134 257 456 33 
132 269 346 134 199 63 473 
458 462 228 493 473 56 215 
455 483 269 191 62 67 357 397 234 184 231 129 
458 131 134 177 69 458 11 
62 35 191 413 234 156 
38 46 188 458 113 340 
455 96 473 242 
455 47 340 226 394 466 475 257 341 458 129 
269 94 240 62 396 268 343 
246 129 179 202 160 
269 191 270 118 144 30 
179 11 293 309 282 111 309 269 
179 388 309 31 
271 270 191 89 172 
455 202 340 177 455 182 174 392 260 405 
241 22 273 116 
269 462 50 100 269 462 446 
347 92 346 62 243 63 358 104 269 
46 106 152 404 485 
269 175 152 251 
257 133 11 65 309 480 189 229 
269 462 134 125 132 63 358 349 
84 275 151 446 
426 327 151 134 415 257 66 458 129 
347 269 462 269 4 49 103 309 397 375 24 143 
455 110 269 202 273 218 
231 131 340 153 257 383 16 
458 381 191 209 379 256 116 
347 63 104 340 179 358 71 300 
63 250 62 50 429 
455 35 234 62 39 164 458 129 
458 346 453 309 349 286 414 242 
455 86 13 488 132 455 104 340 86 13 434 
179 284 187 286 203 426 27 78 
458 381 436 89 62 302 
269 346 134 174 393 231 129 
455 202 177 265 179 104 
179 495 309 472 394 29 68 
390 250 464 28 336 257 207 
455 188 63 4 104 269 
455 104 340 483 458 175 249 257 392 336 184 
215 497 134 142 127 180 234 68 229 
455 296 453 309 396 46 
132 46 47 309 55 270 441 
269 462 134 453 309 244 378 379 286 458 129 
410 497 340 127 180 234 68 
132 179 432 8 
46 113 340 82 269 
458 462 62 285 234 257 141 
265 35 462 251 374 217 
92 191 271 146 189 257 102 336 257 317 
38 493 22 257 323 275 
257 338 462 71 280 
265 346 134 174 378 
63 47 62 391 336 39 400 
257 465 129 257 162 497 244 332 23 383 492 
179 22 309 127 116 203 334 381 
455 104 340 483 458 358 127 198 309 104 269 231 204 
455 104 340 96 86 
57 271 33 191 413 234 62 496 447 
63 131 340 349 269 231 129 
46 474 309 319 234 269 
257 195 22 134 427 
257 341 175 316 59 231 129 
455 358 47 174 429 189 376 
242 462 62 165 234 257 334 
299 159 151 134 251 487 374 217 
84 462 257 33 179 293 426 258 
92 462 103 234 257 416 
269 346 134 62 164 25 
139 83 458 202 47 152 13 374 277 
46 47 271 310 336 242 179 468 173 
179 47 134 96 152 249 
132 265 346 199 50 400 104 
257 236 191 236 231 129 
257 241 104 340 104 265 
458 353 309 408 29 28 
179 131 38 63 131 340 
45 265 346 453 309 258 286 
269 131 134 111 309 127 265 130 
458 204 458 278 309 47 62 398 477 381 242 217 
269 11 273 127 198 
92 22 271 29 367 28 
455 202 273 104 237 62 118 
269 175 273 152 111 
458 462 343 257 482 
455 96 131 340 483 268 269 458 129 
92 191 271 367 68 475 257 283 303 
304 208 193 456 217 
231 497 134 127 180 442 192 
458 191 62 494 234 227 257 392 275 
265 202 127 62 357 118 
462 269 265 107 
257 419 191 223 336 123 
455 131 174 118 38 388 234 269 
370 133 64 257 91 
63 351 104 340 86 
257 65 397 462 376 
179 47 212 448 
242 462 357 350 458 129 
43 133 64 242 
257 481 462 62 170 494 
407 415 277 336 444 208 
458 129 257 195 22 209 
132 458 191 273 257 97 
242 462 340 351 30 260 458 129 
186 215 36 257 91 
455 362 309 282 485 38 305 242 270 
231 191 270 336 257 392 
265 346 107 203 62 277 
190 222 129 212 434 436 
269 122 134 127 367 
56 335 269 191 41 442 234 139 
458 346 475 30 338 
458 129 271 395 263 175 152 316 
458 191 209 383 105 381 
271 270 175 152 427 234 257 207 
458 129 270 336 205 191 491 132 287 271 289 28 
231 436 252 492 381 
475 92 257 294 191 189 
63 11 472 257 126 336 269 
269 191 54 309 315 381 242 217 
257 215 250 271 68 189 257 443 
242 115 455 11 104 269 
257 91 214 204 
242 462 72 107 441 
63 151 412 257 48 336 75 458 129 89 62 350 225 
455 47 139 146 
257 76 387 307 269 309 127 469 
383 22 209 189 160 
63 349 242 240 62 313 
304 208 495 
383 133 22 491 
458 129 257 465 250 271 289 146 
265 346 227 458 346 474 309 177 
257 299 353 309 408 332 146 
458 191 340 257 456 
63 151 460 220 458 468 87 376 
455 296 220 189 265 
215 131 134 408 29 28 
455 497 134 188 269 191 426 21 
347 455 4 282 30 270 455 11 6 
257 263 191 62 463 234 257 425 342 141 
212 120 214 47 436 
438 102 191 134 318 
38 231 307 309 319 172 
63 47 340 249 394 336 205 344 
62 476 169 285 353 309 68 
458 273 474 62 429 309 160 
257 159 22 54 309 127 322 376 
265 191 492 18 
335 179 129 179 250 340 
242 191 340 351 394 341 
257 195 346 395 223 313 462 54 234 156 
347 269 431 340 311 179 497 59 269 
84 92 151 29 327 
269 287 464 28 
242 462 72 181 262 479 38 257 425 342 
63 473 309 55 242 
271 327 22 356 
455 351 483 269 346 446 
104 46 188 233 
257 186 341 129 271 270 191 491 
257 302 191 382 309 257 398 
215 250 271 367 68 189 257 91 
215 129 212 336 493 427 22 209 53 
458 175 64 246 482 
132 32 265 497 59 
92 191 271 367 68 475 370 133 
132 242 462 134 394 29 115 
185 241 22 209 
455 104 134 47 62 411 458 129 
63 103 179 11 472 205 
458 175 340 152 249 203 62 430 
458 129 46 106 474 309 55 
457 22 134 322 
265 346 351 257 130 455 2 
132 46 47 309 244 199 462 318 
435 133 131 134 68 
434 474 309 319 35 
63 293 309 282 205 254 458 129 
455 468 173 179 373 127 198 309 311 269 254 
84 92 11 127 332 
231 436 383 105 18 
455 296 134 290 265 269 346 357 
63 47 340 209 299 159 458 129 
242 462 438 451 25 309 479 
455 131 340 483 63 497 282 254 
458 161 309 472 62 416 
455 460 104 340 188 269 
458 129 458 161 309 160 265 295 
265 346 453 309 244 62 430 
396 234 259 354 
269 191 226 280 442 156 
257 330 131 134 408 438 153 
269 346 351 257 130 269 462 
139 241 104 340 
257 341 495 309 68 189 257 91 
46 471 340 282 203 347 46 104 340 
257 78 462 257 181 
458 129 458 11 25 479 374 229 
455 296 134 265 39 
132 455 202 24 309 472 62 25 
265 462 134 125 309 282 62 391 336 19 
455 296 134 453 309 177 199 455 188 
458 214 175 270 224 
179 22 50 309 184 
269 462 62 391 336 33 
231 462 251 309 305 
269 175 84 152 382 
455 96 188 63 47 62 429 309 305 
269 462 33 309 82 189 
24 496 114 63 432 62 50 238 140 
458 307 309 104 269 415 62 424 168 
92 191 271 367 68 475 257 12 21 285 
257 443 131 134 319 309 409 
132 257 327 151 340 
210 250 273 152 45 357 
335 257 343 94 
265 346 134 453 309 59 234 139 139 492 
455 483 265 346 45 107 
455 362 309 187 189 62 166 
215 353 309 68 189 257 222 
335 458 388 234 258 
269 131 340 293 309 127 
458 202 134 408 394 29 28 
269 191 62 357 294 
132 455 296 453 309 408 269 62 437 
455 104 134 483 92 462 332 466 
30 191 54 234 376 
271 270 4 75 184 
132 269 11 244 33 
179 131 13 310 
455 104 340 483 179 202 47 316 269 347 269 191 340 234 205 
132 202 455 59 257 456 383 492 
203 257 236 63 106 273 250 62 429 
265 346 257 49 118 
455 483 63 284 127 357 
38 269 122 134 127 425 346 456 25 
63 4 134 96 86 
455 106 250 62 357 115 
257 451 447 191 445 456 34 
269 131 134 408 257 102 336 257 29 383 
92 462 271 103 234 286 
455 47 340 249 269 
84 63 86 63 4 2 
265 346 174 165 
265 346 62 165 234 30 441 
92 22 271 29 28 268 438 102 
265 462 257 126 107 118 
257 439 11 121 309 127 445 92 
257 281 346 45 489 
455 104 340 86 394 336 205 38 455 104 340 86 139 434 14 104 
257 215 202 134 68 
335 257 166 94 
84 269 346 24 458 175 309 305 
179 276 62 224 347 46 4 177 179 276 269 
92 191 271 367 68 475 257 470 90 
458 175 344 309 181 62 263 
455 7 203 38 131 174 311 
231 202 134 408 394 29 28 
179 122 134 282 257 429 
189 192 57 257 166 191 469 
215 495 309 417 233 153 
455 202 340 86 269 347 269 145 184 
455 483 257 239 346 107 309 16 231 129 
455 362 309 408 269 270 456 437 
257 112 462 425 
265 471 340 55 184 
455 250 309 282 254 336 92 
458 145 184 475 257 197 
455 103 265 179 104 340 408 485 
46 47 309 472 257 291 263 38 455 86 455 358 472 257 291 263 
179 151 264 309 472 466 231 129 
179 131 134 86 438 456 153 
438 153 191 340 318 
255 346 470 169 495 309 68 189 301 
365 133 495 309 68 189 257 91 
92 462 271 210 234 205 
179 151 434 351 24 46 
458 131 134 86 257 298 
132 265 462 251 309 59 
179 86 199 455 104 
92 462 271 345 309 127 226 
458 191 444 208 346 451 328 494 309 244 333 
201 393 306 189 95 172 334 
383 186 120 22 163 
408 205 62 429 
455 358 273 127 92 
257 465 495 309 68 229 
179 122 267 56 257 384 336 257 34 
132 46 113 340 104 265 264 
234 173 257 392 118 462 309 127 264 231 129 
455 4 472 271 398 477 458 129 
63 432 257 392 393 203 257 78 
63 22 404 203 498 309 257 248 458 129 
455 96 131 340 86 
458 436 439 492 381 
57 269 131 340 311 254 265 130 
458 129 179 202 127 116 38 209 
132 265 191 340 257 411 
269 346 62 305 63 250 309 47 38 63 131 340 282 269 
455 86 455 4 396 32 
242 462 134 257 130 257 341 284 311 
257 295 191 209 156 
458 497 134 142 127 180 234 289 68 
63 351 113 340 337 257 401 
132 92 22 139 
269 191 445 89 257 146 169 
269 346 62 380 336 257 425 342 
46 104 340 362 269 
455 296 273 453 309 127 198 309 177 265 
458 129 390 250 271 289 28 
496 221 11 127 445 240 161 229 
242 497 127 257 33 
257 334 175 344 309 181 62 295 
458 462 426 387 84 
38 199 11 257 51 104 144 257 243 
257 29 383 151 484 38 257 425 364 
38 265 191 257 357 350 
458 230 134 127 427 458 129 
393 133 129 458 202 127 254 234 439 418 
257 341 353 309 68 189 257 325 
257 476 169 250 271 68 
455 202 104 269 32 
257 434 151 50 
257 138 91 175 134 152 316 398 344 
257 393 54 62 156 350 225 
233 374 224 462 309 2 203 257 425 364 
257 239 462 280 
257 370 175 273 152 89 243 415 484 
455 103 63 432 134 453 309 47 270 336 493 
257 341 175 495 309 68 
335 455 11 65 269 309 46 
439 434 47 436 
38 92 346 62 391 63 4 121 309 104 
10 191 273 116 
179 84 47 185 317 
132 455 483 336 233 405 
38 458 129 265 458 346 234 269 
299 159 151 251 192 
215 129 439 434 22 491 203 257 207 
179 497 349 227 336 184 
241 129 49 270 250 152 491 
132 347 269 346 62 101 46 106 474 309 314 269 
265 346 227 455 497 483 336 
269 273 191 96 24 265 324 242 217 
455 483 63 106 474 62 357 141 264 
132 269 11 59 286 
269 346 62 50 463 
132 63 432 134 295 269 254 
30 383 22 209 144 72 160 
63 104 340 293 265 264 
46 104 340 86 199 346 453 189 
132 458 131 340 282 257 97 159 
458 131 340 47 33 
179 22 413 309 267 203 62 381 397 156 
92 4 49 127 270 
257 159 22 209 144 257 337 336 137 
63 47 134 79 242 458 129 
455 47 309 104 269 231 129 
62 35 175 134 344 152 54 
140 133 353 309 68 
458 129 257 330 191 134 359 415 257 51 
84 179 106 226 269 469 
29 133 193 
269 131 340 408 394 28 
92 346 62 357 416 264 
186 215 250 271 68 
455 351 473 309 127 24 205 
428 336 205 311 38 428 104 340 
269 346 227 101 
341 133 131 134 142 68 
215 133 497 134 142 127 180 234 68 189 257 222 
231 131 134 408 289 28 
215 129 272 434 22 491 
271 409 250 152 413 53 234 257 409 
242 462 257 451 33 63 432 453 309 2 412 257 400 
257 403 202 214 
257 341 209 173 62 34 381 
231 436 456 217 
257 327 94 142 
132 257 477 250 152 316 
63 47 273 250 62 165 
269 346 357 309 311 242 130 
458 287 271 367 28 
271 270 191 128 163 
269 191 257 341 
234 184 269 346 134 469 
328 292 497 134 127 142 180 234 68 
231 191 427 189 156 
242 462 62 50 393 
174 35 462 223 231 129 
428 110 458 284 340 127 52 309 121 
63 104 340 47 309 104 265 84 
179 131 257 291 118 
63 104 340 362 309 104 265 
455 131 340 24 265 
242 462 62 243 260 
455 483 269 284 127 52 
257 186 341 175 134 316 394 299 68 
271 29 375 22 54 234 171 
257 409 462 54 309 456 185 309 377 105 
265 346 134 453 309 59 
269 462 72 207 189 426 178 
231 131 340 47 309 
62 464 418 381 269 191 469 
179 11 127 124 381 
269 11 134 127 58 
257 137 462 220 
231 214 278 309 25 444 208 255 38 1 
455 47 62 67 274 313 458 129 
460 92 11 127 271 459 487 179 319 
257 393 11 6 32 301 
132 265 346 227 269 462 
38 63 47 62 130 309 401 415 205 
132 179 284 127 
269 191 67 117 234 184 
242 462 227 455 96 86 
419 133 128 464 327 
215 129 271 327 22 128 
246 353 309 68 
257 383 151 54 309 267 192 
179 351 104 340 362 309 349 257 457 282 300 475 205 458 129 
132 455 4 305 242 217 
269 346 62 50 315 231 129 
455 497 340 282 466 
458 129 257 77 191 308 320 
215 128 271 123 
428 490 309 47 318 485 103 
257 313 191 220 
455 104 340 483 92 175 152 62 263 231 129 
438 450 191 322 301 
455 358 127 197 231 129 
455 351 113 340 188 269 458 129 
63 497 47 276 176 132 63 131 340 
269 175 226 428 33 100 455 362 309 104 269 257 291 130 231 129 
458 356 269 301 
257 370 170 250 271 367 146 189 257 343 
455 483 269 346 41 176 309 86 
257 277 316 271 398 68 
439 434 22 427 89 257 33 
257 377 64 257 482 
269 175 323 19 
480 346 420 169 214 250 271 68 
265 346 233 165 
92 346 271 29 294 24 269 203 257 424 
269 191 316 234 173 
46 113 340 408 485 189 242 
33 309 244 406 
265 346 257 130 269 175 309 127 
269 346 270 336 257 50 327 203 242 
92 175 134 344 152 62 263 
24 257 241 458 250 152 437 
179 22 134 343 
265 191 340 453 309 127 257 443 405 
458 96 7 254 
455 191 288 453 309 127 264 458 129 
132 269 346 257 370 486 
84 269 462 96 50 
63 11 134 48 123 
133 497 134 127 180 234 68 376 
242 462 62 67 489 162 
257 12 21 250 271 367 68 
179 22 163 229 
63 47 309 104 265 
63 104 340 27 257 317 458 73 
143 275 104 244 33 
257 330 436 381 203 62 216 302 
92 191 423 458 497 104 
269 346 257 384 336 257 281 
199 268 426 354 
257 241 250 152 209 
92 346 271 29 130 309 483 336 269 
265 191 340 257 369 
255 490 332 486 360 257 25 
179 22 309 127 209 156 
269 175 152 62 489 162 
46 131 242 309 184 
458 131 134 153 394 29 329 
304 208 250 271 367 68 
242 33 11 127 446 
390 131 134 65 257 77 
455 483 265 224 191 117 
159 22 251 309 127 322 156 
458 346 235 249 428 336 269 
265 91 497 134 142 127 36 
265 346 351 310 336 14 63 151 
480 175 250 95 27 327 415 304 208 
62 40 462 161 
38 242 217 455 474 174 26 
63 250 62 50 115 458 129 
269 346 460 62 489 130 309 319 
28 151 251 309 127 209 374 34 
460 92 151 327 
257 146 191 381 64 56 246 257 216 38 435 341 
38 434 497 340 282 414 
257 80 284 315 84 
63 103 309 59 265 
269 462 62 446 424 
347 455 472 269 455 472 269 
455 86 455 4 104 269 242 115 
269 462 371 72 176 35 
271 123 191 128 301 
92 191 271 367 68 475 257 470 169 
62 215 285 131 134 142 65 62 60 234 68 156 
92 346 62 357 429 458 358 2 265 441 
269 346 62 357 165 
269 346 62 61 166 458 129 
455 24 309 103 265 455 131 458 129 
257 476 169 353 309 68 189 257 91 
455 110 269 191 426 465 458 129 
144 265 2 455 483 179 287 485 
257 164 109 193 
455 24 257 130 179 2 
63 183 173 254 336 438 260 
63 103 265 92 11 127 271 243 412 479 458 129 
455 106 273 161 269 
455 483 455 4 104 174 392 
458 175 62 291 309 127 92 
242 462 340 257 130 63 104 101 
257 374 270 462 189 229 
458 129 458 202 68 189 257 443 144 72 44 
493 434 151 67 337 309 286 
434 4 349 205 
458 202 134 177 199 191 308 44 
465 133 497 134 127 180 56 257 359 326 234 68 
257 425 364 353 
46 113 340 127 265 130 
179 351 104 340 362 309 177 269 
63 47 62 357 338 458 129 
92 191 271 367 295 56 62 435 70 
57 179 497 134 127 180 234 68 
132 257 248 462 67 274 189 242 
231 129 72 44 191 308 130 
458 191 220 189 62 2 
403 10 131 269 456 217 
63 106 474 62 50 294 393 38 63 432 453 309 127 92 
390 73 265 332 482 151 125 
92 22 271 28 
63 47 62 391 336 327 
458 129 257 162 284 244 62 464 105 
46 282 199 46 2 264 
257 470 169 250 271 68 
271 270 175 249 205 
63 47 309 401 415 242 162 
132 199 202 127 257 369 
458 497 134 142 127 180 309 68 
77 109 462 189 257 130 
257 107 118 462 46 151 223 84 
458 202 134 177 332 
246 151 148 312 336 255 346 366 393 
63 113 340 121 309 104 242 
269 346 62 489 489 71 
269 284 127 428 441 
458 129 383 120 250 214 152 163 
231 306 383 336 205 
271 35 175 152 54 
132 92 462 271 59 
479 129 265 257 253 491 185 434 
139 336 286 47 436 234 423 
46 432 8 309 282 428 146 455 351 113 340 408 
269 191 438 297 463 336 257 281 
265 263 462 125 309 218 203 257 374 464 105 
219 133 131 134 142 68 
455 483 179 316 257 291 263 
269 284 340 127 265 130 
455 182 173 89 257 370 486 458 129 
265 462 134 426 130 458 129 
179 129 72 44 191 308 130 
257 12 21 353 68 
455 110 265 257 393 265 276 451 191 453 309 305 269 
179 351 131 13 259 
132 269 191 273 209 
455 131 340 86 14 455 191 
242 462 62 50 378 309 2 38 84 269 346 62 50 378 309 305 
269 191 134 274 69 154 202 160 257 295 
132 92 47 152 327 
46 86 269 37 46 104 340 
381 179 404 38 129 455 474 257 259 
377 120 22 214 491 203 257 207 
257 409 191 251 309 121 374 217 
455 483 265 346 199 455 131 
472 339 454 
257 12 21 131 134 68 142 189 257 91 
257 160 191 361 
37 284 47 152 
215 129 458 175 495 309 472 394 477 
269 11 288 127 41 337 
42 270 462 174 387 38 63 358 244 269 475 92 
132 458 202 340 177 14 269 462 
257 325 462 257 97 
458 495 309 408 62 42 
92 462 271 494 
242 462 257 456 260 
20 462 257 117 441 
132 455 131 408 269 309 205 
257 85 287 271 28 
455 235 47 317 
458 497 134 127 180 53 
455 202 340 166 485 
63 47 309 104 242 458 129 
92 346 423 63 4 104 89 242 369 
455 6 134 309 483 268 269 
257 219 141 129 269 202 160 
347 63 293 309 319 309 435 334 63 11 
265 462 84 62 118 336 257 236 
257 463 191 251 
269 175 152 270 115 3 455 182 233 231 129 
215 202 134 408 289 28 
84 269 462 139 329 
174 400 177 269 191 134 62 224 
458 214 202 134 408 438 153 
179 214 24 63 293 332 333 
231 191 386 240 290 
269 346 107 265 63 401 415 269 
257 425 364 38 241 177 269 462 
269 351 191 340 13 441 
455 296 62 330 346 330 458 468 257 70 
383 22 163 38 439 22 491 
38 63 483 269 346 58 
455 11 288 472 62 172 264 
257 387 353 289 68 
458 4 71 189 265 
179 22 134 83 309 47 152 491 
132 242 462 446 
132 63 106 474 309 282 197 
271 367 345 191 226 56 257 51 
132 179 22 271 397 
179 473 309 472 265 59 
92 191 271 367 68 475 257 140 341 
493 185 434 436 
426 224 175 273 152 309 472 466 245 336 242 
14 202 408 269 485 
423 7 336 394 336 269 
269 346 62 259 458 129 
455 202 24 309 104 332 
132 62 219 277 191 
242 462 257 97 118 
439 22 209 171 
438 320 462 197 
383 241 22 163 171 
458 495 309 153 329 
269 191 351 270 437 458 129 
257 425 364 322 62 402 263 
408 184 257 146 
132 265 191 456 115 
269 346 96 62 50 210 
242 462 62 446 115 
63 351 103 269 471 340 127 242 270 
63 432 453 309 47 332 
179 104 340 362 309 104 269 
257 465 353 309 68 
458 460 175 344 309 25 
332 365 133 22 251 309 127 404 203 
455 483 336 496 114 240 174 172 
246 329 214 47 15 203 479 
458 287 271 332 28 
434 11 25 227 441 
154 131 134 181 62 477 
63 106 273 134 152 198 309 472 62 401 
265 33 175 340 218 344 
455 103 458 431 340 
269 346 273 62 110 
257 395 91 462 251 309 127 209 56 192 
242 462 134 174 101 
341 133 495 309 68 189 257 141 346 91 
269 346 62 325 455 106 249 324 
271 270 191 128 491 203 257 207 
46 104 269 100 46 362 309 104 269 
144 227 458 191 62 70 
257 411 191 76 
271 270 129 269 191 
271 263 191 251 
143 400 151 50 
458 129 271 270 191 491 
269 346 423 46 4 104 268 269 
257 465 129 269 202 160 257 295 
189 376 231 474 233 429 
257 277 346 259 462 309 282 254 336 257 130 
84 458 351 307 309 282 269 
92 175 273 152 62 443 24 242 
57 257 91 191 340 316 398 487 192 
132 63 432 67 337 
63 104 340 293 265 258 
264 151 428 241 
46 47 309 314 189 453 38 453 
154 431 134 197 257 303 403 
132 46 113 340 282 92 487 46 432 92 
179 351 104 340 24 286 458 129 
271 270 284 47 309 104 265 
234 286 269 462 107 309 35 
458 110 269 191 107 
159 22 309 127 322 156 
269 346 268 309 319 469 257 136 
231 131 134 408 394 289 28 
271 29 164 175 237 62 248 
72 85 285 353 68 
231 131 134 65 62 60 371 68 
241 11 273 65 
179 445 13 77 
383 241 47 152 491 
38 455 86 458 11 2 234 496 114 
63 47 309 55 242 
269 191 233 451 424 321 305 
38 347 92 462 271 459 92 11 127 271 354 
257 12 495 309 68 
428 433 319 372 289 
269 191 255 346 297 424 168 336 143 375 
92 22 271 29 28 268 257 450 
257 21 285 250 271 367 68 
132 458 353 309 68 
92 151 241 453 414 257 97 118 
179 22 209 171 
269 346 199 455 188 
455 351 316 269 485 92 
63 284 134 71 475 269 
269 462 134 99 69 394 317 22 163 
72 193 403 202 335 319 309 10 
13 476 191 96 357 
269 462 13 91 
38 455 113 340 59 265 
269 346 332 62 130 336 210 
179 47 309 305 242 270 
257 126 107 118 462 309 305 
423 497 55 173 242 33 
455 104 340 311 234 257 323 434 458 129 
38 428 275 273 59 
231 131 340 362 309 483 268 205 
63 473 269 38 63 474 269 
179 41 22 128 469 
62 263 191 251 176 203 257 217 
63 47 62 446 488 336 2 
264 151 62 464 336 205 
405 191 351 50 
458 471 340 396 144 242 115 
46 351 47 309 472 257 126 336 394 318 325 
455 110 269 202 340 127 62 165 
257 328 51 175 64 257 482 
257 21 175 316 271 68 
30 436 242 115 
265 346 257 130 63 104 275 
231 460 175 265 
133 177 179 293 332 33 
265 191 340 257 443 242 33 
257 21 495 309 68 
265 346 199 455 96 362 
372 335 257 162 183 418 
144 265 179 11 127 251 309 319 172 
455 103 45 132 455 104 340 86 
63 362 185 448 
179 177 458 346 17 438 130 
13 409 462 251 309 315 374 34 
144 227 179 47 13 27 327 
458 202 134 408 394 289 28 
92 122 127 241 
269 191 350 309 184 458 129 
63 96 104 458 129 
242 462 62 61 313 458 129 
458 353 289 68 189 171 
242 191 174 49 429 
45 11 383 241 
139 131 134 472 269 
28 22 134 209 56 257 393 
455 362 309 319 172 458 129 
455 202 340 104 269 347 455 497 340 104 265 458 129 
132 265 462 134 257 443 405 
455 460 188 458 11 218 197 
38 92 346 332 309 218 
257 216 400 311 89 257 260 
257 70 131 134 181 72 367 295 
269 11 273 311 
257 59 11 127 316 56 257 434 415 257 21 458 73 
458 497 340 187 62 298 189 269 
458 183 438 443 309 334 
38 11 29 342 19 269 
423 284 127 245 
38 179 460 250 62 413 309 319 
231 250 152 437 309 450 
458 346 270 336 426 136 400 
265 191 62 96 357 437 
92 151 45 139 357 434 
428 47 152 163 
269 346 453 309 127 337 458 129 
257 456 294 191 337 
132 455 131 340 362 309 2 265 
455 11 127 92 231 204 
179 151 62 380 336 257 425 342 
179 22 134 491 
132 269 17 185 336 205 
45 92 462 496 103 
395 159 22 134 251 324 229 
455 296 134 290 63 358 59 269 
255 131 134 142 181 394 398 68 
434 373 349 269 24 265 
257 477 129 72 44 191 308 130 
38 291 84 455 104 340 483 265 346 257 443 
63 47 257 19 336 257 434 
63 104 340 47 257 466 
455 362 309 408 205 103 
405 455 296 257 399 336 476 
29 61 478 193 
265 346 310 336 257 401 
269 346 72 367 357 401 
257 12 170 64 257 222 
132 242 284 127 257 456 
231 4 134 127 62 70 
455 131 340 483 196 336 269 
179 129 72 160 462 161 
301 346 260 191 257 297 
62 295 462 251 203 383 492 
270 380 336 257 354 75 191 163 
405 196 332 462 99 268 173 
63 47 309 282 205 254 336 405 
269 191 50 231 204 
438 387 175 62 391 336 466 
246 195 151 283 
458 175 309 60 257 437 
265 346 13 210 
269 346 62 357 165 309 47 
63 151 453 234 257 305 
257 195 22 427 301 38 156 
455 316 257 263 
269 250 316 271 29 477 487 301 
257 206 341 64 257 482 
395 159 11 134 127 99 487 192 
269 346 152 62 357 34 458 129 
132 231 473 184 203 233 210 
455 104 340 349 265 458 129 
383 29 434 214 436 
234 265 455 358 59 
257 409 94 301 
57 257 492 151 107 
444 208 175 495 
49 269 346 134 469 344 
63 47 278 234 269 
257 470 169 131 134 142 68 189 257 91 189 171 
455 483 265 346 62 67 357 315 
455 131 340 408 257 294 300 458 129 
132 63 22 340 200 
132 179 151 196 446 
455 104 340 362 309 319 197 231 129 
63 293 59 458 73 
92 191 41 323 146 268 13 210 203 208 458 129 
265 346 257 130 269 462 
132 92 462 460 62 391 336 328 
231 250 423 309 177 309 87 
46 362 257 424 168 
179 22 209 376 
269 11 127 67 337 
269 11 127 62 481 477 268 257 158 354 
257 295 191 209 192 
63 432 337 458 129 
231 191 226 245 210 19 38 436 376 
132 269 191 62 117 437 
434 47 356 428 
132 92 191 271 29 130 
151 179 453 309 24 242 
38 455 129 46 432 291 
62 35 497 335 127 445 192 
242 191 67 107 309 184 
46 104 340 294 201 29 487 257 384 
28 22 340 209 
455 284 340 47 309 104 265 
63 4 104 269 32 
231 131 340 86 184 
266 216 478 495 309 68 189 269 
132 269 346 50 309 127 197 
458 462 62 170 330 
265 346 240 357 240 455 4 104 
335 257 120 7 
231 131 134 408 289 28 268 257 443 
455 52 173 309 282 41 337 309 184 
242 462 134 257 443 
257 334 131 134 68 189 257 443 
335 92 151 257 61 327 
46 460 362 309 305 
257 297 447 462 54 234 376 
63 497 340 372 349 173 234 257 456 33 
139 122 134 293 269 
29 133 47 129 269 373 244 49 270 217 
14 202 348 257 166 
179 104 340 362 286 189 269 
257 488 462 111 203 266 158 329 
257 91 497 134 127 36 142 
257 407 191 382 309 87 
132 458 353 309 408 29 28 
455 104 340 47 33 
63 214 483 265 13 243 462 469 
132 92 191 323 59 
265 191 357 315 
455 296 220 189 275 
269 471 340 127 257 456 33 
265 202 258 227 336 286 
92 191 271 367 68 475 257 21 
455 103 269 175 62 210 336 95 27 
455 104 340 47 309 68 
456 115 455 474 428 258 
62 334 407 191 54 156 
455 202 340 362 309 244 265 300 475 173 231 129 
328 292 497 134 127 180 234 68 
269 462 340 351 257 466 
269 287 173 257 348 234 357 
132 269 287 271 289 28 
455 296 453 309 48 269 
132 458 36 301 265 62 263 250 152 316 
45 269 462 271 117 401 
199 22 426 327 
242 462 134 62 357 330 231 129 
63 362 309 305 242 141 
257 236 462 257 236 458 129 
455 471 340 104 265 32 
458 129 92 191 271 343 
452 191 290 459 11 258 257 239 
92 462 351 271 130 
179 356 139 22 340 
46 432 453 172 
269 191 134 99 14 183 205 
242 497 134 127 36 
269 191 67 107 309 184 
455 250 62 50 33 
269 431 340 282 9 257 350 89 227 
215 133 497 134 142 127 180 234 68 
63 151 134 453 309 71 458 129 
179 22 209 266 105 381 
14 346 134 453 309 472 269 
92 462 271 293 336 269 458 129 
257 70 131 134 472 72 367 295 
269 191 72 207 412 62 302 
132 242 462 340 257 395 
63 230 305 265 260 
57 227 462 134 17 
455 47 423 309 177 
269 191 107 309 218 414 
271 270 307 309 401 415 269 
257 419 159 151 251 301 
132 271 367 247 191 180 
46 86 199 455 104 
257 80 22 54 309 384 189 192 
476 169 133 495 309 68 
215 202 134 417 438 153 
458 142 129 458 131 340 
63 47 180 265 369 458 129 
455 4 244 174 393 415 184 
455 250 62 357 429 
269 346 33 309 166 
215 495 309 68 189 257 44 
62 295 191 134 251 242 217 
38 179 432 453 309 349 428 336 265 
43 133 47 64 257 482 
38 269 431 340 384 92 
269 191 270 336 493 275 
458 346 288 189 33 
92 346 152 62 391 336 80 
38 46 4 282 269 264 
455 86 458 346 453 309 104 62 96 357 259 
72 160 56 257 370 393 191 381 361 
434 24 309 349 332 345 458 129 
458 122 282 257 429 
455 104 340 71 234 378 
242 462 340 453 309 59 
455 293 309 104 332 336 265 
455 250 309 71 62 391 
257 465 191 226 469 56 257 341 456 115 
62 477 191 251 475 257 407 
257 224 191 438 451 336 257 281 
63 131 62 357 259 415 269 41 
426 303 462 460 92 
405 191 62 489 441 
269 462 251 309 456 185 105 
271 270 287 205 62 429 
242 462 96 62 67 117 305 234 173 
458 129 458 250 271 289 28 
460 269 175 62 130 309 319 
257 409 462 251 309 456 414 156 
63 47 474 309 311 234 269 
231 495 309 408 28 
92 191 351 41 139 
242 462 340 99 309 184 458 129 
265 497 244 266 105 
63 104 340 411 394 289 170 345 458 468 87 
92 191 271 165 
80 11 121 414 171 
434 203 257 350 
458 431 340 282 269 
269 346 174 297 115 
63 432 203 496 114 140 
63 103 309 472 466 203 257 489 71 
269 346 62 393 118 
132 46 104 340 293 269 
497 458 305 32 
131 46 349 265 437 
455 483 242 462 257 443 405 
377 434 47 436 
92 346 351 62 391 336 446 275 
231 191 291 268 265 
63 432 453 309 218 254 38 396 203 257 374 260 
455 83 455 497 104 269 
455 296 453 309 104 174 118 
438 400 193 
383 29 195 22 214 124 
455 351 483 269 346 33 
455 296 134 371 62 65 309 61 333 458 129 
46 104 340 282 62 297 429 
132 269 202 49 127 62 25 
184 60 257 277 
63 96 202 340 86 
265 202 127 257 392 118 234 174 393 
458 129 271 270 191 491 203 257 207 
265 346 351 257 130 269 346 453 309 127 
257 299 202 340 408 438 153 
62 341 285 468 257 359 326 265 458 250 271 68 
132 269 346 62 489 281 38 63 11 349 
46 71 9 434 46 86 227 257 33 
257 126 107 118 462 257 393 
271 455 104 340 362 269 
104 340 46 188 269 
231 497 134 82 
257 476 169 495 309 68 189 257 91 
257 341 64 265 91 
269 462 340 268 466 
455 296 453 309 282 270 
179 106 474 67 39 400 
269 11 127 62 117 263 
458 497 134 127 180 53 234 68 
455 106 235 316 265 263 
390 131 134 68 142 189 257 417 
465 133 497 134 127 142 180 
143 149 11 127 200 
257 341 175 344 309 104 45 
334 133 497 134 142 127 180 234 68 
458 306 257 352 486 242 115 234 438 451 452 
174 115 497 47 152 469 
242 462 257 33 309 104 101 
63 250 271 103 88 
458 129 179 193 
265 346 257 260 179 2 
257 393 202 134 68 
38 265 191 174 165 
458 129 63 293 143 434 309 104 257 311 38 179 362 309 104 257 311 
179 432 265 357 
101 462 101 
265 346 174 101 
455 131 340 408 174 393 62 429 
269 122 273 127 242 357 32 
189 156 57 271 123 191 128 
257 224 462 309 47 62 206 277 
132 455 47 257 395 177 
46 311 234 257 434 
242 411 462 446 
63 47 309 305 270 
132 133 129 257 80 22 337 309 247 38 202 319 189 
493 159 11 127 209 381 
246 433 353 309 68 
132 269 462 257 49 130 
269 191 270 63 250 309 305 
171 346 260 191 271 446 
46 230 2 62 310 
179 110 46 202 340 483 179 83 46 
455 351 362 309 2 174 260 231 129 
496 115 346 441 7 38 388 
269 436 142 
269 346 351 310 336 257 260 
458 131 340 47 332 28 
271 29 338 175 332 23 383 
265 346 270 336 257 327 63 106 474 
458 175 309 2 357 
458 191 134 249 32 
458 346 273 182 212 418 18 
132 265 11 134 127 257 443 
92 462 134 62 391 336 33 
132 92 11 127 30 33 
179 151 460 92 
269 11 127 62 393 415 62 496 81 
455 296 404 309 104 174 259 
458 131 340 153 257 299 
257 247 191 322 456 217 
144 227 458 129 269 346 101 
265 471 340 456 489 
265 346 199 458 307 
63 293 309 311 189 265 
62 476 85 285 495 309 68 189 257 91 
265 191 257 451 33 234 184 
242 115 455 306 269 
257 283 303 250 271 367 68 192 
455 110 63 497 104 269 458 129 
257 410 64 257 222 
458 7 203 38 131 62 50 259 
271 289 477 191 316 
455 47 309 258 257 387 
14 202 47 110 242 191 58 
272 22 163 92 456 115 
269 307 309 349 332 216 19 
395 159 22 251 442 203 257 441 
92 191 271 367 146 268 13 102 
269 131 134 408 289 28 336 257 411 
246 47 257 429 309 160 
63 47 309 26 269 
458 273 124 309 244 469 
271 303 345 175 152 54 
257 383 64 257 482 
257 195 250 271 454 
38 458 471 340 127 257 49 270 
455 497 340 188 269 458 129 
92 346 134 62 391 336 205 
269 11 244 378 458 129 
439 105 381 458 436 
455 104 340 47 242 165 
231 351 131 199 62 391 336 434 104 
132 92 373 134 127 
38 46 362 309 305 
38 92 346 270 29 118 
458 129 257 263 497 244 485 309 383 105 
269 351 431 340 311 234 184 
13 409 462 251 309 315 381 242 115 
63 11 121 309 396 
455 104 340 24 269 458 129 
179 86 455 296 220 
62 303 35 191 251 374 217 
289 80 22 251 
92 22 271 289 28 
269 358 127 62 117 243 
455 104 340 188 143 253 
269 351 191 134 58 
455 483 265 191 310 336 257 369 
132 269 346 227 310 336 210 
132 265 191 340 257 384 
63 104 340 47 62 391 336 33 
269 191 257 330 41 
265 346 62 429 63 104 340 362 309 244 
13 374 55 462 422 
265 346 469 174 211 458 129 
410 142 361 269 
455 17 257 294 89 257 136 
46 113 340 104 101 415 205 
304 208 64 257 91 
458 346 474 257 333 
242 191 351 240 357 458 129 
257 222 497 134 127 142 36 
354 133 353 309 68 189 257 417 
269 346 13 221 
455 191 270 336 257 141 
455 86 455 4 104 265 84 458 73 
246 329 64 257 222 
132 234 286 269 346 101 
455 104 340 362 46 309 127 163 
150 11 134 35 189 257 247 487 374 217 
179 293 184 117 33 
269 372 373 134 127 265 117 62 401 
455 483 269 431 458 129 
257 35 497 127 445 240 176 240 53 
455 296 453 309 2 
257 91 191 256 209 442 53 
246 433 47 353 68 
271 395 263 191 316 189 69 309 2 257 397 
455 86 46 4 104 269 
458 191 445 234 62 441 
455 351 497 340 337 269 254 
159 22 134 251 487 156 
179 47 340 36 269 
257 409 94 405 
439 120 22 214 491 
275 63 129 405 
63 47 309 59 269 458 129 
277 10 175 270 
269 346 62 117 101 
434 47 79 184 309 244 205 
132 269 191 257 291 60 
269 175 62 50 393 
458 497 340 127 180 234 289 68 
458 346 257 49 118 455 47 
46 113 340 396 269 
265 346 257 118 458 129 
257 299 131 340 408 394 332 28 
269 4 134 319 189 24 242 458 129 
455 351 473 309 314 453 
92 462 270 102 
242 175 474 309 59 
38 265 346 257 456 378 46 362 309 349 269 
38 265 462 257 369 
132 347 179 60 269 179 60 269 
269 183 184 300 475 174 294 
458 353 309 408 28 
63 11 349 458 129 
265 346 257 392 130 
233 90 495 309 68 
458 88 257 260 38 131 134 65 
63 47 426 327 38 179 47 13 327 
458 404 257 215 
179 151 107 
63 432 288 88 254 
269 471 340 372 127 337 458 129 
257 400 103 265 346 134 257 443 
269 191 332 336 257 97 156 
210 284 340 127 24 265 
269 191 107 309 305 132 63 497 134 38 63 293 309 305 300 
231 202 134 177 199 316 242 443 446 475 394 241 
92 235 175 152 270 117 59 
179 288 293 434 
455 296 460 62 380 231 129 
269 462 62 67 337 141 
38 269 131 340 311 
179 47 214 152 116 56 62 435 334 203 257 425 364 
269 346 357 234 426 140 458 129 
132 269 346 41 442 234 265 
269 346 257 392 130 455 4 187 269 
210 462 134 24 265 
179 161 309 6 32 301 
455 11 288 104 199 462 291 
269 346 227 257 33 
265 346 257 392 118 234 242 393 
132 62 341 299 64 265 
458 129 458 202 349 164 109 133 192 
227 22 209 456 115 
132 455 214 362 309 472 270 118 274 
458 273 191 116 
215 129 271 289 345 202 127 226 
265 131 340 456 489 
257 395 263 230 127 226 56 150 
242 462 496 114 458 129 
11 63 104 257 97 
458 191 209 456 156 
265 77 191 187 254 
265 346 134 257 443 
455 104 340 86 458 129 
132 458 495 100 179 202 340 408 173 257 348 
269 346 134 58 309 104 246 89 257 97 33 
132 455 104 340 86 344 
277 175 423 309 104 89 227 84 
266 400 131 340 282 245 309 257 315 179 473 
455 202 340 177 269 191 251 254 264 
458 306 257 456 212 375 
455 188 458 11 362 309 319 189 
132 92 151 340 394 278 309 59 257 153 
227 22 226 309 302 
269 346 134 265 130 
265 346 199 455 110 
455 11 282 269 374 115 
242 175 273 152 249 
92 191 271 367 68 475 484 
242 462 257 295 63 251 231 129 
246 129 179 202 6 
63 432 453 309 472 269 414 
269 346 460 62 260 
269 11 121 487 257 384 336 257 34 
458 131 340 282 270 
242 4 134 127 45 458 129 
383 29 148 365 133 22 214 427 
269 346 62 357 82 234 173 100 458 346 62 357 81 
63 293 309 315 343 
257 278 214 60 234 
257 159 22 67 39 
455 104 340 47 237 28 458 129 
92 346 271 29 130 
257 206 420 90 495 309 68 189 257 443 
92 191 271 367 68 475 493 149 
215 129 271 123 191 128 
455 104 340 349 269 24 265 
269 346 117 231 129 
434 362 309 349 269 
63 230 396 234 242 458 129 
460 231 175 233 303 
63 401 415 257 159 336 265 231 129 
455 7 234 174 338 
257 21 250 271 367 68 192 
84 458 358 282 265 429 
179 495 309 408 485 
257 216 390 57 47 64 143 222 
426 338 4 472 269 
63 227 86 199 257 325 462 
302 133 497 134 127 180 234 68 
45 269 346 453 309 244 62 489 33 
63 47 271 28 
132 257 51 191 340 337 309 256 469 
455 468 205 134 309 104 269 154 129 
133 497 134 142 127 180 234 68 376 
246 129 271 407 191 54 
269 346 152 24 265 227 115 458 129 
269 182 72 107 310 336 174 210 
455 124 309 396 173 245 132 455 497 340 
458 131 340 408 394 29 28 336 13 80 
63 4 349 265 63 151 134 
265 346 288 107 
185 120 214 436 
458 495 289 68 189 257 443 
458 129 257 407 191 54 234 171 
390 47 134 36 265 91 
63 47 62 291 309 210 
84 269 346 134 72 181 
455 284 340 47 309 
257 247 462 357 350 234 426 239 
63 471 340 408 223 146 458 129 
257 417 287 271 29 28 
63 106 460 474 62 429 
241 183 485 257 260 351 62 464 418 18 
269 131 340 111 309 127 24 265 
92 191 271 367 68 475 257 170 341 
84 458 346 474 309 104 269 32 
265 443 462 203 160 
415 242 393 92 346 271 211 458 129 
269 346 134 62 82 455 202 47 316 
265 346 134 257 181 
215 129 266 434 22 491 
62 263 497 218 240 176 240 192 
179 432 343 234 496 114 
257 491 22 226 309 62 216 302 
45 458 431 340 35 
132 458 358 6 32 374 217 
265 346 199 233 387 307 
242 191 13 297 407 
63 47 309 47 72 238 488 
63 362 309 314 257 140 425 
63 250 309 319 309 257 137 405 
455 104 340 362 309 472 41 196 336 265 458 129 
257 343 436 280 
63 96 251 309 305 
455 373 351 244 428 33 245 
455 104 340 86 199 346 453 189 264 
84 63 11 47 309 319 92 38 244 270 172 
257 12 170 353 68 
455 131 340 483 265 
215 129 383 434 22 491 132 131 134 408 394 289 28 
1 462 62 446 338 458 129 
423 11 59 265 
215 287 271 29 28 
231 307 30 429 
455 104 340 86 30 130 309 104 269 458 129 
257 433 47 64 257 482 
390 131 340 417 438 153 
38 458 230 472 269 84 
455 460 47 257 489 313 309 104 
269 346 257 130 309 315 257 496 115 
309 205 269 191 33 309 51 
455 296 134 453 309 104 265 
265 407 191 413 485 324 456 217 346 354 368 35 
370 133 131 134 68 142 
458 202 214 267 312 336 257 398 
455 362 309 47 62 6 
133 250 271 367 68 189 257 91 
458 191 226 309 257 302 144 257 166 
63 22 261 309 188 179 202 
257 341 175 129 269 202 160 237 62 263 
132 92 462 340 33 234 265 
460 257 328 175 117 278 
72 160 462 413 234 381 242 34 
370 15 151 251 309 472 485 62 40 336 265 75 
38 455 358 319 189 343 
63 104 340 24 309 104 269 
132 265 346 174 263 
179 110 269 191 13 27 
132 423 175 152 413 
415 184 46 273 86 
458 346 371 398 90 
484 346 476 169 64 269 
179 104 340 218 264 309 282 275 223 
242 33 458 474 438 330 
265 346 453 309 127 62 357 270 
423 4 59 265 
132 241 11 134 
458 129 493 80 11 121 
344 179 47 17 212 336 13 456 252 375 
269 346 62 446 424 
455 104 340 362 309 71 
242 462 438 338 231 129 
329 104 265 458 129 
246 22 251 309 127 116 229 
271 159 151 251 324 156 
257 29 439 400 22 335 427 
62 148 170 330 306 
455 191 340 89 174 392 458 129 
179 96 362 184 
271 367 295 191 251 
455 460 104 340 86 
92 191 271 29 68 475 257 334 
132 458 431 340 349 269 240 62 165 
46 151 174 317 458 129 
257 409 462 309 121 171 
179 287 464 28 
92 462 271 378 24 269 
269 346 357 101 
126 336 493 427 47 84 152 209 
265 346 257 130 455 111 309 2 
458 122 362 309 104 265 
179 11 282 309 86 184 
257 419 191 54 234 171 
242 462 134 220 
455 124 485 487 257 67 384 231 73 
455 103 265 11 315 257 162 
455 104 340 47 72 384 369 458 129 
246 177 179 11 396 257 443 
269 346 62 50 401 
201 393 175 185 400 
132 63 200 257 259 
63 47 426 27 466 
92 191 271 68 475 257 410 
257 137 471 340 47 196 309 319 189 405 
63 432 8 309 413 485 62 33 
231 468 173 309 282 254 
265 462 340 257 443 
179 432 453 309 47 309 311 189 242 
266 195 22 427 
351 2 257 260 
428 177 458 122 372 71 234 277 
455 88 269 485 309 205 458 129 
63 106 273 152 468 458 129 
265 462 340 257 443 84 
242 462 134 453 309 59 174 210 231 129 
455 86 458 131 340 104 269 
63 47 309 401 415 269 
455 471 340 71 300 32 
269 462 62 117 401 458 129 
38 269 131 340 55 92 
269 346 351 62 50 476 
455 473 309 6 265 
132 458 431 340 483 265 11 127 257 443 
133 129 179 284 47 159 156 
271 76 462 99 309 47 152 491 
323 123 175 152 128 242 217 
458 250 316 62 402 477 190 242 115 
458 202 134 153 205 
455 86 265 455 4 2 257 260 
231 129 231 307 309 47 317 291 300 
63 202 340 104 265 458 129 
269 346 67 107 234 286 
455 104 340 293 265 291 84 
179 86 199 346 453 189 
458 129 458 202 65 142 309 422 
265 346 257 130 455 2 
63 432 453 309 314 269 453 
132 63 47 62 411 234 463 
257 409 191 382 309 257 398 
215 353 309 417 332 28 
269 175 361 205 227 
132 269 131 340 311 254 
241 151 308 44 
406 457 22 280 229 
455 362 309 2 458 129 
62 402 141 462 214 413 309 25 444 208 
179 483 63 47 62 489 130 309 319 
179 351 437 205 
257 374 397 462 171 
90 133 497 134 142 127 180 53 
46 96 47 309 483 
265 122 134 59 
92 191 271 367 295 475 257 70 
269 191 438 40 145 336 257 260 
38 455 483 63 358 2 428 50 476 
257 341 175 495 
269 346 134 199 455 251 
269 191 62 67 337 451 413 
132 269 373 47 152 257 392 118 234 246 336 286 
92 191 271 367 91 189 13 80 
150 11 35 32 229 
455 351 103 455 358 273 104 269 32 
63 104 340 362 257 243 
179 52 173 309 282 300 415 269 
455 483 46 86 438 168 
132 62 470 169 285 64 257 91 
227 272 22 427 
104 340 59 265 
63 104 340 293 46 264 
30 185 434 22 491 
257 341 131 340 68 189 257 91 
458 191 445 379 62 369 
257 387 495 
96 63 182 426 260 132 63 351 131 340 305 
257 169 250 271 68 156 
63 358 472 269 414 
132 455 131 340 372 362 309 319 
265 346 271 165 
12 341 133 353 68 376 
269 346 33 309 82 189 
423 462 200 458 129 
265 202 127 50 
132 231 431 340 188 184 
45 104 257 383 16 
271 29 375 22 54 156 
479 230 68 189 265 
265 455 47 340 79 205 
63 250 428 327 458 129 
257 466 462 92 458 204 
246 195 22 226 309 62 302 
174 224 84 462 309 305 
265 346 257 117 165 
104 340 319 236 205 
37 458 497 319 172 415 423 
132 458 413 254 309 145 173 
265 175 134 152 36 
455 351 362 309 59 210 234 174 387 231 129 
332 28 22 309 127 209 89 62 350 225 405 
132 269 346 134 372 337 309 256 469 234 286 
265 330 175 134 152 356 
266 29 434 22 491 
179 473 184 309 104 269 
334 133 353 309 68 
132 455 113 340 59 493 275 
419 441 191 134 223 336 123 
215 131 134 177 199 482 179 497 119 
257 29 195 22 335 427 
132 179 113 340 55 269 
347 179 131 340 362 309 2 265 191 13 165 
269 11 127 485 309 139 434 
269 131 134 408 289 28 
63 104 340 188 92 462 62 293 234 242 243 
470 169 133 495 309 68 
455 106 273 250 269 324 
455 296 453 309 6 309 315 32 231 129 
455 106 474 309 2 62 281 
458 462 257 277 84 458 129 
38 179 47 309 401 415 269 
269 129 458 191 340 
84 257 325 462 446 
269 346 107 234 426 338 265 175 62 391 336 327 291 84 
458 200 415 62 212 
179 227 22 163 
458 346 257 270 265 131 269 
455 104 340 362 309 59 174 260 
132 179 432 288 291 
63 47 309 408 205 199 179 362 
257 91 131 340 408 394 289 28 
455 104 340 362 309 104 265 
458 191 54 309 71 203 257 395 376 
269 346 174 61 172 
63 250 269 324 257 451 260 38 63 47 269 84 
265 346 227 63 250 458 129 
132 458 175 340 318 485 
45 63 131 340 472 269 
185 131 134 244 310 
179 122 134 372 86 269 
269 346 62 370 165 
185 29 87 22 214 491 
143 151 174 434 
38 199 346 257 117 401 
269 131 340 311 254 265 130 
257 489 396 191 469 
132 455 202 340 187 269 236 205 
347 265 462 460 58 455 362 309 2 92 
63 483 458 202 47 473 269 309 127 242 130 
242 462 257 325 
269 462 485 309 257 434 458 129 
455 483 455 296 310 336 265 41 
63 362 309 314 233 
132 273 483 46 151 41 357 
63 47 474 62 67 357 401 458 129 
458 122 47 152 220 234 205 
458 495 415 87 
62 35 191 413 234 376 
179 316 269 9 484 
257 370 164 109 250 271 367 68 
455 296 270 336 493 434 14 431 340 188 203 243 
269 346 96 257 49 130 
455 131 340 362 309 282 254 144 174 294 
269 346 41 176 309 177 199 11 218 336 269 
455 483 269 191 257 49 118 309 104 
458 250 257 97 110 162 
63 358 47 309 311 203 62 446 130 458 129 
231 202 134 408 385 28 336 257 401 
179 151 84 54 309 315 301 
269 346 62 489 130 309 319 234 257 400 
265 346 62 357 118 231 129 
257 295 462 189 160 
31 346 496 341 462 309 244 90 189 156 
455 296 134 62 285 234 257 141 458 129 
257 384 7 376 
132 458 346 453 197 
241 131 134 47 62 429 
269 346 152 62 430 3 455 261 144 257 451 447 458 129 
63 351 497 340 337 269 485 
455 131 340 362 309 104 269 32 405 
458 191 209 171 379 256 116 
257 277 175 214 495 394 398 477 
14 346 134 453 309 2 
92 462 103 458 129 
458 307 309 349 332 345 
379 39 370 19 257 425 342 175 271 416 
455 104 340 86 283 129 
269 431 340 311 234 205 38 269 431 340 311 234 286 
257 407 175 84 152 413 234 171 
455 460 47 62 172 
455 104 340 483 269 462 24 265 
458 495 309 408 394 289 28 
455 103 269 346 460 486 231 129 
458 431 340 24 265 
455 104 340 282 309 35 189 143 275 231 129 
231 214 11 319 309 257 425 342 360 233 370 25 
63 151 92 309 258 
395 159 22 134 251 487 229 
179 11 127 356 458 129 
212 120 22 163 
383 12 120 47 214 152 163 
257 393 175 340 17 3 335 
455 296 134 453 309 282 9 257 28 89 242 369 336 257 260 458 129 
63 351 362 309 305 257 321 32 
455 483 269 462 154 458 129 
92 191 271 367 68 475 257 170 
434 251 332 458 129 
46 202 47 129 
46 432 134 257 49 270 
38 458 284 86 
234 377 492 458 191 291 
257 476 175 129 269 11 160 
179 129 179 131 340 86 
132 215 129 179 104 340 47 205 
458 284 340 104 265 
458 495 309 408 29 28 
271 29 393 175 306 383 375 
458 175 273 17 203 62 452 395 
455 296 198 309 96 396 254 92 
269 462 273 41 442 309 59 
455 273 287 485 458 129 
455 47 309 319 415 269 
63 362 309 349 173 
455 104 340 483 455 497 104 265 
455 362 309 2 257 486 
257 477 131 134 408 28 336 257 207 
13 443 462 438 443 
455 273 287 485 231 129 
257 285 214 495 309 408 438 153 
92 346 423 455 4 104 268 269 
92 22 271 29 366 78 375 54 229 
139 241 47 79 234 258 
269 351 131 340 311 234 184 
269 175 423 309 104 415 184 
179 230 47 320 
269 346 243 89 257 283 303 
46 106 474 309 483 
269 287 286 62 429 
257 135 341 285 182 280 257 222 
269 346 453 309 258 45 139 434 
269 191 438 297 463 336 257 115 
304 208 131 134 35 
265 462 453 309 55 
63 104 340 75 275 
215 287 271 367 29 28 
455 104 340 362 309 68 189 269 
458 460 175 62 489 130 309 319 
455 104 242 234 174 338 
132 458 214 129 63 432 134 371 309 319 309 243 
455 104 340 86 199 455 131 
312 22 251 309 35 189 269 381 
257 350 85 287 271 29 28 
347 269 431 340 455 106 474 30 217 
132 291 84 269 346 210 37 450 
458 131 134 142 65 62 60 234 68 
269 131 134 218 142 
289 80 151 251 242 34 
455 296 134 453 309 55 257 281 458 129 
455 362 309 2 257 97 260 
242 462 62 259 234 205 
269 346 62 357 247 
63 202 103 269 431 340 282 309 265 369 458 129 
269 191 340 62 385 181 458 129 
458 250 271 29 367 68 
171 346 294 462 134 125 309 59 265 
269 346 62 50 378 309 315 
38 455 47 306 324 
63 432 134 453 203 
455 131 340 362 309 127 88 415 423 
227 22 437 203 257 257 211 
269 175 134 152 220 
63 106 474 309 47 332 320 23 265 
257 215 113 340 282 205 
455 202 2 234 223 458 129 
132 269 346 271 165 
179 22 209 156 
257 277 346 90 495 68 189 257 91 
63 47 250 426 456 429 
242 462 426 297 407 203 62 34 
265 346 62 50 378 
92 346 351 423 63 497 104 268 265 
63 11 6 309 258 205 
283 303 133 250 271 367 68 
458 38 383 29 120 436 
179 24 173 372 332 84 
257 470 169 353 309 68 189 257 80 
46 104 340 47 309 104 199 29 434 104 
269 346 134 288 58 
92 191 271 367 68 475 257 390 189 257 123 
271 270 346 318 485 103 
455 351 113 340 104 242 
63 86 63 4 2 62 357 260 
257 21 495 68 192 
242 462 24 62 437 203 257 211 
265 175 474 309 127 357 234 46 
179 358 351 104 379 
46 106 474 309 408 269 309 205 
347 269 431 340 311 335 269 346 257 384 458 129 
62 395 263 175 344 309 127 316 
132 265 122 59 84 
132 269 131 258 184 
458 251 257 374 407 309 127 445 203 268 62 217 
63 151 111 309 242 458 129 
458 202 340 177 14 257 434 22 
269 11 319 189 234 428 33 
242 462 62 50 217 
104 46 362 269 309 384 24 242 
92 131 340 47 309 127 
335 458 17 257 374 383 448 
179 106 180 265 
257 424 462 340 24 265 
455 437 38 163 173 
455 497 340 104 265 
455 483 242 191 257 291 82 
46 47 309 408 269 33 
457 47 134 152 322 
455 104 340 86 199 46 362 
257 164 109 250 271 68 176 405 
257 70 79 173 
458 129 458 373 211 257 51 
257 169 131 340 408 289 28 
257 120 437 38 163 257 43 
257 494 462 95 211 
455 473 309 258 205 86 265 179 284 134 47 45 139 317 458 129 
179 362 309 319 172 
476 133 495 309 142 68 189 257 343 
269 346 13 263 458 129 
231 131 269 185 492 18 
271 206 15 22 163 
347 455 296 453 309 104 269 455 296 453 309 104 269 291 
242 462 257 130 336 221 
458 353 309 68 189 28 
458 175 257 429 309 127 270 336 257 392 
265 497 244 266 418 
455 214 24 257 140 
458 495 309 35 
455 296 257 49 270 14 4 177 265 
271 270 124 309 55 205 
257 263 462 395 
257 221 230 127 445 324 257 384 336 122 
455 362 309 355 76 458 204 
269 131 340 82 458 129 
257 419 462 203 122 
455 110 179 202 472 62 71 
170 322 376 
455 273 110 265 242 202 127 62 165 84 283 129 
185 241 22 214 491 
271 270 191 83 309 47 152 145 
38 242 11 127 174 103 
179 131 134 218 254 234 257 297 71 
257 141 175 353 68 
57 241 373 134 
455 460 104 340 47 270 
458 182 257 260 
132 92 151 271 278 234 237 62 25 
269 11 127 62 50 465 458 129 
458 287 271 28 38 129 80 202 121 229 
458 495 309 417 28 
257 374 260 462 156 
46 349 257 165 
257 341 129 269 202 160 
265 346 134 288 257 443 
159 22 251 442 156 
257 169 287 271 289 146 
63 22 198 309 282 428 275 254 231 129 
257 425 342 431 134 
257 80 22 251 309 127 200 56 257 384 336 257 441 
231 129 269 250 340 
458 131 134 408 13 102 
269 471 340 384 257 123 132 63 47 309 104 426 310 
241 250 152 427 324 
257 330 202 340 408 438 153 
458 353 309 417 289 28 
257 488 191 111 56 257 425 342 
63 106 249 269 324 
257 186 470 169 175 64 237 222 
487 242 115 92 191 271 435 450 303 
6 257 425 364 
212 120 22 427 
63 358 47 173 374 115 
242 462 257 424 346 396 
269 346 316 438 210 
242 191 62 117 260 
270 462 41 139 265 346 257 354 369 
84 63 47 383 336 205 
458 129 257 425 364 11 258 31 309 104 45 
63 104 134 362 309 59 265 
56 442 229 179 250 134 152 427 
455 191 453 309 71 308 269 
62 295 11 125 218 266 418 381 
269 462 62 463 336 257 434 
231 129 231 131 134 
458 191 270 336 13 27 
458 431 340 47 257 466 
458 129 179 202 6 32 192 
132 265 346 351 257 369 
46 362 309 104 227 493 275 
257 489 313 462 171 
269 471 340 244 489 
455 351 362 309 104 174 392 
269 11 55 257 178 
139 202 177 231 235 462 50 
455 358 35 144 227 231 129 
63 230 258 201 29 
265 407 462 251 324 257 384 336 257 34 
455 296 134 453 309 104 269 32 458 129 
455 131 340 483 455 17 257 396 
84 458 175 309 104 269 32 
438 387 322 53 265 458 436 376 
38 455 250 269 405 
455 104 340 483 455 11 
38 347 455 131 340 455 131 340 
132 4 458 305 242 33 
265 462 144 257 419 
257 169 131 134 408 394 289 28 
257 260 191 376 
62 409 462 54 234 374 217 
242 462 257 392 441 336 174 210 458 129 
257 425 364 36 49 270 
269 346 199 63 246 473 
62 402 325 462 214 356 203 257 326 
38 63 104 340 104 265 
255 346 470 169 214 129 269 175 271 146 
257 222 497 134 127 142 36 37 64 
63 4 273 104 379 205 
455 483 265 462 62 165 
269 131 134 408 332 28 
154 129 269 191 62 435 181 
257 91 497 134 142 127 36 56 257 359 326 
458 250 271 367 68 189 28 336 257 443 
179 22 273 36 
133 497 134 127 180 142 234 68 189 257 91 
425 133 353 68 
455 103 455 358 127 92 374 115 
63 47 271 50 327 
455 104 340 483 63 293 265 458 129 
57 458 122 127 41 442 
92 191 271 367 68 475 257 435 215 
455 351 187 203 62 496 270 
257 277 346 257 277 458 129 
455 86 92 151 453 309 127 434 412 184 
257 91 131 340 408 394 28 
269 431 134 47 257 75 336 248 
265 284 134 127 257 443 
455 483 174 260 462 240 357 240 269 346 152 
92 191 271 367 68 475 257 425 364 
265 202 127 67 357 458 129 
265 346 270 357 118 268 174 325 458 129 
49 383 410 22 491 203 257 207 
59 462 357 458 129 
269 346 310 336 62 162 
242 281 462 196 446 
63 106 474 309 2 426 27 260 
458 346 453 309 47 309 348 269 
455 96 110 63 250 173 242 33 458 129 
132 347 269 346 134 269 346 134 
179 47 62 223 326 
269 183 185 492 
215 131 134 142 417 332 146 
458 175 271 278 309 65 
38 455 104 340 483 455 11 127 
455 473 309 282 269 254 92 458 129 
455 124 309 282 300 475 265 
62 50 463 175 152 306 
265 346 62 396 455 362 309 47 458 129 
174 263 462 395 458 129 
269 11 127 257 40 396 262 257 383 
304 208 131 340 
455 104 340 483 455 287 269 485 
46 472 184 362 309 282 254 92 
455 288 24 309 472 466 458 468 87 
458 129 215 202 47 271 29 28 89 242 33 
132 455 4 282 92 
455 296 453 309 483 268 269 231 129 
265 346 257 130 458 161 269 
242 462 426 277 
405 191 257 441 458 129 
455 497 340 244 173 280 
104 46 19 242 401 
269 346 49 152 377 492 
270 336 257 195 129 
271 270 191 491 203 265 443 
458 131 134 408 28 336 257 407 
257 159 22 251 
62 481 419 462 413 234 374 115 
458 129 458 202 340 
215 129 257 387 191 163 376 
132 265 346 234 30 441 
269 346 257 283 303 
269 84 11 315 192 
309 127 189 136 423 4 127 88 309 429 458 129 
458 129 458 250 271 29 28 
455 362 309 86 14 46 151 
30 383 22 427 
257 91 191 209 156 
377 29 434 214 436 
242 462 62 357 101 458 129 
410 129 179 202 396 309 257 384 
132 265 346 446 
257 330 175 273 152 356 
179 151 383 67 446 400 
62 164 109 299 250 271 68 192 
257 12 21 129 269 250 271 68 
269 346 62 489 130 487 171 
179 250 271 367 28 
1 175 495 
269 175 152 308 12 320 3 335 
241 22 251 475 31 189 171 
455 288 83 455 202 305 
269 129 289 28 202 127 318 381 
426 387 202 24 309 127 88 203 459 
257 343 175 163 252 434 
275 230 82 38 59 
455 103 265 46 4 82 189 
257 383 490 203 334 301 
242 462 227 455 47 231 129 
257 241 22 209 383 105 381 
455 362 309 349 205 305 
92 191 271 165 415 199 63 131 231 129 
132 455 483 63 4 305 
455 273 110 455 191 96 453 309 127 491 
458 79 257 359 326 
269 431 340 47 309 127 
455 351 474 264 451 
458 131 134 408 29 28 
269 214 175 72 90 203 496 114 140 
455 483 179 122 127 257 451 132 179 432 134 453 309 127 257 456 
84 455 47 271 103 
132 63 11 134 55 
257 141 175 495 309 408 485 95 454 
257 169 250 271 68 189 257 76 91 
347 63 104 340 104 269 241 11 
179 227 119 327 
390 47 134 209 28 
84 455 86 455 4 104 269 347 455 296 203 265 325 
63 47 139 80 189 139 275 268 426 416 231 73 
38 202 46 188 269 
455 483 63 4 104 428 357 
264 92 462 271 103 
257 141 129 203 62 477 
63 358 305 374 33 
179 246 404 269 62 216 181 
46 4 127 257 70 
241 250 423 
63 230 483 268 449 327 458 129 
38 92 346 288 374 115 
455 296 62 117 310 336 242 393 
257 159 151 251 203 185 105 
439 22 317 
242 115 462 446 
455 191 453 309 104 269 
132 46 104 340 47 265 297 429 
179 104 134 472 257 263 
234 265 325 458 191 357 
269 191 62 369 336 271 65 
38 56 335 269 11 127 41 442 
132 458 474 404 203 189 376 
265 346 227 257 466 455 250 189 184 231 468 87 
242 82 462 270 336 205 
455 351 6 38 104 174 259 
257 392 118 63 4 104 291 84 462 309 282 269 254 9 257 486 231 129 
269 346 134 210 37 450 458 129 
179 331 328 292 
271 452 327 22 128 
455 104 340 372 362 309 483 268 269 
458 214 462 233 81 
132 455 104 340 483 268 269 
455 202 104 269 32 458 129 
269 346 203 13 334 
269 191 134 274 69 179 202 127 116 
390 22 261 92 56 257 330 14 163 233 
271 298 175 344 152 322 
63 104 134 47 394 320 
257 299 159 22 251 309 127 322 192 
257 409 462 251 309 456 383 418 
231 474 257 310 38 257 74 
269 462 351 270 336 493 275 
341 133 250 271 367 68 189 257 91 
63 151 62 117 338 
185 317 22 491 
231 214 202 134 68 
143 151 134 357 400 
269 191 283 346 297 224 336 257 115 
179 151 96 96 117 
63 47 79 257 425 342 234 258 458 129 
139 47 152 52 309 65 172 
132 458 287 271 28 
434 104 340 362 309 319 172 458 129 
63 104 340 293 309 2 143 375 
63 131 340 47 62 391 336 33 458 129 
269 346 134 62 117 401 458 129 
179 47 306 375 
257 285 202 134 408 438 153 
395 159 151 309 127 322 156 
265 146 497 134 127 142 36 
46 432 134 453 309 349 265 
257 247 462 413 309 71 234 270 115 
38 458 131 340 372 47 309 305 309 104 269 
458 346 257 49 270 
132 144 62 34 257 123 94 
257 107 118 462 63 306 257 260 
455 296 134 62 285 234 257 154 66 458 129 89 62 350 225 
455 113 340 282 265 9 174 211 
269 191 62 489 437 234 184 231 129 
134 96 458 129 
92 191 423 458 497 340 104 
257 370 406 137 382 
38 92 22 139 
487 171 92 11 127 271 68 189 257 325 257 477 73 
265 191 340 257 443 
242 462 270 234 257 168 
334 133 250 271 68 
62 285 497 134 127 180 234 68 301 
458 191 256 445 203 496 114 
458 346 134 220 269 89 227 
179 47 13 378 
46 351 47 309 2 67 357 309 305 231 129 
257 80 22 251 309 121 229 
269 346 62 489 281 458 129 
332 80 22 161 
257 433 202 134 68 289 
455 296 134 453 309 104 269 
383 455 11 104 174 392 
242 462 72 107 295 234 286 
455 483 269 4 311 254 
455 483 269 462 107 
80 22 187 245 487 301 
29 28 22 134 209 
484 191 251 309 348 257 238 75 
242 462 134 268 270 330 458 129 
455 351 362 434 309 127 198 309 35 
455 358 396 234 269 
458 4 160 257 295 
458 346 209 62 477 
455 4 2 476 
257 85 131 134 153 257 292 
455 191 343 234 174 210 458 129 
257 44 462 251 309 456 234 418 
458 175 273 71 234 398 90 
257 383 342 151 312 336 246 149 
458 191 209 62 464 105 381 
269 287 271 29 146 
458 431 340 96 293 242 
179 22 356 92 
438 263 462 251 381 242 217 
455 4 351 103 234 257 392 
257 302 495 309 68 
179 121 240 62 341 
179 432 453 300 
150 462 54 309 267 301 
269 191 340 357 405 
92 462 271 59 458 468 87 
132 242 462 134 174 424 
92 490 309 127 323 
56 335 269 191 351 41 442 
231 462 257 277 336 257 78 
179 276 234 257 451 33 203 185 375 
257 334 316 257 295 53 132 269 191 134 316 398 487 192 
269 191 62 274 263 
455 104 340 47 309 311 
62 35 462 251 374 217 
458 129 438 341 361 242 160 
265 191 257 165 
458 129 458 161 309 160 
199 346 374 234 46 
265 497 244 492 
257 194 22 209 171 
455 131 240 357 240 455 497 
269 346 257 49 130 309 384 257 243 231 129 
132 265 462 257 236 
132 11 179 127 189 33 
257 105 384 240 179 94 
383 191 62 50 115 
179 151 134 52 309 35 
46 4 104 332 23 270 118 89 270 33 
269 346 265 107 
92 191 271 367 68 475 10 
257 215 214 129 179 131 134 77 13 454 
347 269 191 340 234 205 455 373 134 47 250 257 429 309 2 264 
62 285 495 309 408 289 28 
63 47 309 26 269 415 257 387 336 257 424 
455 104 134 188 269 293 127 45 
246 84 311 234 257 425 342 
265 346 200 458 129 
455 103 269 471 340 127 257 456 270 
179 47 423 309 104 415 265 
63 47 250 185 492 336 242 
92 151 271 120 
439 317 22 228 493 163 
257 277 284 127 468 
458 129 92 191 271 247 309 408 233 257 172 
455 351 131 340 104 269 
80 22 445 190 242 34 203 496 114 
257 433 47 257 291 309 160 
14 202 47 83 269 
63 432 203 257 350 101 
132 271 452 327 22 128 
246 128 309 257 393 277 
265 346 134 257 130 309 319 
63 47 271 146 458 129 
63 131 134 362 309 472 265 263 
257 400 193 
257 387 79 257 302 134 309 417 289 28 
458 250 271 310 203 269 
215 131 134 142 68 189 257 443 
257 383 29 434 22 134 491 
174 434 314 343 
132 92 151 241 41 
265 11 273 59 
458 353 309 408 289 28 336 257 443 
354 191 128 309 127 167 
455 362 309 305 257 294 
458 462 235 223 
92 191 271 367 299 68 
458 131 134 408 28 
63 432 468 446 275 227 257 33 231 129 
455 351 497 340 82 
458 131 340 362 309 218 254 
38 204 265 257 325 4 134 127 52 309 121 
62 263 497 218 381 242 34 
265 346 227 434 362 
213 133 64 265 
257 299 79 
80 22 309 121 414 171 
458 346 474 269 38 269 346 474 309 218 254 
242 462 134 357 234 46 
269 346 152 62 489 252 105 
269 346 62 489 281 
103 346 189 257 130 
455 296 351 270 336 257 393 
179 22 322 156 
242 122 127 438 33 
265 393 113 340 305 
271 247 175 152 180 344 
231 110 231 250 306 
454 11 134 127 62 165 458 129 
455 86 242 462 62 101 
269 462 351 62 166 458 129 
38 265 346 257 130 63 106 152 
458 129 28 497 127 209 192 
458 64 265 242 191 257 443 
242 462 438 451 419 
458 214 191 134 145 
257 377 433 47 71 254 336 33 
63 182 240 62 393 
234 286 269 346 62 357 305 
269 346 62 224 458 129 
458 80 268 438 443 
458 273 7 197 
269 462 129 265 248 462 268 333 
46 151 134 470 399 257 70 129 
185 136 77 109 133 22 228 493 14 436 
179 131 134 408 28 336 377 29 195 427 415 173 
269 316 426 281 
257 148 494 129 458 250 251 192 346 295 
455 104 340 47 309 244 242 475 46 
92 346 271 130 455 296 453 309 35 
372 347 458 250 306 458 202 340 47 152 198 309 244 90 
265 346 199 455 86 
455 47 273 316 237 62 477 
455 483 92 346 62 357 437 458 129 
38 458 202 340 55 
458 346 474 62 50 416 
257 410 497 134 127 180 234 68 
459 462 24 257 384 336 257 424 
76 133 287 271 289 28 
257 434 497 104 423 89 257 33 
455 96 188 265 458 129 
455 351 131 340 314 269 453 458 129 
63 151 134 415 46 458 129 
132 465 133 353 309 68 
269 175 340 152 110 254 89 227 
132 265 260 191 337 
458 131 134 408 28 336 257 207 
341 133 129 179 497 134 68 189 257 91 
257 383 22 226 309 72 12 302 
63 131 340 47 271 326 92 
438 409 462 251 309 315 374 217 
269 204 269 307 459 
46 432 453 309 396 
63 202 340 47 99 14 143 434 22 
31 361 265 
132 63 104 134 362 309 104 265 
458 129 265 62 407 497 218 240 176 240 53 
32 423 191 226 
63 388 254 38 131 269 
63 47 340 306 257 456 383 492 
455 103 269 346 357 231 129 
170 133 202 134 68 
63 151 486 309 394 44 
257 370 393 462 67 39 231 129 
63 351 202 340 408 485 
271 270 175 152 116 203 493 253 
271 253 47 152 128 92 
269 191 62 50 305 
257 141 129 269 202 396 189 
415 265 231 191 189 233 130 
271 263 191 251 203 257 374 464 105 
299 159 497 244 30 217 
269 191 273 72 181 
132 265 346 227 179 349 
434 351 104 340 362 309 82 
455 11 396 439 492 458 129 
234 84 275 151 357 
62 281 462 62 281 
257 283 303 129 257 263 202 127 322 381 242 34 
179 432 446 
269 191 340 351 62 393 458 129 
458 287 134 28 
84 179 113 340 96 104 265 
455 483 265 346 257 392 130 309 187 269 
455 113 340 188 269 231 129 
455 472 257 263 189 269 38 265 346 265 
63 47 340 250 62 396 344 
215 47 134 129 
257 443 191 251 309 121 156 
63 104 340 362 394 332 123 
257 40 191 273 356 
231 129 231 473 309 274 233 153 
257 21 131 134 68 
458 131 134 177 408 289 28 
179 287 289 28 
179 47 340 152 116 
257 424 365 193 
201 393 175 383 400 
63 151 134 234 454 
269 250 152 54 234 381 242 217 
257 80 151 251 309 121 414 374 217 
428 131 340 472 269 
132 92 346 62 165 
45 347 46 474 205 179 358 244 205 475 46 
265 346 199 46 293 
132 269 183 62 489 33 
257 330 191 228 493 427 
63 250 62 357 407 
19 252 440 
242 462 33 234 459 
458 316 269 203 438 27 130 
458 17 203 257 451 447 456 115 
225 462 469 
455 468 173 458 284 319 300 38 282 254 336 174 210 
257 109 209 205 192 
458 131 134 348 242 270 
132 458 73 269 462 62 50 315 
458 131 134 153 257 494 
257 357 350 462 257 434 458 129 
455 296 72 107 310 336 257 393 458 129 
231 11 214 267 415 138 133 360 233 25 
132 265 346 49 62 103 
257 170 495 68 
92 462 423 309 177 
231 131 62 391 336 275 
455 296 453 309 55 487 257 186 486 
347 257 434 362 286 309 104 242 63 11 104 269 
455 103 269 431 340 
269 346 49 152 62 217 
132 455 483 265 346 62 357 118 
265 346 13 263 458 129 
269 346 257 291 118 234 496 114 458 129 
257 409 462 251 309 244 485 309 62 115 
458 495 309 177 69 458 250 317 
428 258 175 218 
458 83 203 434 
242 33 63 358 246 218 309 396 
458 191 214 257 49 270 309 68 144 257 407 
428 22 309 127 116 203 334 229 
374 281 11 127 174 456 
37 269 122 235 127 469 
179 490 203 334 442 301 
179 131 340 282 269 
63 47 309 483 336 257 416 
455 86 438 400 104 
179 131 134 177 69 257 383 250 152 427 
383 241 22 163 456 217 
426 103 462 428 312 4 267 415 173 231 129 
195 104 134 314 46 254 
458 307 205 197 
63 497 47 152 92 89 257 384 
46 432 453 197 203 257 260 
231 131 134 417 257 159 
319 189 335 245 415 46 
179 113 340 55 173 
257 29 195 22 134 116 
257 91 131 340 408 394 29 28 
63 151 453 309 48 205 38 63 151 453 309 218 144 205 
347 269 346 257 451 443 269 462 
271 247 175 152 322 344 
92 191 271 367 68 475 257 370 93 
84 257 59 462 395 
179 131 134 417 438 153 
92 346 271 289 68 309 472 189 265 
458 129 458 11 160 257 263 
46 106 474 309 320 269 
465 133 495 309 68 
231 182 233 260 
434 362 309 86 
46 4 134 55 265 
455 473 309 305 38 455 131 340 305 458 129 
57 458 129 269 191 257 392 263 458 497 472 89 257 33 
57 242 11 244 33 
455 104 340 362 309 127 427 
257 160 191 361 456 217 
185 434 22 128 491 
38 63 474 205 189 257 71 
422 175 193 
455 110 455 191 413 231 129 
257 162 4 244 418 
76 133 497 134 127 180 234 68 
132 458 346 134 295 254 62 65 
395 299 159 22 134 251 324 192 
92 191 271 137 92 
269 191 96 62 357 118 
455 202 340 104 300 415 269 458 129 
347 63 104 265 63 4 305 
455 103 455 4 218 32 
458 462 54 309 91 189 171 
455 471 340 197 245 458 129 
45 151 139 241 
95 295 462 395 
63 122 127 92 84 
63 11 47 62 496 162 234 257 374 439 492 458 129 
269 346 323 275 231 129 
63 104 340 293 351 30 407 10 129 
455 131 340 86 14 458 191 
179 104 340 362 459 
455 106 288 124 174 392 
132 46 104 282 438 260 
271 241 22 356 
455 483 269 346 62 67 357 397 309 47 231 129 
63 47 62 429 458 129 
257 433 47 353 309 68 
455 79 270 336 205 
257 168 202 340 
257 195 11 84 319 324 257 164 354 334 
455 351 103 455 104 340 71 9 269 
62 297 407 191 54 234 374 217 
455 96 24 269 264 458 129 
347 455 104 340 269 346 271 117 401 
179 432 460 357 
383 434 436 38 185 22 491 
231 129 231 202 134 127 407 415 12 133 360 233 25 
269 346 33 234 257 338 309 282 189 415 101 
269 462 134 453 309 127 24 269 191 324 
212 434 47 436 
458 129 458 202 160 257 295 
63 230 315 311 84 
63 151 340 412 62 338 458 129 
455 191 273 62 310 336 269 
455 483 269 346 107 309 104 265 
38 265 497 127 62 489 33 
242 191 134 257 181 458 129 
498 309 350 222 458 278 309 160 32 
46 106 474 309 319 189 458 129 
458 353 309 68 309 257 359 326 
269 462 351 446 
426 239 11 134 472 269 
458 361 257 221 
63 432 92 309 258 
438 450 191 36 301 
265 462 257 130 455 483 336 269 
57 458 191 134 491 
63 293 205 309 258 286 258 205 458 129 
271 289 28 47 152 316 398 
231 129 231 202 472 233 263 381 242 115 
458 175 134 306 3 335 
458 307 309 25 438 387 
62 263 462 251 301 
265 346 453 309 47 309 59 458 129 
179 320 257 21 
132 76 120 177 179 106 273 249 270 
80 22 54 309 121 229 
257 299 73 
428 351 7 309 47 62 357 33 
132 269 11 273 127 257 97 
242 284 340 127 
455 296 134 288 291 
257 44 497 244 418 
179 471 340 282 269 
63 86 227 265 458 129 
458 131 134 153 257 338 
63 163 233 458 129 
271 241 47 152 427 203 257 443 
438 153 497 134 127 142 36 
269 346 134 50 344 
63 432 220 269 414 
38 104 340 177 257 466 346 423 
455 104 340 96 293 309 48 265 
57 179 129 179 202 121 309 207 354 93 
132 63 230 38 63 11 2 
458 202 134 417 28 
92 22 49 383 336 205 
455 351 293 309 188 
179 315 433 
458 346 251 309 472 438 374 315 
257 374 447 336 80 462 413 234 381 242 34 
234 428 269 346 449 258 
455 106 250 62 357 115 458 129 
455 351 113 340 282 269 453 
132 46 151 174 210 
132 269 346 134 62 117 165 38 269 431 340 59 257 424 
455 86 257 400 11 127 
46 47 309 82 189 
63 47 309 244 269 62 441 89 62 33 
257 443 462 460 308 44 
265 346 332 107 
179 432 8 309 71 174 210 231 129 
458 202 340 408 139 28 
242 462 199 257 341 431 
493 159 11 127 322 381 
132 335 265 346 233 259 
271 28 22 209 
203 257 384 265 346 227 63 293 
159 22 251 203 268 62 217 
458 191 226 309 72 12 302 
63 47 340 250 62 67 357 281 
132 455 471 340 104 265 
269 346 355 62 354 181 231 129 
458 273 79 234 62 420 
458 129 257 401 122 127 382 56 257 384 336 257 217 
439 434 22 128 163 
273 175 38 273 11 
132 458 175 309 2 
215 353 68 189 257 91 
63 47 309 315 32 
426 49 103 462 309 282 254 
435 215 129 212 434 22 163 
132 179 17 257 35 
132 458 131 340 104 394 336 265 
46 408 286 423 
455 483 265 441 11 218 231 129 
257 157 11 134 68 
92 462 423 404 459 415 31 
63 106 152 226 469 
269 191 227 310 336 257 162 
455 104 340 362 309 104 269 84 
63 151 24 317 458 73 
231 175 64 242 
428 275 104 134 59 
341 133 131 134 142 65 62 60 371 68 
257 341 204 269 191 332 
455 131 340 188 455 497 305 
231 287 271 29 28 
438 477 287 271 289 28 
179 250 185 317 
257 154 66 129 269 191 134 
63 358 104 257 97 118 
458 346 250 62 50 281 
63 106 474 309 319 84 
269 202 127 257 451 237 407 203 139 418 
257 43 434 47 257 291 309 86 458 129 
62 263 122 134 218 242 115 
57 265 462 134 257 443 
497 47 132 131 340 
84 462 257 33 309 48 205 
45 199 346 257 117 401 
257 285 353 309 68 289 
265 311 11 134 315 324 229 
257 285 287 271 289 28 
62 115 381 255 131 257 97 118 
132 265 471 340 456 489 
269 191 357 309 127 198 309 2 
132 455 104 340 483 179 104 
269 11 214 127 223 309 257 398 
455 47 423 412 493 434 
231 346 273 453 309 127 257 97 32 
451 159 22 251 229 
298 346 90 129 231 191 254 336 257 338 38 497 134 127 180 234 68 
269 346 67 446 231 204 
458 131 340 362 396 
269 497 340 47 152 394 29 130 458 129 
89 257 384 336 257 441 265 346 227 46 4 104 458 129 
257 477 191 209 301 
257 31 150 175 344 309 35 189 237 72 247 
438 153 175 134 152 316 398 
63 47 226 345 
271 455 104 340 104 265 
370 133 47 64 269 
455 131 340 319 458 129 
92 151 271 327 
63 351 362 459 
62 115 381 179 22 197 234 30 437 
271 289 80 22 54 
269 191 62 489 162 
257 370 341 175 64 269 
438 281 392 462 272 448 
265 175 261 309 450 
242 387 284 86 
133 159 22 340 251 324 229 
269 191 257 49 35 179 183 
341 133 495 309 68 189 257 181 
46 113 340 96 104 265 458 129 
455 351 131 340 24 269 
332 258 122 127 189 95 130 475 257 425 364 
179 145 233 189 257 197 
126 478 177 257 294 462 41 337 309 60 
63 282 309 472 62 496 270 
257 169 287 271 29 28 
269 462 33 309 59 257 248 231 129 
257 330 495 309 408 438 153 
269 346 453 309 127 67 446 
63 47 62 67 357 260 411 
455 103 309 127 310 336 265 
257 70 462 134 251 309 181 72 367 295 
215 129 212 434 22 427 
335 46 373 351 282 309 267 257 277 336 257 425 364 
257 341 214 131 134 181 62 477 
269 346 234 426 476 
270 43 175 152 163 56 12 77 
455 110 275 22 446 
63 432 264 309 166 265 
143 434 202 104 257 97 118 
269 122 134 127 62 50 115 132 269 358 127 62 357 115 
257 170 17 377 120 
257 263 191 322 229 56 257 283 303 
269 346 234 257 357 336 257 393 
63 305 264 458 129 
215 129 257 325 191 308 320 
455 293 257 19 336 257 434 
242 462 351 62 357 401 
458 214 175 273 17 72 419 
270 330 191 163 
271 270 175 152 116 203 265 207 
455 103 46 47 62 50 416 
455 483 139 434 11 127 491 
257 341 431 
455 96 473 309 244 174 33 
269 175 288 152 24 265 
38 63 86 63 104 340 86 
455 110 455 250 306 257 413 
455 83 455 497 55 269 
63 110 242 373 127 257 291 118 309 104 
63 86 63 460 47 62 489 130 309 319 
455 104 340 86 14 458 462 458 129 
269 346 152 212 492 
455 182 62 357 447 458 129 
179 497 127 290 
257 80 11 121 171 
269 346 453 309 127 446 458 129 
231 346 474 275 231 4 104 
265 346 351 257 130 458 307 269 
132 269 346 134 62 117 401 
179 250 257 146 
458 175 64 257 482 265 214 153 383 29 328 292 
269 191 62 357 437 
257 285 202 134 68 289 
257 341 353 299 68 189 257 91 
132 455 104 340 315 415 265 
46 113 340 104 265 412 136 252 400 
201 270 175 240 139 240 252 317 
138 133 497 134 142 127 180 
231 346 453 309 60 257 215 
458 346 62 67 357 81 
455 104 340 372 86 199 269 462 
242 115 92 22 252 
92 191 340 33 
246 195 22 427 156 
455 104 340 188 203 205 
455 497 340 372 319 309 257 302 100 455 202 127 163 
458 497 38 458 191 
30 447 336 80 191 251 374 217 
257 207 191 134 128 487 53 
92 462 271 168 336 265 60 
269 7 62 115 309 257 441 144 257 409 94 
269 214 462 62 380 336 257 138 354 368 
126 434 131 340 
458 346 270 336 257 392 400 203 257 78 
257 365 250 271 68 
257 148 277 79 
179 351 104 340 349 269 
257 283 303 129 203 62 477 
257 417 250 152 54 234 376 
63 471 340 408 205 197 
455 104 340 24 257 123 458 129 
455 362 309 127 62 310 336 269 
63 351 362 309 86 
63 96 113 340 320 265 
132 455 191 343 
317 362 28 
458 346 62 330 346 330 
231 129 257 387 79 265 271 289 146 127 209 
258 462 189 257 130 
354 133 495 309 68 
458 284 47 218 
347 63 314 269 485 455 483 63 4 472 269 309 257 395 
242 462 96 62 357 313 
269 191 257 393 346 451 78 305 89 172 3 257 451 217 336 257 281 
63 47 309 104 72 44 
455 96 473 269 
271 123 175 152 128 3 171 
269 346 33 309 282 367 159 
179 86 455 296 264 309 305 
458 129 458 17 269 
132 257 496 488 250 327 
265 346 351 257 76 130 
455 483 257 33 462 84 
269 346 62 50 118 
179 4 49 472 269 415 286 
269 346 152 62 50 115 
271 289 28 22 128 
269 462 257 425 342 231 129 
132 92 346 357 350 
231 131 134 142 65 62 60 475 257 359 326 
257 221 11 244 378 
458 436 185 105 381 
271 160 462 58 
257 465 175 64 257 482 
92 11 127 49 185 257 299 129 
265 191 41 489 18 
63 497 47 276 
455 103 269 346 134 453 309 145 
455 284 340 47 129 265 
215 129 257 410 437 451 
215 129 179 250 271 68 189 265 91 
63 432 227 446 458 129 
132 257 456 270 191 212 492 18 
269 346 265 107 309 184 
46 113 340 104 242 379 184 
231 11 127 89 459 
257 283 303 353 309 68 
231 495 289 68 
269 284 340 47 152 350 
370 420 133 214 64 257 91 
269 287 173 257 348 
12 133 353 309 68 189 257 407 
455 483 269 462 58 
46 497 134 472 62 357 210 
63 362 309 2 264 
179 11 70 286 
257 15 7 308 77 38 437 197 
242 191 174 224 38 455 474 269 
242 462 257 291 118 309 104 
132 265 11 244 492 
269 191 340 142 99 69 458 161 309 71 32 
20 455 319 9 257 397 455 296 134 453 309 483 268 269 231 129 
257 409 462 251 309 384 229 
46 282 62 297 429 
269 202 127 62 496 281 
38 455 296 453 309 2 
455 86 458 307 309 2 264 
458 346 257 392 270 231 204 
309 104 265 63 47 309 305 
92 346 62 59 203 345 
179 151 351 24 76 120 
63 250 309 59 257 42 
309 282 257 185 448 462 257 126 107 310 
269 346 134 257 130 309 104 269 
265 346 62 357 118 234 184 
92 346 423 455 104 340 24 
179 47 340 306 270 3 458 88 
62 263 191 187 245 487 301 
455 250 62 50 441 458 129 
46 86 265 346 453 309 127 92 
179 287 271 289 146 
455 351 131 340 362 309 127 62 310 336 269 
132 242 191 64 56 133 203 422 
265 346 257 277 346 263 231 129 
63 104 340 293 333 458 129 
132 257 195 151 460 343 309 282 203 
179 22 96 50 309 286 231 129 
92 346 423 496 309 91 291 84 
132 227 462 134 17 344 
455 362 309 349 270 118 254 92 62 393 
269 346 134 24 265 
455 296 134 453 309 127 203 297 378 
269 175 309 127 257 291 401 
458 191 340 268 309 104 269 32 
63 284 127 357 434 
92 346 271 369 458 129 
269 202 47 152 446 347 63 250 306 257 451 413 
265 497 127 268 309 59 
63 151 134 453 309 104 265 458 129 
455 104 340 362 309 55 264 231 129 
257 409 462 251 309 456 242 217 
227 63 47 309 104 462 319 234 257 305 
269 175 62 391 336 408 38 244 
92 462 271 332 123 
92 346 62 61 11 458 129 
265 346 62 446 181 
269 346 50 458 129 
215 250 353 309 68 
62 437 309 257 211 200 205 
46 131 269 458 129 
179 251 309 127 427 
377 241 214 436 
257 224 462 62 145 166 231 129 
242 462 453 309 127 62 489 489 162 
92 191 423 179 497 104 234 184 458 129 
265 346 227 269 191 
242 378 11 273 127 257 97 458 129 
455 86 269 346 134 357 
38 46 284 6 
257 44 462 125 309 456 418 
458 131 340 47 270 
257 330 7 309 396 
269 346 62 50 118 309 47 
51 133 497 340 127 180 234 68 
3 335 269 175 152 270 165 144 30 
199 346 174 165 
179 362 309 47 13 416 
179 151 107 312 336 426 283 303 393 
257 434 293 242 378 
63 432 453 234 426 434 
269 250 423 309 104 415 184 
46 284 349 428 336 257 433 264 
458 346 182 203 480 
139 241 22 491 
455 202 340 420 269 234 257 424 
38 234 257 126 310 179 104 340 362 46 309 86 14 179 151 
179 106 474 257 11 
63 358 483 268 269 
458 191 427 456 34 
84 179 432 453 197 
269 346 62 357 298 231 129 
201 310 175 95 27 21 
458 79 257 317 
255 276 451 
14 431 340 362 309 483 
257 368 462 54 309 267 229 
269 346 62 429 309 282 254 458 468 205 
257 140 495 290 269 250 271 466 
265 346 96 199 269 204 
257 141 497 134 127 180 234 68 189 171 
227 185 151 491 
210 11 134 127 257 97 
46 113 340 258 269 
269 191 257 2 336 257 260 
257 29 433 250 271 367 68 
179 202 134 68 189 170 80 
132 126 218 309 496 114 
63 373 127 198 309 104 269 32 
62 295 122 244 266 105 
299 159 11 127 322 171 
455 296 290 92 497 127 
428 47 152 427 
257 49 130 462 56 75 458 129 
231 175 316 271 398 477 38 497 134 127 180 234 68 156 
269 346 474 309 315 428 33 
63 106 474 309 315 265 130 
257 283 303 250 271 367 68 156 
132 269 346 67 357 
257 241 64 227 482 
455 11 104 174 26 
257 401 462 251 309 337 324 257 384 336 257 115 
455 86 20 458 346 337 
20 455 191 89 257 136 336 174 260 455 273 250 309 483 458 129 
11 458 38 11 231 
257 370 170 250 271 367 28 
257 465 353 289 68 
271 270 251 269 
132 63 358 314 220 
269 431 340 311 234 195 
458 131 134 47 289 28 268 257 387 
269 462 62 466 181 
455 131 134 6 309 305 
265 191 257 392 310 
257 341 175 134 316 62 395 263 
257 91 131 134 408 28 336 257 247 
92 346 271 378 24 172 
271 270 307 309 486 265 485 
46 106 474 309 396 
455 106 474 62 489 130 309 319 458 129 
455 483 63 71 41 337 309 201 29 
63 106 474 62 463 
257 43 79 
257 158 219 175 237 62 488 
460 257 327 151 139 
269 191 62 50 224 
174 259 462 309 91 257 350 
231 273 250 62 429 
265 42 284 340 59 
347 434 24 269 46 106 474 269 
455 106 273 249 173 242 357 
242 191 13 263 
269 84 307 164 221 
257 465 131 134 408 385 28 
257 419 462 156 
179 49 287 485 185 448 
231 431 340 408 46 62 391 336 33 
231 388 309 215 257 374 441 
374 55 462 257 370 137 
80 22 251 309 121 376 
458 129 458 83 205 309 127 120 
271 270 191 491 
354 462 62 446 181 
269 191 351 62 166 
462 340 269 257 33 309 408 269 309 205 
132 455 296 214 453 309 30 50 378 
257 165 462 257 494 336 479 
451 92 346 257 153 
455 131 340 362 309 145 265 
455 47 271 68 189 265 231 129 
269 471 340 127 257 451 33 
63 358 244 269 270 441 89 62 33 
84 269 462 33 234 241 309 104 257 97 
455 351 362 309 2 
455 351 497 340 188 269 231 129 
231 131 340 47 62 210 336 233 27 
246 182 203 257 424 321 
269 346 33 234 62 59 231 129 
257 112 79 203 62 477 
458 122 119 482 
62 283 303 285 353 309 68 
63 151 8 234 257 97 118 
246 195 47 64 269 
179 47 134 152 316 398 
46 104 340 47 309 483 268 269 
132 257 126 107 118 462 265 63 306 
231 131 340 142 65 62 60 475 257 359 326 
92 346 460 62 489 130 
179 131 134 177 458 284 127 163 
63 432 134 453 309 472 72 181 336 265 
455 4 49 408 199 455 47 
132 227 257 350 191 340 357 
199 346 265 46 177 
458 129 72 44 462 308 130 
257 80 151 309 456 234 185 105 
132 46 86 269 131 340 311 254 265 130 
13 102 191 134 99 
464 29 28 22 99 
257 97 497 134 127 129 336 233 
458 131 134 408 289 146 
132 455 104 340 47 62 259 
63 22 45 337 309 426 224 231 129 
84 458 113 340 372 127 404 257 392 81 203 438 27 78 
38 455 483 265 265 462 107 
458 358 81 374 115 
89 451 455 131 340 362 309 319 231 129 
438 387 129 179 161 309 160 257 263 
63 131 340 310 465 
257 383 22 134 116 
132 458 495 309 408 28 290 458 11 417 62 477 192 
265 346 257 392 63 106 2 300 475 172 234 62 430 
257 91 129 383 336 493 163 22 292 336 257 141 
92 346 152 62 391 336 19 458 129 
10 129 458 497 
203 62 130 269 235 462 
265 497 218 240 176 240 301 
269 346 134 496 231 73 
179 129 269 497 319 309 10 
179 96 47 423 
458 191 209 189 160 
63 104 340 86 100 63 47 340 249 233 2 
257 338 431 134 47 72 21 
132 265 346 236 84 
455 483 269 346 41 167 458 129 
132 458 73 269 11 134 127 62 464 
455 104 340 483 179 4 55 286 
455 284 127 271 446 475 174 400 
301 191 438 451 315 
63 113 340 483 24 242 458 129 
455 104 340 362 309 401 415 265 458 73 
46 6 134 309 483 
458 431 340 472 257 393 
439 492 381 265 33 175 218 
395 159 22 134 251 487 301 
46 113 340 288 305 
455 47 271 68 458 129 
63 250 173 38 63 111 173 
455 483 63 106 249 257 136 458 129 
57 179 495 309 408 28 
63 47 309 55 265 231 129 
257 195 22 134 116 
45 63 250 309 104 257 97 
269 191 377 492 18 
257 35 191 134 209 
428 434 11 177 455 113 340 104 269 
179 22 134 257 97 
132 455 474 414 269 
271 270 191 116 
269 287 271 289 28 336 257 450 
269 202 127 62 378 309 315 231 129 
29 364 22 251 309 127 73 381 
257 185 329 47 318 485 13 339 454 
231 110 231 131 
269 346 453 309 145 269 346 453 309 145 
231 495 309 408 289 28 
265 346 62 357 130 309 315 245 
132 231 191 340 62 397 
458 129 92 202 125 127 72 44 
202 46 24 286 309 282 254 336 257 130 
428 395 263 11 127 226 
132 265 462 340 257 443 242 115 
179 227 151 292 
438 153 175 134 152 209 56 390 
257 166 11 319 189 
265 346 257 130 63 106 288 152 
92 284 340 127 394 165 
203 257 236 269 250 152 223 
270 330 175 152 116 
269 462 407 216 434 265 462 107 
257 425 364 175 340 36 265 
458 129 458 250 271 466 
257 294 462 372 84 
231 113 340 177 174 153 
455 202 24 309 305 257 294 458 129 
132 459 230 127 306 
63 362 309 319 309 444 208 
242 202 127 62 357 33 309 315 
49 459 462 62 463 
257 465 250 271 289 68 156 
455 110 458 191 50 
257 295 462 395 
458 202 408 271 289 28 
179 474 309 267 205 
455 124 309 314 485 415 173 240 489 240 455 497 
159 151 251 176 229 
257 82 175 152 62 357 270 
434 86 257 457 151 485 
45 455 104 340 483 265 346 62 117 181 
265 346 474 309 59 
458 346 474 117 278 234 242 115 
179 129 63 131 340 293 205 
372 265 11 127 62 165 
179 47 270 103 458 129 
242 115 122 127 446 
455 202 340 420 269 
458 191 134 228 493 14 388 203 
458 175 340 79 184 
455 483 63 151 270 178 458 129 
271 465 133 47 152 427 
455 351 104 340 483 265 346 257 291 118 309 104 
455 47 62 391 332 492 
46 113 340 47 269 227 
297 378 462 24 62 463 234 184 
455 104 340 24 269 264 
257 137 191 142 382 56 354 93 
179 22 291 234 257 126 310 
132 372 335 269 4 127 41 442 
28 11 127 209 374 217 
132 257 368 353 309 244 394 345 
458 335 88 257 389 189 438 27 
63 151 62 339 333 458 129 
92 346 423 179 4 104 
84 63 86 63 4 305 203 242 78 
46 358 86 458 346 203 320 
265 346 199 462 107 
299 159 22 251 309 127 209 229 
257 425 364 11 104 426 310 154 129 
455 202 340 59 62 118 
231 335 404 257 215 
92 22 271 222 336 327 
215 131 134 142 65 62 60 371 68 
269 287 464 29 28 
257 299 131 134 177 199 215 356 203 257 303 
269 191 340 111 456 115 
62 458 346 134 290 
458 307 309 127 62 310 336 265 
438 224 7 189 62 333 2 
439 29 434 22 214 491 
139 47 152 209 
265 346 199 458 431 
458 129 269 250 423 309 104 415 257 44 
269 191 257 451 260 336 257 424 321 
455 6 309 2 174 392 
269 191 62 67 357 315 
38 265 462 134 257 130 269 284 127 
455 104 340 86 129 257 277 
46 351 47 309 282 189 415 269 
395 159 22 209 53 
63 316 62 477 
269 346 257 263 336 257 338 
215 47 116 62 330 203 265 450 
257 383 47 340 193 309 104 242 
143 151 257 392 400 203 257 424 
347 455 110 257 393 131 340 47 62 429 309 305 455 202 340 47 218 
438 90 322 257 451 407 189 376 
270 441 462 134 453 309 104 269 
270 129 257 263 11 127 322 156 
38 63 293 257 466 
269 471 340 127 62 165 
126 177 179 151 312 336 257 295 51 
458 131 134 267 415 394 400 
92 175 152 271 293 
63 151 134 62 215 164 458 129 
43 133 250 271 68 
231 436 383 105 381 
38 269 346 134 125 309 384 242 217 
458 191 381 226 309 257 302 
458 202 134 408 332 28 
63 106 474 62 489 130 309 319 
257 425 364 273 287 485 265 348 
257 35 191 251 309 127 445 192 
84 455 47 423 458 129 
347 269 346 134 455 471 340 2 
458 250 152 445 234 62 115 379 256 116 
203 62 357 130 455 103 
257 383 195 22 163 
458 84 175 62 496 206 81 
159 22 209 171 
265 462 134 496 309 286 
265 131 340 258 184 
257 21 131 134 417 394 289 28 
179 202 47 474 62 391 336 19 234 265 
63 151 84 203 62 162 458 129 
38 265 346 257 456 118 458 131 
257 477 129 
455 11 121 309 104 265 
92 151 45 139 275 
458 307 309 127 62 310 336 269 
63 497 319 189 132 46 282 257 369 
257 302 353 309 68 
455 86 455 4 127 92 
347 269 431 340 269 431 340 458 129 
179 473 309 218 197 231 129 
257 477 287 271 289 28 336 257 207 
63 11 218 280 189 205 458 73 
455 131 340 483 269 202 127 72 181 231 129 
63 11 47 309 349 
458 307 62 341 336 270 51 
455 110 265 191 62 357 315 231 129 
455 47 271 29 378 
269 346 460 257 97 401 458 129 
455 86 265 455 293 309 218 203 
257 374 447 336 80 462 413 234 156 
257 170 250 271 367 68 
458 497 134 127 180 234 68 229 
63 11 121 309 104 265 154 129 
458 273 88 257 302 
63 11 121 309 311 189 242 181 
269 346 257 97 458 129 
179 432 446 203 265 130 
179 22 273 116 
242 462 257 456 229 
257 407 191 54 309 456 234 270 441 
257 465 250 271 367 477 
455 483 455 358 314 269 458 129 
390 353 309 417 438 153 
179 131 340 362 394 310 336 265 231 129 
335 63 358 86 332 
136 185 202 127 96 50 
455 358 244 269 270 115 89 62 33 
179 110 458 191 62 330 
455 306 257 117 448 
458 129 354 93 202 6 309 55 205 
347 455 497 218 203 38 258 173 455 202 
179 129 63 202 340 104 269 458 129 
269 191 438 451 424 321 305 
265 191 456 115 
269 431 340 2 203 242 217 346 375 
257 164 346 167 334 382 280 234 257 441 379 62 263 
458 191 174 103 38 174 19 231 129 
257 465 131 134 142 65 62 60 234 68 
38 179 104 282 337 
257 21 285 250 271 68 189 257 222 
455 104 340 47 265 344 
458 11 134 127 52 309 2 360 265 33 
179 151 460 308 44 
271 295 175 344 152 316 
257 338 122 282 
458 460 473 309 2 
46 47 309 127 246 
257 206 476 169 353 309 68 
63 47 62 96 50 210 231 129 
46 293 62 357 315 
132 269 175 309 127 413 280 203 158 248 
269 373 127 41 442 
458 209 271 289 28 
132 179 47 495 
257 263 462 308 160 
257 334 183 271 367 345 
455 11 349 46 381 
92 346 423 309 104 
257 434 284 282 309 86 201 29 
132 231 495 309 408 394 332 28 
257 328 175 129 269 11 160 156 346 263 
202 46 127 257 97 
455 104 340 483 63 497 47 79 234 332 
151 46 453 309 2 
231 250 152 437 203 257 197 336 257 211 
377 434 47 152 427 203 1 
458 125 11 127 209 144 252 492 
257 383 195 474 163 132 455 250 423 309 104 415 269 
271 29 120 47 152 116 203 257 443 
179 432 453 309 282 269 
240 251 92 191 62 168 
63 362 309 282 426 451 305 412 255 
233 387 79 265 233 153 191 134 209 
20 46 432 291 46 396 458 204 
257 138 431 340 104 242 
257 341 214 353 309 68 
269 462 13 263 
92 191 271 367 68 475 257 341 189 257 334 295 
62 441 190 265 191 340 257 443 
257 260 175 152 357 309 184 
132 231 175 340 152 198 309 136 265 
62 289 407 415 216 133 462 54 234 156 
46 432 288 203 257 291 378 
231 64 222 265 257 465 202 337 
46 104 269 100 46 230 104 269 
242 393 113 340 319 189 242 130 
458 129 458 161 309 349 164 109 133 192 
269 287 271 289 28 
38 265 202 127 351 62 315 
257 170 250 271 68 268 257 91 
455 104 340 362 309 282 9 265 
269 462 30 424 
458 462 62 211 336 164 
38 265 497 127 351 257 315 
269 346 257 49 118 455 362 
455 362 309 319 144 205 
269 346 62 117 258 234 184 
179 358 362 332 
269 11 127 459 231 129 
63 22 88 415 423 
242 462 72 419 234 227 
257 44 497 244 62 115 
242 178 307 59 
63 483 269 346 62 67 357 248 231 129 
314 485 257 357 311 
271 299 159 22 251 324 53 
455 131 340 483 336 456 217 
132 265 191 252 492 18 
257 465 353 309 68 289 
242 270 57 462 446 
80 11 121 
269 191 62 67 107 305 458 129 
231 191 62 74 203 257 169 
455 202 340 35 234 173 32 
257 157 113 340 288 314 320 
133 131 134 408 289 28 268 257 44 
257 334 295 462 251 234 257 384 336 257 217 
455 188 179 151 257 126 107 
455 473 309 86 14 455 96 191 
179 235 47 383 317 
269 346 152 62 489 33 458 73 
269 131 340 315 254 24 265 
455 104 340 24 269 89 227 298 129 
179 131 340 408 438 153 
80 22 251 309 121 
455 202 273 35 265 130 
63 47 309 119 265 38 63 11 119 265 
242 497 134 142 127 36 
257 453 191 357 
458 191 209 257 97 441 
455 131 134 60 234 242 
423 462 88 309 429 
265 462 13 101 
189 301 458 250 404 257 292 336 444 208 38 480 
185 29 434 235 47 152 116 203 257 443 
46 358 47 309 166 184 
269 191 134 62 357 33 234 184 
257 465 495 309 68 
455 131 269 234 257 43 434 
269 462 62 61 157 
63 131 340 2 39 476 
92 346 332 309 218 231 129 
282 254 336 174 119 
455 351 362 309 25 458 468 87 
92 346 460 62 429 458 129 
132 458 175 129 265 339 454 202 134 127 111 
265 346 174 341 
132 269 346 257 97 203 227 29 149 
269 191 62 50 130 309 47 269 
215 495 309 68 189 257 91 
179 106 17 62 391 336 210 
265 191 226 300 234 242 260 
395 159 151 134 251 487 374 217 
45 455 497 340 349 269 
227 265 373 59 
455 47 309 311 189 265 
458 497 104 269 32 
347 269 431 340 311 335 269 346 257 384 458 73 
335 63 4 319 172 
269 131 134 408 394 28 
132 257 91 287 271 28 
458 4 258 286 305 
63 250 62 50 441 336 311 
45 455 86 179 106 316 269 
46 373 273 349 269 458 129 
257 138 175 134 316 394 68 189 143 222 
38 199 462 62 357 2 
458 129 458 84 161 309 244 257 181 485 415 186 393 133 
265 346 268 309 59 
246 16 22 226 309 257 302 
46 4 349 257 159 
269 346 214 62 429 309 104 428 101 
92 462 423 458 497 177 
455 483 455 306 257 396 458 129 
458 131 265 171 
269 373 127 220 
265 346 257 130 269 346 474 309 127 
455 362 309 282 189 415 174 210 458 129 
458 202 134 408 394 332 28 
455 373 127 89 172 
257 97 462 251 242 115 
458 131 269 412 120 
179 495 309 68 
257 285 250 271 289 28 
242 11 127 257 451 33 
465 133 353 309 68 289 
434 293 309 188 203 205 
458 388 254 92 38 131 269 
458 436 144 256 226 309 257 302 
63 349 428 357 275 458 129 
257 215 135 287 271 28 
257 416 11 166 
46 106 474 309 314 343 
458 131 257 392 118 458 110 458 497 104 
257 450 497 134 127 36 
38 257 327 264 151 139 
38 92 346 62 391 336 286 
234 484 493 22 257 105 
269 462 309 121 414 192 
458 129 257 465 11 84 127 234 257 194 
132 63 22 340 62 310 336 269 
92 191 271 367 146 189 58 482 
265 346 426 374 224 
179 362 257 97 275 63 104 
63 104 340 24 269 132 63 106 460 474 309 104 269 
271 123 191 128 
265 191 257 117 224 
344 323 191 99 268 173 
179 151 67 39 
132 62 401 191 273 337 309 256 180 
385 28 22 340 209 
458 316 271 237 68 89 227 
458 131 62 391 336 357 275 
231 346 62 67 107 310 336 174 210 
246 22 308 44 
38 458 462 134 257 49 270 
92 191 271 76 415 286 
215 129 179 250 464 28 
63 250 309 282 257 393 448 
257 162 4 244 266 105 
341 133 353 309 68 
246 250 64 257 482 
57 269 191 361 
428 122 47 152 163 
265 191 62 115 18 
458 175 129 458 202 104 332 
63 106 404 234 438 417 257 285 129 
269 346 62 40 336 205 
132 265 346 234 257 416 
132 257 51 462 469 
242 462 134 257 384 336 257 396 458 129 
455 483 63 47 62 357 437 
455 129 269 191 262 426 383 329 
21 133 353 309 68 
212 434 22 163 142 
231 131 134 408 28 
242 4 134 319 189 458 468 87 
265 191 324 257 260 
38 455 11 6 32 
269 346 257 451 441 458 129 
257 219 129 269 11 160 265 295 
439 215 22 228 493 491 203 257 123 
257 186 470 169 129 269 202 134 68 189 257 91 
422 175 134 318 485 
46 4 127 257 392 
257 409 497 244 418 
179 235 86 179 4 305 379 13 392 400 
271 375 54 
269 191 62 50 82 
455 47 340 249 173 
269 431 340 47 309 127 24 242 
395 159 22 251 309 127 209 229 
455 104 340 362 309 396 415 174 27 434 
257 476 169 129 72 44 462 308 130 
179 47 110 254 278 
458 110 269 191 438 126 107 311 
237 345 497 244 418 
14 346 453 309 396 
269 191 220 234 173 
271 92 462 271 417 
257 159 47 340 
38 46 113 340 305 379 205 
458 131 340 408 28 336 257 161 207 
444 208 84 175 439 448 
84 63 315 257 395 311 
269 346 152 62 430 3 63 250 394 
63 106 250 62 391 336 375 24 242 
455 104 340 483 92 346 394 165 458 129 
62 91 462 251 374 115 
458 191 128 203 357 102 
458 306 92 57 
92 191 271 367 68 475 257 302 
493 22 45 337 
132 455 250 309 319 189 347 455 473 309 305 
38 455 47 134 306 242 115 
347 455 250 306 92 202 47 152 62 429 234 257 395 458 129 
242 115 63 86 63 4 
455 296 220 189 269 
455 483 269 346 62 357 401 
242 191 62 357 101 82 
231 462 460 8 309 401 415 438 450 
132 463 7 89 62 298 
265 346 257 181 324 265 334 
271 270 191 128 491 
231 287 271 332 28 
265 191 340 453 309 55 173 
138 133 497 134 127 180 234 367 68 189 257 91 
246 4 127 67 357 
455 113 340 104 265 291 84 
63 250 62 357 383 492 
458 353 309 408 394 289 28 
419 133 129 269 202 127 105 324 395 159 22 99 
269 191 257 456 274 437 336 233 119 
62 295 462 251 53 
132 455 131 340 362 309 104 265 
269 191 357 144 455 108 
246 375 151 171 
63 351 131 340 86 269 202 127 265 357 
257 393 129 269 11 160 412 257 295 
104 46 6 269 30 115 
257 410 47 361 265 
458 202 340 408 394 289 68 
289 80 22 413 234 376 
179 473 309 305 275 
196 110 191 187 9 269 
231 204 257 341 175 344 309 258 
150 11 335 244 257 395 263 
179 427 173 301 
257 465 353 68 
257 165 462 63 104 340 86 
455 188 242 462 257 291 33 309 104 269 458 129 
393 133 353 309 68 
132 203 242 443 257 159 22 357 
455 250 309 326 189 173 
242 462 351 62 6 
159 471 340 127 99 487 156 
458 431 340 47 309 177 269 32 
455 104 340 362 227 265 231 129 
269 183 62 430 132 455 131 269 
265 346 199 455 110 38 455 131 
132 269 346 58 
132 63 151 236 265 
269 462 134 458 73 
459 462 257 369 
269 468 184 309 319 234 269 
38 458 175 227 265 
271 120 22 128 491 
215 250 271 398 68 189 257 443 
179 6 309 472 269 62 61 181 
132 139 241 104 340 
179 47 271 33 234 286 84 
133 497 134 142 127 180 234 68 
257 354 368 161 309 244 485 257 181 229 
269 346 84 257 33 265 63 4 104 242 
455 106 273 152 280 
199 462 88 336 242 338 
179 22 251 309 65 257 97 441 
179 17 246 375 
63 358 47 309 458 129 
438 443 462 251 309 127 124 374 217 
132 242 462 174 210 84 
132 231 131 134 362 309 408 233 153 
132 269 131 340 258 
132 269 346 107 309 282 233 264 
458 131 134 47 289 28 268 257 51 
179 11 134 127 52 197 9 257 338 
257 277 79 184 309 319 
179 293 227 257 258 179 4 282 
455 296 134 453 234 257 168 458 129 
92 462 271 137 265 175 309 127 306 458 73 
231 353 309 68 289 189 257 443 
257 170 131 134 177 69 257 185 22 163 
269 460 462 340 458 204 
63 11 47 309 396 269 254 
63 11 408 269 426 392 437 
62 153 191 134 209 
257 12 21 495 309 68 189 257 91 
462 340 265 13 259 
257 12 21 250 271 68 
271 317 22 228 205 
265 4 49 127 234 257 357 
455 284 47 251 269 
257 330 346 153 175 134 152 209 
455 483 455 106 474 62 357 437 
179 47 309 104 257 29 275 
89 428 369 92 175 309 127 62 260 
84 63 293 309 311 309 472 257 395 383 
231 175 340 129 69 231 307 309 71 
271 270 175 152 427 203 265 443 
455 106 250 62 67 489 71 
269 191 62 301 
458 131 340 47 62 429 
63 497 145 269 32 458 129 
242 263 462 357 350 
458 191 36 379 328 
132 92 11 127 271 463 38 92 11 127 271 59 
455 351 362 309 127 198 309 71 227 441 458 129 
63 293 309 104 246 458 129 
257 241 47 273 152 356 
347 394 263 462 180 269 11 127 316 398 
242 281 462 340 469 
62 59 175 309 127 316 
30 330 497 134 349 
189 257 334 458 131 
92 346 423 63 4 104 
28 11 127 209 53 
257 370 133 353 68 
132 10 122 47 30 429 
271 270 287 173 62 429 
466 191 271 165 
458 129 458 202 24 309 282 62 259 
352 15 38 22 99 309 205 
269 346 134 453 309 59 
257 299 129 458 497 134 68 189 493 222 
395 159 22 251 309 127 322 156 
30 272 22 226 309 257 29 334 
63 151 257 97 387 
265 311 497 244 492 
46 315 309 48 269 203 62 446 130 
203 481 195 104 340 
455 250 62 357 315 38 388 234 269 458 129 
269 284 340 127 24 265 
63 358 351 47 309 349 
242 462 67 58 
46 4 134 408 485 
179 22 251 309 127 209 381 192 
257 12 21 129 269 497 134 68 142 189 257 91 
257 159 151 251 374 115 
402 482 47 152 316 324 
344 241 362 481 221 
63 227 362 309 305 
132 455 497 340 104 269 
84 269 346 41 442 234 173 
84 63 319 309 447 185 458 129 
242 284 96 127 357 
455 296 134 257 181 
269 11 127 50 350 234 257 78 
179 404 38 404 
10 284 86 
455 296 257 211 81 
455 47 309 258 174 393 
269 462 62 50 393 
458 462 134 426 277 
455 104 340 293 265 
455 106 273 152 24 265 
143 151 438 434 
216 133 202 134 142 68 189 257 91 
45 265 346 199 63 131 
179 432 260 400 
63 106 17 426 494 38 63 47 30 494 
265 175 423 309 104 415 269 458 129 
171 346 260 191 438 451 315 412 205 
257 137 462 460 382 
159 22 134 251 324 156 
458 497 305 257 370 486 
299 159 336 171 346 419 22 251 381 242 217 
133 202 134 142 68 189 257 222 
132 92 151 271 367 278 234 265 
265 175 474 309 59 
277 10 462 228 493 14 47 353 
455 113 340 244 394 332 343 
269 346 134 257 291 162 
257 78 131 134 142 68 
271 241 22 427 
455 483 458 346 257 270 
269 11 127 13 27 
179 131 340 86 199 191 453 189 
63 47 62 50 393 
257 91 250 271 332 28 
455 86 265 265 462 24 
185 22 249 256 427 
63 287 269 62 50 437 
455 84 6 309 282 189 415 174 210 458 129 
455 288 71 309 305 
458 497 47 129 244 265 
215 250 289 28 
257 409 462 251 309 244 418 
231 202 340 417 289 146 
132 269 346 134 257 384 336 257 424 
458 191 270 336 205 
132 63 432 453 309 6 
92 191 271 29 330 234 233 
269 11 486 374 34 
257 354 368 191 54 309 267 176 405 
38 466 462 340 257 49 165 
231 131 134 142 408 289 28 
455 104 340 362 309 47 62 117 211 268 242 
242 162 462 134 270 336 459 458 129 
455 202 24 309 349 269 
265 202 127 485 309 257 211 81 
455 483 269 346 50 231 129 
179 47 423 309 104 
104 179 362 72 247 
132 231 436 324 231 180 257 302 
257 470 90 287 271 28 
63 4 134 337 38 319 300 
179 151 92 20 455 47 428 33 
265 346 13 263 
84 63 47 218 254 38 187 265 291 
265 346 357 458 129 
257 62 346 47 306 439 336 377 
63 104 340 244 62 35 
269 131 134 104 196 
132 455 131 340 282 62 259 
269 346 357 234 31 
63 293 62 277 
271 270 175 152 427 234 257 253 
455 131 340 47 394 397 
38 63 11 258 173 
38 455 188 269 11 
257 330 175 62 369 
257 90 462 54 309 486 56 374 34 
179 47 323 398 19 
132 265 431 340 55 173 475 8 
455 193 415 257 60 
458 79 144 376 346 397 
38 455 103 309 314 265 42 
38 265 462 199 458 131 
458 175 129 257 409 497 244 492 
257 170 495 309 408 28 
265 346 227 455 47 88 
257 496 81 462 308 77 
269 346 257 392 90 203 257 424 
269 462 107 458 129 
46 113 340 348 120 100 92 346 423 309 348 205 412 458 129 
63 11 273 82 451 458 129 
179 284 19 257 328 458 129 
458 96 287 269 309 286 
455 497 340 320 265 
46 113 340 96 75 269 
63 47 309 282 469 242 
458 191 234 257 291 275 
179 4 483 199 179 362 
63 151 134 453 309 104 269 242 33 
179 151 257 392 393 
92 151 434 14 362 309 349 233 
455 106 273 306 269 
189 53 154 64 458 191 62 74 336 257 365 
38 455 104 340 483 269 346 274 
132 458 191 340 200 
257 154 157 64 265 92 191 62 401 
458 497 59 275 32 
347 46 104 340 47 394 336 493 185 46 474 62 165 
257 334 175 257 395 177 
265 346 288 357 
63 151 8 309 177 265 242 462 134 257 378 458 73 
14 346 453 309 188 46 
257 383 47 134 152 356 
455 250 62 357 33 458 129 
242 191 62 217 18 
458 358 104 62 50 259 
257 5 64 269 
31 346 470 169 250 271 367 68 
62 40 462 161 53 
132 458 131 134 244 181 415 257 91 
63 47 309 59 458 129 
57 179 131 134 316 62 263 
455 47 423 231 129 
132 269 346 62 117 270 
63 288 474 374 217 
179 358 315 453 203 
132 63 86 199 269 462 
179 104 340 362 286 92 
387 28 22 134 209 
139 47 273 152 249 56 257 398 
272 120 151 214 491 
62 395 263 11 127 316 374 301 
63 47 428 103 234 173 
257 330 346 153 191 134 209 100 458 175 134 152 116 
246 47 339 454 
104 46 103 309 472 62 391 336 466 
63 104 340 188 203 243 231 129 
265 462 310 336 174 236 
272 120 214 22 491 
257 439 22 427 171 
132 269 131 340 55 233 
257 465 131 134 142 65 62 60 371 332 28 
257 311 462 340 469 344 
246 133 353 309 68 144 257 260 
63 104 134 362 62 243 458 129 
257 410 316 271 367 68 
269 11 127 62 446 260 
179 86 199 179 131 
347 179 362 286 309 319 63 358 319 
179 432 134 310 336 257 393 
132 242 11 127 62 357 118 234 286 
458 183 90 456 115 144 438 51 306 481 221 
458 462 237 62 387 330 
438 496 341 462 270 237 82 
458 175 323 103 458 358 314 220 
269 346 257 395 439 
38 458 284 340 127 
132 231 175 271 278 309 65 
257 443 462 251 309 218 309 409 203 268 62 115 
257 409 191 251 309 384 189 192 
227 353 309 2 
372 45 92 22 327 
269 191 438 263 309 294 
269 11 127 227 291 
271 159 22 99 
231 191 310 336 205 
257 329 47 273 182 201 29 
257 434 11 134 82 179 129 
272 462 174 357 42 
335 458 346 189 438 130 
455 47 134 249 173 234 62 489 33 
231 202 134 408 28 336 257 161 247 
269 131 340 355 62 165 
38 179 432 291 41 
84 46 4 349 257 159 
179 358 47 62 391 336 327 
189 53 179 131 269 
458 191 427 56 12 215 
38 265 346 67 107 
30 407 191 161 189 156 
49 62 464 133 250 249 269 324 
257 91 191 64 56 257 476 169 
265 202 127 62 305 
179 284 340 104 265 
10 129 257 311 202 121 
199 33 336 257 115 462 269 453 309 218 254 
455 110 455 284 340 2 
22 228 257 241 
63 288 6 132 63 4 134 288 305 
242 462 62 463 234 150 458 129 
265 346 134 125 
458 460 462 256 445 
271 35 191 226 189 257 403 
46 113 340 282 300 475 257 259 
46 113 340 472 205 
269 497 319 189 234 105 
269 351 131 134 319 174 130 458 129 
455 104 340 362 434 309 349 174 119 
438 409 462 9 95 297 217 
231 131 134 160 
455 288 362 309 6 205 189 
269 191 62 357 166 
269 346 134 62 61 42 
242 462 134 257 291 33 458 129 
63 362 309 75 233 309 319 88 
271 15 497 127 249 
38 455 356 174 260 
45 472 257 126 336 269 
179 22 381 209 379 482 
458 191 351 240 357 189 156 
63 356 254 428 275 265 284 258 286 
132 455 24 426 260 
257 377 241 151 387 312 336 383 434 14 436 
458 287 271 289 28 336 257 343 
87 131 134 349 120 77 13 454 
242 462 340 257 451 33 
265 131 340 311 254 
132 242 462 340 200 
455 106 474 271 165 
275 151 453 309 59 
63 293 309 314 242 118 453 
269 346 447 270 270 299 129 
458 191 209 203 357 102 192 
63 47 340 249 173 
458 462 8 32 242 115 
132 458 129 265 11 125 384 242 115 
63 104 340 472 205 
438 102 191 340 209 
92 175 152 271 341 68 189 257 397 
467 350 222 386 173 240 290 
63 358 401 415 269 38 319 189 
132 347 179 86 257 215 86 
132 269 431 340 384 92 
80 309 242 384 151 251 309 315 229 
92 346 460 62 489 130 309 319 458 129 
63 4 134 104 242 
43 215 250 271 367 68 
132 269 346 62 489 157 
455 104 340 86 196 336 173 
144 227 269 462 13 416 
458 131 134 153 227 257 133 
63 86 199 179 293 
455 358 314 227 336 205 231 129 
458 129 458 131 134 86 257 28 336 257 401 
458 175 64 257 482 412 173 
265 462 227 458 204 
270 465 175 62 489 130 309 319 
92 191 271 367 68 475 370 170 133 
257 170 495 309 408 394 28 
269 346 152 50 309 184 
63 362 62 297 429 
455 483 63 358 47 62 429 
63 86 63 432 134 257 392 393 203 257 424 
257 263 191 322 442 53 
452 361 257 222 
458 129 458 202 349 233 291 
455 296 453 309 104 62 391 336 265 
257 425 364 462 134 
257 409 462 251 309 456 414 257 384 336 257 217 
132 309 428 434 179 471 340 244 265 
132 455 296 453 309 408 269 62 6 
257 393 495 309 68 
383 434 22 163 38 377 22 491 
269 284 340 127 62 165 458 129 
132 455 113 340 258 269 
271 375 151 54 405 
257 85 211 129 458 495 
269 11 267 32 374 229 
242 396 462 134 469 
132 179 250 271 466 
92 462 271 345 309 127 226 458 129 
269 191 257 297 237 407 242 34 
46 282 111 309 269 455 129 
455 483 92 346 62 378 234 269 
132 265 497 244 266 418 
179 104 340 282 205 182 234 205 
179 432 134 453 309 197 280 
132 458 129 458 11 6 309 127 62 393 494 
215 151 343 197 
231 202 340 408 233 387 153 
455 284 86 231 129 
480 11 267 255 
104 340 483 241 47 340 
257 425 364 11 134 47 62 409 379 184 458 129 
242 11 127 438 451 452 336 257 115 
132 84 242 462 257 392 441 336 174 210 
269 462 38 63 47 309 401 415 269 
257 409 191 413 234 374 217 
265 346 426 476 
63 4 134 319 189 240 63 151 458 129 
242 305 462 234 173 
179 432 214 39 
455 483 265 346 257 126 107 118 
242 462 257 78 265 462 257 496 480 
63 11 2 234 62 463 
265 346 134 58 100 179 47 62 313 
269 129 80 202 121 
455 483 455 4 104 269 32 
215 133 353 309 68 189 257 44 
179 151 209 266 418 381 
269 346 237 62 117 59 458 204 
62 35 462 134 251 324 156 
63 106 474 309 2 
179 110 269 202 273 384 
455 11 121 309 104 265 458 129 
265 346 67 274 
269 346 62 2 189 438 153 
179 22 50 405 38 63 22 357 
269 131 340 311 254 
179 22 209 456 34 
269 191 340 310 336 257 488 
438 102 191 134 99 
265 11 244 466 
383 241 436 381 
257 443 462 54 309 121 229 
458 497 134 127 180 234 68 189 53 
46 47 309 166 269 309 173 
63 47 309 282 426 27 260 291 
38 458 175 117 278 
159 151 251 301 
132 269 346 351 62 315 
132 269 346 24 231 346 270 336 257 400 
31 214 175 495 
63 250 273 110 336 269 231 129 
227 439 250 152 437 203 257 211 
132 455 250 309 472 62 263 
234 492 265 429 175 152 64 309 46 
458 129 257 263 250 152 226 442 301 
257 352 250 271 367 68 
257 439 22 251 309 127 116 374 217 
179 250 377 317 
458 250 265 238 118 
242 11 214 331 257 130 63 104 101 
179 122 6 32 374 217 
132 92 462 460 62 476 88 144 242 150 263 
455 110 269 202 273 384 458 204 
455 103 242 11 59 458 129 
257 21 497 340 142 127 180 234 68 
154 462 134 257 451 277 309 282 62 442 315 
45 265 346 67 357 
179 214 161 62 350 225 
62 35 250 152 54 234 156 
132 179 131 340 282 196 258 
257 141 175 163 185 434 242 115 
159 22 209 144 257 137 382 
257 477 131 134 408 289 28 
455 362 173 415 257 393 458 129 
10 462 251 309 25 304 208 374 34 
269 129 271 28 189 257 80 202 127 209 
179 11 127 116 203 334 381 
269 346 62 446 424 231 204 
458 129 458 250 271 411 336 438 27 
269 11 127 62 430 
265 346 62 117 401 
458 462 134 251 197 487 53 
455 288 110 455 191 357 89 269 
63 104 426 27 118 
413 485 62 112 
455 362 72 486 409 458 129 
257 477 287 271 289 28 
215 131 134 142 47 289 28 
265 346 257 392 46 4 104 
38 265 346 351 257 315 
227 47 152 209 475 257 302 
242 115 175 340 250 62 50 315 
455 296 8 309 472 205 
458 131 134 362 309 127 386 56 153 
272 241 22 491 
455 121 309 103 231 129 
455 104 340 86 199 269 462 132 269 346 453 309 127 117 
63 432 203 257 136 252 458 129 
92 462 423 63 4 104 
257 21 353 309 68 189 265 91 
179 96 473 173 
455 351 316 62 391 336 466 
458 131 340 145 139 
269 346 152 377 492 
132 63 188 63 47 62 429 309 305 
170 133 64 257 482 
458 191 209 381 
241 214 250 309 127 445 197 
257 410 287 271 367 68 
269 191 340 357 231 204 
63 131 340 104 426 259 
38 271 92 346 423 458 4 104 
63 4 134 127 270 178 
458 131 340 483 63 497 2 
63 11 134 408 485 
185 434 22 491 
455 349 271 293 309 59 
179 47 72 21 458 129 
455 86 455 113 340 104 196 
179 293 309 314 220 154 129 
464 434 151 220 
455 460 104 340 96 86 14 458 462 
269 191 13 451 25 
271 270 175 257 298 
265 346 257 384 336 257 326 225 
231 131 134 408 332 28 
458 129 458 11 223 332 
199 462 257 416 
455 202 24 309 483 458 129 
84 179 282 257 429 
246 497 127 291 
458 287 271 289 28 
63 293 309 282 245 309 62 357 315 
257 225 462 486 309 312 336 257 481 398 
63 250 309 218 197 
38 458 131 340 293 269 
257 341 64 257 482 
301 462 72 245 441 
63 11 349 242 118 414 
231 73 265 383 434 250 436 
265 346 257 451 118 179 349 
242 462 174 456 424 321 
179 474 67 323 336 265 
458 191 209 190 242 115 
458 129 257 166 202 319 189 
257 140 278 309 160 257 263 
84 63 113 340 349 173 
269 191 62 357 397 234 184 
179 86 199 179 362 
455 296 134 453 309 384 264 
227 265 462 446 84 
458 436 257 374 441 
455 358 47 309 282 280 309 101 458 129 
458 64 222 265 257 383 250 152 427 
231 388 189 233 27 11 
257 170 36 62 43 191 437 
455 104 340 47 257 29 
269 346 62 117 165 
257 223 313 462 376 
347 179 4 104 269 309 173 179 4 104 269 309 241 
455 351 362 309 71 174 294 
257 159 331 
265 346 134 257 224 
455 296 134 453 309 177 455 131 340 
455 296 264 309 104 174 259 
63 432 453 309 319 309 243 38 179 432 453 309 319 309 243 
455 351 86 455 113 340 127 172 
269 346 438 259 231 129 
92 191 271 367 68 189 257 91 475 257 370 170 
455 104 340 362 205 309 218 264 
455 113 340 104 242 168 
458 129 383 120 250 214 436 
62 341 299 64 265 
455 191 134 453 309 319 300 231 129 
132 63 22 134 223 
63 351 47 309 282 189 415 275 
257 439 47 64 257 482 
257 185 11 26 257 466 
257 395 263 462 251 242 217 
328 292 353 309 68 
257 91 191 256 209 53 
231 191 228 493 427 
269 462 316 58 100 92 151 67 464 434 
242 162 230 121 
257 91 131 134 408 28 
428 434 177 265 191 340 
63 151 195 24 46 
458 124 309 282 485 38 356 458 497 340 
132 92 191 423 458 497 104 
311 442 374 217 
271 270 307 332 123 
242 462 67 107 
481 221 151 251 309 127 445 56 257 384 336 242 115 
242 462 50 309 349 231 129 
455 351 104 340 47 269 291 84 
257 482 336 257 29 383 22 134 274 
179 151 308 341 320 
132 265 202 127 62 391 336 311 
379 265 92 462 271 459 415 31 
455 296 134 453 309 472 62 59 
269 346 199 257 241 104 
132 269 346 496 38 242 462 426 50 103 
63 483 269 346 67 107 458 468 87 
458 191 92 38 145 257 117 437 
455 483 455 358 127 357 
132 455 296 134 372 337 309 265 
257 330 191 335 427 
426 411 462 269 346 257 270 166 179 47 309 349 
455 273 362 309 282 309 264 32 
30 407 462 54 234 156 
92 22 62 391 336 327 129 270 
271 395 263 175 152 226 
257 409 462 251 309 456 487 257 384 336 257 34 
231 431 340 47 309 
458 495 309 408 332 28 
63 47 309 2 415 257 400 63 47 
304 208 175 344 309 104 45 
257 341 361 257 60 
271 350 462 357 350 
132 455 47 134 17 103 
458 129 266 22 427 132 131 134 408 257 42 
63 11 397 205 
257 383 22 427 53 
234 257 126 310 265 462 62 101 263 
269 346 257 97 260 
467 133 495 309 68 189 257 91 
46 497 349 92 191 423 179 497 104 
455 131 340 24 269 89 227 
269 346 214 257 456 118 458 473 309 104 
63 47 257 19 336 257 341 
456 217 269 79 234 212 
395 159 151 251 229 
265 346 100 179 131 340 86 
132 455 358 351 6 309 2 174 260 
257 393 353 68 
257 285 497 134 127 180 234 68 189 53 
269 462 134 453 309 127 257 443 
458 122 293 332 33 
179 373 362 309 6 257 97 118 32 
92 151 464 400 24 173 
317 104 340 104 265 
269 346 227 46 362 
179 432 111 309 269 
269 346 134 453 309 315 84 
62 35 462 251 381 242 217 
265 346 257 117 270 
148 277 403 10 131 
257 341 175 361 257 102 
269 388 245 234 383 105 
169 133 495 289 68 
179 129 179 250 271 289 146 
257 118 462 46 47 309 314 89 269 
63 47 62 67 489 130 309 319 231 129 
458 346 237 62 75 203 92 
455 104 340 86 199 269 191 
299 159 151 251 374 34 
63 432 8 309 314 257 459 
455 362 434 309 177 309 184 46 47 309 472 269 319 
61 210 462 134 234 184 
455 497 340 349 173 
257 325 191 251 309 121 192 
132 63 362 309 258 493 265 293 257 258 
179 47 64 257 482 
484 200 40 
269 284 127 62 357 294 
143 222 497 134 127 36 
458 346 460 426 330 
264 346 257 96 357 350 
257 425 364 462 40 
269 191 62 325 265 131 340 311 458 129 
332 80 22 54 229 
104 46 349 257 159 
179 287 233 62 496 270 
63 432 453 309 47 205 203 257 416 
143 434 151 107 231 204 
257 222 497 142 127 36 
334 133 497 134 142 127 180 
269 431 340 458 129 
63 47 201 29 
139 434 47 436 
270 330 436 360 257 409 
257 416 462 84 458 129 
63 47 257 326 368 
257 341 4 160 257 263 
434 129 179 202 258 184 38 179 131 340 
41 196 462 316 336 265 
269 346 152 62 489 33 
231 131 134 153 205 
179 22 256 163 
455 103 63 358 314 205 
11 269 127 377 492 
455 96 96 183 174 33 
231 353 394 289 68 
458 129 458 202 6 32 374 115 
63 474 309 305 257 451 260 
92 191 423 63 497 104 
458 64 227 257 482 
265 346 257 117 118 
269 191 263 33 
458 129 458 191 134 491 
257 159 22 367 
455 351 473 309 282 245 257 334 
38 458 175 62 110 234 205 
63 104 340 86 426 416 
455 104 340 47 309 177 
455 273 193 189 242 
272 241 22 214 491 
455 103 265 257 398 11 408 257 341 62 429 
332 80 22 161 234 171 
63 47 309 349 199 63 293 231 129 
62 395 263 11 127 316 56 374 301 
179 22 318 487 456 53 309 104 242 
138 133 495 68 
57 269 346 460 62 489 130 309 319 309 257 384 336 257 281 
62 395 35 189 257 476 403 191 251 156 
269 346 453 309 127 62 243 
179 306 257 451 260 
269 191 288 24 242 
257 285 131 134 408 394 289 28 
50 346 50 458 204 
62 35 191 251 176 374 217 
139 478 177 265 346 134 274 
257 302 183 62 429 
231 41 250 62 337 60 
455 104 340 483 242 424 462 45 50 265 455 293 309 47 139 317 
92 22 271 222 336 343 
257 85 91 287 271 29 28 
270 141 380 191 163 
215 131 134 417 394 29 28 
257 107 118 462 309 305 270 260 89 62 33 
62 334 299 495 309 68 
269 346 134 265 63 432 134 8 458 129 
395 159 151 251 203 257 374 464 105 
455 104 340 86 14 131 269 257 164 109 299 129 
269 11 273 127 257 97 32 
455 296 134 453 309 55 8 
242 462 62 357 441 458 73 
455 202 24 309 319 172 415 62 463 231 129 
31 431 340 362 269 
84 63 362 257 429 309 315 469 32 
63 151 111 309 243 
132 46 47 143 105 
63 151 220 189 269 458 129 
270 43 191 427 
72 12 21 285 250 271 68 
92 462 271 369 336 65 
455 473 309 305 242 270 
269 11 127 446 
242 4 134 127 52 
265 346 67 107 234 286 
257 85 131 134 408 394 332 28 
63 293 62 59 231 129 
434 47 309 218 144 286 
265 191 351 257 369 
265 346 134 58 
63 151 227 312 336 62 387 
179 427 434 14 131 134 293 309 127 427 
179 79 184 14 455 191 
271 28 336 257 395 247 22 322 
455 191 203 257 136 377 475 257 315 
257 141 129 265 271 247 250 152 180 
269 284 127 200 374 115 
257 277 495 
179 22 209 190 242 217 
63 47 309 258 143 434 
179 104 340 362 309 188 265 
13 476 191 67 357 
455 104 340 483 458 307 309 187 265 325 254 92 
242 462 134 61 458 129 
38 269 462 174 451 
242 4 134 319 189 394 289 
28 336 257 496 248 47 134 152 316 398 
257 126 107 118 462 309 282 257 185 448 
63 273 5 205 
458 131 134 177 69 179 202 127 116 
257 80 151 189 458 129 
269 287 271 29 28 336 257 313 
269 202 127 62 409 234 205 
215 64 233 482 
45 462 242 438 395 486 
455 4 49 103 234 257 392 
269 346 268 333 41 
63 432 134 453 309 472 271 71 189 257 365 458 129 
132 63 4 104 423 
63 151 234 257 61 247 458 129 
132 431 269 47 309 127 
46 282 309 349 257 424 
215 202 134 142 68 189 257 91 
269 386 233 240 290 
57 92 462 62 293 
242 462 72 107 407 234 257 425 364 
179 250 272 317 
132 458 287 271 28 301 
174 338 431 340 47 486 303 
428 466 122 127 189 95 130 
242 497 244 62 34 
179 104 340 47 196 33 
257 120 436 229 
464 434 47 152 427 
231 346 474 309 218 280 
269 191 13 297 441 336 80 
63 432 62 50 333 132 63 22 340 257 451 
269 346 257 456 118 46 362 309 349 
467 406 457 353 
132 179 22 134 257 97 393 
257 169 353 309 68 
458 436 456 34 
179 2 257 291 130 
269 346 453 309 127 62 387 263 415 173 
63 104 340 47 62 67 117 141 
455 113 340 127 245 174 260 
257 477 131 340 408 289 28 
185 434 47 436 
179 110 231 202 340 472 269 
455 104 340 24 265 89 227 
458 462 251 309 315 171 
265 346 62 391 336 466 458 129 
62 477 191 251 309 127 209 381 
92 22 41 139 
438 102 191 134 209 
455 483 63 432 453 309 305 269 458 129 
269 191 134 62 170 463 
455 47 174 27 153 
242 378 482 184 485 24 423 
460 458 129 458 202 35 
63 358 349 469 257 374 464 105 
455 296 453 309 314 220 189 269 
458 436 89 72 12 302 
28 336 257 443 47 134 152 209 
257 91 131 134 408 289 28 
257 283 303 175 495 309 68 189 257 443 
63 432 220 189 265 
265 191 62 50 463 
179 353 309 68 289 
458 346 227 101 
269 346 134 257 130 46 362 309 315 458 129 
455 124 309 207 405 132 191 340 198 309 104 269 
185 241 436 381 203 257 302 
455 483 458 175 62 357 429 309 319 309 257 424 321 
231 191 251 309 127 209 
231 131 340 86 233 27 456 153 
438 60 175 306 19 475 257 425 364 1 38 255 
63 151 62 341 
269 346 453 309 166 485 32 
271 270 191 356 92 
257 389 175 152 382 309 87 
185 241 22 427 456 34 
458 346 273 468 286 
210 462 357 309 184 458 129 
179 47 134 52 286 309 104 269 458 129 
133 64 265 257 82 191 61 
257 219 129 203 62 477 
257 12 21 129 269 250 271 367 146 
46 351 104 340 408 485 
179 104 340 86 233 458 129 
444 208 346 476 169 64 257 91 
438 387 250 323 466 
458 346 270 336 257 392 
92 346 62 313 309 413 485 62 19 141 
269 11 244 383 309 185 492 324 159 151 99 
269 131 134 311 254 265 130 
132 32 466 462 62 165 
390 460 47 134 209 438 153 
242 462 453 309 244 33 
455 24 309 47 30 172 260 
179 230 188 203 205 
132 455 104 340 483 92 462 
328 149 282 423 
63 188 63 4 104 269 
231 431 340 96 24 269 458 204 
179 104 340 362 309 86 
455 131 50 254 336 269 458 204 
269 191 340 288 24 242 
143 275 47 309 218 309 72 384 
63 483 265 270 462 58 
133 129 257 80 202 121 229 
46 113 340 104 196 268 269 458 129 
271 29 375 22 54 53 
271 289 123 191 128 
132 347 179 250 340 468 184 455 202 340 47 99 
332 80 151 413 234 381 242 217 
179 432 134 453 309 408 269 309 286 
347 455 104 340 24 46 455 104 340 24 46 
257 409 94 189 
46 432 52 309 104 265 
269 79 203 62 477 
104 46 188 265 455 4 282 414 242 
428 47 88 458 129 
271 385 28 22 322 
231 191 134 203 334 
231 129 92 202 127 271 29 367 68 
257 222 497 134 142 127 36 
257 80 151 251 309 456 487 171 
63 227 251 269 
45 63 471 340 47 242 165 
458 202 134 153 257 40 51 
271 29 375 22 54 301 
269 191 33 309 59 458 129 
72 85 285 497 134 142 127 180 229 
394 429 309 2 462 62 357 270 458 129 
269 113 340 319 189 24 242 458 129 
246 22 226 309 62 216 302 
132 455 11 273 408 485 
38 455 104 340 362 269 309 127 
14 11 315 257 374 260 
179 284 47 270 458 129 
265 462 49 309 127 251 
246 22 381 209 475 72 389 302 
458 307 309 319 309 444 208 
271 270 191 491 203 257 77 
62 223 326 462 310 336 265 162 
257 130 455 129 269 231 129 
455 4 177 199 455 24 
374 462 257 424 168 
132 458 129 458 250 316 271 395 401 
46 113 340 96 60 269 270 118 
84 265 346 257 456 378 458 307 309 319 
455 288 83 265 
45 455 4 134 311 415 493 434 
257 154 157 64 92 191 394 401 
179 362 46 309 104 269 
246 47 64 482 412 205 
38 269 346 107 309 104 143 275 
257 138 354 368 462 84 251 309 244 485 257 181 
132 269 346 62 496 281 
179 22 427 156 
241 483 269 122 235 127 41 442 
257 74 307 309 6 269 32 
257 341 353 367 68 189 257 253 
92 346 423 46 4 104 268 269 458 129 
63 151 134 453 309 401 415 269 
63 293 257 146 38 63 293 269 291 300 458 129 
455 351 7 309 71 
63 104 340 362 309 55 
92 22 271 367 28 189 257 42 336 434 491 
481 221 230 127 445 374 115 
132 458 287 271 289 146 
269 346 84 33 309 104 269 
455 351 473 309 282 269 203 458 129 
269 346 134 174 118 
370 133 497 134 127 180 234 68 
455 362 205 309 319 309 13 172 231 129 
257 456 447 191 445 383 418 18 
132 458 471 340 127 254 336 311 
257 222 497 134 142 127 36 415 186 133 
265 346 257 130 46 104 269 
138 133 214 128 343 304 336 257 140 
493 151 257 136 383 400 203 257 424 
257 44 462 62 67 39 270 458 129 
28 151 309 127 209 56 257 384 336 257 34 
92 22 212 336 286 
269 346 351 30 81 458 129 
132 92 462 423 63 4 104 268 269 
269 346 62 82 265 346 474 309 127 316 
84 63 151 264 38 63 362 309 314 269 453 
257 207 191 134 128 487 156 
63 356 173 437 203 257 211 
257 107 118 462 265 257 393 431 340 47 309 319 309 31 84 
269 131 134 408 29 28 
269 191 62 357 82 
257 21 285 353 309 68 
227 185 47 64 237 72 247 
38 265 191 96 257 315 
269 191 33 234 62 59 
255 250 257 126 
458 381 64 205 
455 104 340 483 242 462 62 117 401 458 129 
132 257 441 175 218 265 455 47 309 82 189 415 174 210 
132 269 122 134 127 257 130 46 24 
231 175 383 317 
179 432 357 234 101 
92 346 460 62 489 130 309 319 
269 47 271 28 
257 170 202 134 408 289 28 268 257 207 
455 106 273 473 309 104 269 324 
231 131 134 408 233 456 153 
63 104 340 362 309 408 485 458 129 
242 462 257 370 486 458 129 
265 202 127 62 452 59 
179 151 256 163 
231 497 340 127 180 234 68 301 
257 243 462 134 469 458 129 
257 12 21 250 271 68 189 257 91 
92 462 423 455 4 104 268 265 458 204 
242 33 179 373 
242 462 13 210 
132 242 462 257 425 364 
455 460 188 455 4 104 269 
439 440 131 134 86 
269 462 308 44 
92 11 127 271 343 
257 172 90 495 309 68 189 257 443 192 
428 400 188 265 346 257 291 82 
185 12 120 436 
169 133 497 134 127 142 180 234 68 
257 185 84 411 309 160 309 257 435 334 
57 257 435 85 183 271 345 
126 336 227 458 358 127 172 
257 260 346 257 97 
269 346 351 423 458 129 
132 234 286 242 462 426 172 
257 425 364 175 361 269 
269 191 257 140 14 131 340 362 309 218 485 415 13 384 336 257 401 
63 11 2 234 173 458 129 
57 242 91 191 361 56 246 
63 47 340 200 426 311 
455 296 453 309 396 
92 22 464 29 28 
257 35 462 251 309 127 67 337 
63 47 62 391 336 33 458 129 
92 497 47 152 332 
84 269 4 127 129 
455 104 340 483 63 432 453 309 47 265 
455 104 340 483 458 358 160 
257 91 287 271 289 28 
179 145 205 242 33 
257 112 468 257 359 326 265 269 373 472 62 68 189 53 
120 382 245 257 389 
265 462 134 257 369 
179 47 257 339 454 
227 439 151 223 487 335 
221 151 54 374 122 
257 434 47 271 466 
458 346 134 453 309 305 
458 129 269 497 127 212 418 324 269 462 209 
242 462 351 257 130 269 462 
63 104 340 483 255 284 349 286 240 270 
215 353 309 417 394 289 28 
242 462 426 392 393 458 129 
458 175 404 62 350 225 234 229 
265 191 240 357 240 269 474 
202 46 104 269 32 
179 230 273 305 
132 265 202 127 438 456 463 336 257 115 
335 458 88 257 334 
458 131 340 197 245 
347 257 397 250 152 270 447 269 202 47 152 469 
257 466 462 92 
10 175 64 265 
62 465 285 353 309 68 189 257 91 
242 33 63 362 173 309 319 227 257 130 
227 375 284 127 24 242 
455 86 458 4 104 269 
246 329 151 312 
38 45 131 496 114 140 
63 131 340 472 269 100 63 110 269 202 160 309 49 377 434 
271 80 47 152 54 
455 250 271 33 309 483 268 269 
231 353 309 408 289 146 
455 104 340 47 33 309 71 38 104 227 493 275 
246 151 125 17 234 257 281 
45 455 287 269 30 437 
231 473 309 86 269 227 
132 151 179 96 
455 497 340 71 132 455 473 309 305 
62 35 191 251 229 
400 218 38 319 
455 131 340 408 485 89 394 369 
63 11 314 343 
132 455 113 340 104 246 
242 243 183 428 336 174 387 
455 129 455 473 309 127 197 
271 29 393 299 462 453 
269 191 251 309 127 200 324 257 384 336 257 115 
269 462 33 309 305 32 
458 436 257 374 115 
72 44 191 308 130 192 
38 62 357 281 41 
139 188 269 11 
269 346 257 315 336 62 496 115 
179 47 134 152 79 309 337 280 
269 346 62 274 61 443 231 129 
231 191 209 53 
242 191 271 446 
455 47 271 496 146 309 417 291 84 458 129 
84 455 106 474 205 245 174 197 
46 113 340 2 173 265 130 
132 265 462 13 291 
455 202 134 104 265 
455 11 35 234 46 
132 210 230 319 189 
455 284 340 59 394 336 174 375 458 129 
46 362 309 314 205 264 
458 131 134 417 257 330 346 153 
428 214 497 319 172 
132 269 346 67 107 309 184 
455 11 6 309 320 493 275 
151 63 453 144 205 
458 129 422 473 289 80 189 205 374 34 
335 269 191 446 
257 44 462 251 309 244 62 217 
242 462 453 309 127 257 396 
458 131 134 153 257 29 329 
170 133 202 134 68 289 189 257 443 
45 265 191 357 350 
179 163 174 103 
467 406 457 108 
428 273 316 269 
335 257 260 94 
179 47 309 187 485 415 227 336 269 
63 497 134 282 62 401 458 129 
271 327 251 
56 171 458 250 88 
455 47 340 250 265 
458 284 127 226 254 336 333 
63 104 340 362 309 59 62 118 458 129 
455 362 257 320 458 129 
455 351 47 309 314 269 453 
227 257 400 86 269 462 458 129 
269 346 438 317 
38 231 373 134 55 92 
63 47 309 19 257 162 
458 335 388 309 257 302 
265 183 62 441 309 187 254 
383 458 346 67 357 
269 346 257 126 107 118 453 189 203 257 424 291 84 
470 169 133 495 309 68 189 257 222 
179 358 218 309 86 173 
62 357 33 191 250 56 227 
132 458 122 273 282 257 429 
28 22 134 209 
62 496 420 247 7 9 75 242 115 
227 336 265 57 11 218 381 
344 434 460 218 
271 270 191 491 38 271 270 175 152 427 
84 455 483 269 346 41 176 458 129 
63 358 218 254 38 408 269 426 392 437 
269 346 446 84 
12 133 497 134 142 127 180 234 68 189 257 91 
62 295 462 134 251 487 374 115 
458 191 214 226 309 62 302 
63 47 62 429 309 472 485 234 269 
255 346 470 169 353 309 68 189 257 443 301 
63 351 293 309 282 242 146 254 
257 299 191 134 491 
132 179 47 465 
179 151 251 309 121 487 171 
46 282 111 309 269 
132 269 431 340 55 92 
265 462 134 125 309 127 257 443 
257 341 183 90 456 34 
257 350 462 67 357 
231 129 257 109 250 257 395 177 
458 214 306 265 294 
63 358 244 269 475 92 
132 242 462 134 62 117 463 234 205 
265 346 199 458 131 
242 462 453 309 127 62 50 212 418 458 129 
455 47 309 104 275 84 
120 151 120 
271 327 22 128 89 257 260 
132 234 184 458 462 186 
455 351 473 309 127 223 
179 284 47 404 2 
63 113 340 104 269 264 
426 317 293 265 
351 24 62 277 
63 373 319 309 257 364 
458 462 270 336 257 312 336 257 496 341 
63 106 474 62 117 260 242 217 
458 316 271 68 
271 270 4 55 205 
257 97 191 251 229 
350 222 129 383 195 436 
231 497 134 127 180 234 332 68 
179 131 134 408 62 42 336 491 
257 285 131 134 408 28 
269 497 134 142 127 36 
84 63 362 309 319 227 257 130 
383 29 120 22 491 
269 346 134 372 58 
455 296 453 309 104 269 
335 269 191 166 33 
231 129 231 497 134 408 394 28 
269 471 340 311 234 205 84 
269 346 62 67 357 167 
269 191 62 50 441 458 129 
265 346 199 455 349 
241 47 152 163 
63 104 340 362 309 127 163 
455 483 455 296 453 309 104 269 
455 113 340 188 455 287 485 62 172 71 
92 462 271 130 455 4 188 203 265 
179 353 309 408 438 153 
455 497 340 282 485 
271 164 4 187 485 415 265 
265 450 497 134 127 36 
269 202 82 237 62 443 309 435 334 
242 191 257 277 346 263 
269 346 24 453 172 234 184 
132 438 168 460 462 
38 265 462 67 107 
242 191 129 309 127 41 442 
458 131 340 362 309 218 254 336 257 260 
92 191 271 367 68 475 257 277 346 90 
257 224 175 309 127 274 
132 455 483 455 191 257 49 270 309 483 265 
179 131 340 218 264 
231 191 198 309 218 254 336 269 
257 35 462 251 192 
265 191 41 337 
271 343 191 128 301 
455 131 340 104 257 275 455 473 309 104 
257 424 122 273 86 
464 28 22 142 316 398 
458 462 257 451 309 319 309 409 
63 47 309 408 130 
227 46 4 104 462 282 205 92 458 129 
265 346 257 49 387 455 47 
269 191 272 418 
250 269 152 72 181 455 202 24 309 483 455 202 47 226 269 280 
255 316 271 367 68 144 257 407 
428 434 113 340 104 265 
265 346 257 130 455 106 288 152 
434 151 446 458 129 
92 191 271 367 68 475 170 133 
265 462 134 257 443 458 468 87 
38 434 11 121 309 218 
269 346 257 97 92 
215 250 473 62 34 
132 63 293 309 86 332 28 
455 104 340 483 458 131 
132 458 73 265 269 191 41 176 309 244 62 263 
455 483 458 358 59 
62 297 447 462 161 234 381 242 34 
63 47 309 319 144 451 
257 302 214 495 309 408 146 
458 96 473 309 104 265 
455 483 455 250 62 50 441 231 129 
231 351 64 458 129 
455 362 205 309 349 242 
29 133 495 309 68 
257 170 175 152 404 254 
179 129 63 47 428 350 234 46 
132 269 191 240 337 240 269 202 282 
62 40 330 191 214 116 203 257 443 
455 104 340 47 237 146 458 129 
383 29 195 22 214 427 
269 462 134 62 165 234 173 
84 455 106 474 265 458 129 
257 80 331 304 208 444 208 1 255 480 38 257 425 364 
246 47 182 377 375 
458 431 340 86 184 
242 191 340 196 258 
159 22 309 127 322 301 
269 346 67 176 458 129 
63 151 220 415 205 309 349 309 269 
179 362 184 309 104 29 275 
458 278 309 65 309 422 189 171 
269 346 234 227 336 286 
242 462 257 297 
215 131 134 142 47 332 28 
63 432 290 63 113 340 55 257 434 458 129 
132 269 346 220 84 
242 462 134 257 378 
455 129 455 202 311 234 223 
269 131 134 177 199 482 179 373 119 
144 227 92 22 271 221 
132 455 104 340 47 309 86 
434 284 127 469 269 
63 47 309 127 332 425 
179 163 426 434 
257 159 22 340 251 487 374 217 
347 269 462 63 11 218 
87 122 273 86 
455 471 340 408 46 233 153 458 129 
63 351 250 62 357 33 
455 124 38 455 113 340 
458 346 62 357 81 
242 462 309 35 309 184 
46 47 309 282 111 309 269 
242 462 62 496 210 234 184 
132 179 202 340 
179 250 17 377 336 212 
45 269 462 453 309 127 62 243 
63 106 250 428 327 
341 133 497 340 127 142 180 189 171 309 68 189 257 91 
242 462 62 162 458 129 
458 214 276 62 71 
269 191 340 257 97 118 
257 20 273 7 234 286 405 
185 22 209 
179 202 214 25 444 208 
269 462 257 130 309 459 458 129 
257 159 22 209 144 257 337 336 257 137 
84 63 103 242 11 59 
62 217 381 458 436 
242 462 62 117 118 
269 346 134 257 466 231 129 
265 462 340 125 309 59 
257 169 250 271 289 68 192 
179 188 242 281 11 384 485 257 97 
455 296 134 290 242 100 455 296 189 62 446 393 84 
63 131 340 372 47 62 393 407 
63 460 47 340 182 426 392 260 
132 455 356 62 130 309 282 203 
269 346 41 107 
37 462 458 254 336 62 259 
227 185 22 475 1 
458 131 269 379 19 
455 351 362 309 319 231 129 
139 151 203 101 
269 191 96 96 357 
458 468 184 455 497 134 
257 283 303 209 271 28 
242 113 340 127 357 455 110 
257 341 353 
455 103 269 462 340 242 115 
458 346 460 343 
227 63 47 309 104 462 2 270 357 260 
455 103 179 432 291 
345 471 340 127 367 
63 151 134 453 309 75 205 458 468 87 
271 270 497 127 180 234 68 
215 47 353 309 417 394 28 
63 104 340 47 394 333 
455 131 340 2 405 458 129 
63 106 474 309 82 189 
271 270 175 306 185 
216 133 497 134 142 127 180 234 68 
38 179 11 47 269 
231 431 340 362 184 309 396 458 129 
455 4 288 127 203 320 
62 297 447 462 308 130 
257 80 94 62 34 18 
269 129 257 80 202 121 487 229 
438 166 191 268 423 
242 462 62 50 338 
455 104 340 86 199 462 257 48 336 269 84 
228 29 28 257 91 129 
257 334 346 263 462 395 
265 431 340 311 
38 46 106 474 269 
455 351 47 309 104 269 
63 293 309 47 269 
455 104 340 86 199 270 462 
202 269 127 446 347 179 22 195 
257 409 191 251 309 456 414 257 217 
63 106 163 257 470 137 
238 78 
269 7 415 62 298 57 
265 346 426 477 
92 191 271 367 68 475 479 
455 131 340 483 455 250 62 429 458 129 
269 191 338 412 338 
257 424 230 244 345 84 458 129 
370 170 285 497 134 127 142 180 234 68 
257 407 462 54 309 456 487 376 
63 106 474 257 392 476 203 257 78 
455 358 273 104 265 32 
132 46 460 47 62 259 309 104 
257 395 462 156 
257 185 194 47 257 291 309 160 
455 358 460 127 62 310 336 275 458 129 
269 175 134 152 316 398 
365 133 495 309 68 
458 358 314 286 203 375 
133 497 134 127 180 142 
63 230 166 159 
455 288 110 174 210 191 62 172 71 
458 191 445 487 456 376 
455 11 35 458 129 
269 462 72 107 263 240 309 199 63 104 
257 215 109 353 68 
60 324 46 319 
370 133 250 271 68 192 
455 47 340 88 174 172 3 335 458 129 
179 432 61 292 
434 408 46 275 
14 462 290 265 
458 175 309 401 415 265 
257 303 35 462 251 301 
242 462 257 117 270 
179 193 309 267 32 
46 113 340 305 265 130 
231 131 134 86 438 102 
265 346 199 462 45 107 
30 330 462 256 445 203 484 
455 131 340 166 173 485 
257 206 477 129 
63 432 24 387 
455 296 134 453 309 2 415 173 
126 129 179 250 152 
269 191 134 161 
46 113 340 319 203 92 
215 64 265 
257 365 250 271 398 68 144 95 263 
455 362 309 349 257 338 
354 133 129 
257 476 169 495 309 68 
63 113 340 320 269 
46 284 288 258 257 434 
38 265 346 134 257 384 336 269 
269 191 62 50 217 458 129 144 257 395 
438 496 393 175 340 152 322 
455 71 234 257 434 458 129 
257 40 407 250 152 251 381 242 217 
265 191 257 2 336 257 260 
269 346 62 451 234 184 
257 263 462 84 189 160 
242 462 426 243 458 129 
458 436 496 115 346 441 242 115 
455 104 340 362 309 127 265 130 
63 293 309 121 
257 325 230 134 127 52 309 319 189 
455 483 269 346 257 392 118 234 257 393 
257 374 141 191 467 
179 471 340 311 84 
269 11 244 33 324 179 4 59 269 
455 103 134 458 129 
132 231 431 340 197 245 
179 86 62 391 458 129 
84 265 458 307 309 2 458 113 340 
455 296 134 453 309 305 
455 86 455 296 453 309 127 197 264 458 129 89 257 33 
132 423 462 240 269 191 
265 373 134 127 257 443 
269 346 351 62 357 315 
92 191 271 367 68 189 257 222 475 31 
38 455 483 269 11 127 257 126 107 118 234 62 489 33 
455 131 340 86 233 
269 462 54 309 486 374 281 
335 63 11 6 309 331 257 241 
63 227 86 199 257 165 462 
242 462 62 67 446 157 458 129 
242 270 11 127 271 446 
242 462 62 357 141 
458 346 214 62 494 
45 458 358 282 438 429 
174 260 462 469 231 129 
132 455 349 327 
63 124 309 472 459 
46 273 362 309 305 265 130 
265 330 346 153 175 340 152 209 
38 269 462 107 
179 129 269 462 134 58 
458 381 193 309 65 257 466 
231 473 398 19 38 231 474 269 
46 96 188 269 
455 351 362 309 127 310 336 269 458 129 
62 215 285 129 92 191 271 123 
132 269 175 62 489 130 309 319 
458 335 191 209 379 256 427 
257 357 118 462 63 282 309 2 291 300 
242 462 62 67 107 225 231 129 
458 353 309 408 394 289 146 
455 86 174 260 411 
428 434 202 47 318 485 
63 362 332 28 
13 102 191 340 99 38 92 191 271 367 299 68 
269 346 13 165 
38 179 432 343 269 
62 409 191 54 309 315 374 217 
132 257 334 388 372 289 
132 269 346 62 357 315 
185 29 434 22 128 491 
458 462 460 251 309 119 409 
257 465 64 269 
383 29 195 38 383 16 22 427 
84 179 188 269 
179 104 340 47 62 130 309 55 286 458 129 
179 22 134 41 274 231 129 
257 465 175 64 257 222 
257 170 353 309 68 189 257 91 
14 151 257 241 
132 227 346 134 17 
269 191 340 274 20 257 407 183 378 
458 408 46 45 139 454 
458 431 340 86 14 231 462 
63 106 474 309 2 269 
92 462 271 59 203 257 325 458 129 
458 129 257 443 230 384 
92 11 127 271 237 118 458 129 
455 483 458 358 472 269 32 
455 191 343 234 174 210 
264 151 426 15 
257 299 495 289 68 
231 175 383 317 336 233 27 
458 175 196 465 
458 353 309 68 189 257 419 159 
179 473 309 349 184 
179 131 340 349 286 
257 164 109 175 64 269 
455 296 337 458 129 
269 462 460 58 
38 63 4 397 485 415 257 392 
132 428 387 312 129 179 495 309 408 485 
257 328 129 269 202 134 197 280 
272 434 22 129 309 47 152 491 203 257 207 
458 346 426 494 38 455 110 63 131 62 50 259 234 199 63 250 
84 46 106 163 173 
242 462 351 30 260 234 286 
179 353 309 408 29 28 
63 22 343 234 62 305 
455 113 340 127 310 336 265 
458 79 234 332 33 
458 191 427 442 156 
246 492 331 482 
458 462 214 473 203 257 425 364 189 402 482 
269 191 50 309 2 264 
265 191 240 337 240 458 474 
231 191 111 56 205 458 129 
257 341 204 439 434 22 163 
46 11 349 184 203 398 90 458 129 
458 131 134 408 28 336 257 161 90 
242 462 257 130 269 284 47 152 
257 409 462 251 309 456 62 34 
269 431 340 288 311 132 270 4 288 6 
257 140 175 249 95 26 336 123 203 257 236 
269 346 134 62 357 153 
455 131 483 265 458 129 
132 179 284 340 
98 265 63 106 249 139 357 159 458 129 
455 47 174 27 168 
257 302 129 269 131 134 411 309 160 257 263 
132 455 362 269 309 319 189 
257 341 11 121 95 311 458 129 
455 497 340 82 458 129 
265 57 462 340 125 
156 346 407 191 382 309 257 326 
269 191 340 251 
383 22 475 257 425 364 
132 92 191 271 299 68 475 257 138 285 346 90 
458 129 271 263 250 152 316 344 
104 455 483 269 373 
347 46 362 309 472 62 357 33 46 104 340 71 496 114 
132 462 92 62 378 234 173 
455 110 269 202 458 129 
46 113 340 55 269 
455 315 30 270 
257 465 307 62 263 56 257 384 336 242 217 
92 462 460 103 458 129 
426 259 462 309 2 
216 170 133 353 68 
63 284 47 62 50 33 
227 495 68 
38 455 86 269 346 134 
271 270 191 491 203 257 207 
455 113 340 319 189 24 242 231 129 
455 106 249 173 71 38 458 4 71 
269 346 41 337 309 60 
179 104 62 391 336 357 
257 70 183 271 345 301 
84 269 346 33 309 82 189 
201 409 462 251 309 456 185 105 
63 230 396 234 242 458 73 
38 455 113 340 104 269 
43 133 36 265 257 407 183 378 132 287 271 28 
257 389 462 214 308 170 320 
455 362 309 305 458 73 
63 71 240 62 393 458 129 
298 462 30 181 
84 63 47 309 104 257 97 118 32 
257 91 131 134 177 199 482 179 119 
458 131 134 153 257 299 
257 370 170 129 179 250 271 367 146 189 257 207 
154 269 346 357 309 349 46 
89 257 384 336 62 441 269 346 62 305 
458 346 343 234 62 443 
455 24 493 16 
92 191 423 455 497 104 405 458 129 
132 265 11 244 266 492 
132 455 47 309 282 111 309 269 
455 351 473 309 319 234 257 305 
347 46 408 434 62 357 259 179 11 311 
132 269 346 134 257 451 33 458 346 152 291 
132 327 94 142 
92 346 423 458 4 104 234 286 231 129 
457 151 84 308 13 320 
179 432 72 181 336 248 
16 104 134 47 257 291 309 35 
257 433 497 134 127 180 234 68 442 192 
455 273 474 245 458 129 
428 22 312 336 257 97 387 
455 191 340 453 309 408 173 257 305 
455 351 497 340 188 269 
269 202 134 127 357 
63 404 173 485 38 458 191 223 
269 346 134 62 466 165 269 346 62 11 165 
132 63 113 340 282 394 336 265 
458 431 340 47 257 401 
455 351 104 340 86 
455 47 340 250 62 391 318 309 184 
139 131 134 188 184 
347 92 462 62 11 92 462 62 130 
458 250 62 50 294 
242 462 438 451 305 203 257 425 364 
63 230 408 459 62 429 
46 47 309 104 269 428 33 458 129 
455 351 250 309 55 269 
92 462 271 270 309 258 184 458 129 
63 4 134 408 485 103 231 129 
257 21 57 64 265 394 401 250 152 180 
455 4 282 254 336 320 231 129 
257 330 191 223 309 319 309 394 338 265 202 47 173 
269 191 62 50 51 
62 35 191 54 381 301 
257 295 462 251 53 
241 250 309 55 
455 483 63 47 265 291 
423 191 220 234 184 
377 317 22 491 
29 133 353 68 
455 104 340 483 92 346 394 165 415 453 458 204 
257 370 170 250 271 68 
265 462 453 309 244 33 
347 455 497 244 269 197 455 202 
455 296 460 24 265 
383 237 222 7 156 
132 269 346 134 199 231 251 
257 153 191 134 209 
132 69 231 307 265 455 104 134 86 
269 497 340 127 332 274 
335 63 11 282 189 415 29 101 
38 493 151 257 275 265 151 126 107 309 286 
179 47 134 152 356 
265 153 11 134 121 
132 265 346 134 45 
179 353 289 68 
257 164 109 250 271 68 189 257 91 
179 362 309 282 286 245 
269 113 340 127 58 458 129 
455 104 340 24 257 130 179 104 101 
269 346 62 452 82 
63 293 62 401 84 
455 106 474 309 282 197 309 265 
215 353 309 417 394 29 146 
265 462 134 233 130 
257 185 22 134 310 336 257 456 247 
455 96 104 340 86 344 
227 250 257 97 33 
455 131 340 305 234 257 451 272 492 
63 306 92 324 
89 257 97 33 269 431 134 282 205 280 
269 346 257 130 336 257 101 
271 237 454 22 356 
459 351 373 47 62 429 
215 129 270 330 191 491 38 30 191 427 
46 316 62 391 336 466 
159 11 127 322 192 
57 92 151 288 327 
132 231 129 257 248 462 257 248 
257 425 364 175 134 209 28 336 257 411 
63 151 134 264 309 396 405 
179 47 13 27 327 
455 483 458 175 62 96 357 260 
269 346 134 265 117 62 401 
28 22 134 128 
63 104 340 86 14 163 173 
257 470 169 175 64 257 222 
63 86 265 242 462 199 462 107 309 173 231 129 
458 131 340 408 438 456 153 
257 29 383 195 22 209 381 
484 175 340 17 203 62 115 
13 409 462 251 309 456 212 418 
455 296 134 111 309 242 231 129 
241 22 437 203 257 211 
63 250 320 336 242 260 
63 250 45 196 19 
455 296 453 234 174 451 270 
383 195 22 491 
231 11 214 91 189 101 360 257 217 
265 409 191 413 234 374 34 
179 22 134 209 
46 4 349 242 203 438 27 311 
269 191 30 357 441 
63 182 412 62 393 265 131 340 47 196 309 2 234 
370 133 64 493 482 
257 170 497 134 142 127 180 234 68 
458 346 50 234 257 78 
174 68 462 271 68 
242 175 423 309 104 415 257 341 
63 358 49 86 203 62 464 418 
458 462 251 309 25 31 32 189 171 
242 462 257 496 424 
458 307 309 48 269 
179 250 271 416 
458 183 90 49 212 418 18 
255 204 92 284 127 271 374 33 
257 401 191 322 229 
269 191 24 62 117 260 
455 191 453 234 269 
458 386 233 240 290 
242 462 134 257 384 
227 22 209 456 217 
455 202 340 104 269 394 29 130 
46 47 309 458 129 
455 96 293 265 458 129 
174 236 462 174 236 
458 351 175 340 306 
458 497 134 127 180 234 68 
257 12 21 285 250 271 367 68 
179 351 362 309 314 269 453 
132 271 35 191 226 189 265 181 
179 47 273 152 356 
215 131 340 86 438 102 
63 131 340 47 33 
63 47 271 378 309 319 
92 191 271 367 68 475 257 366 215 
458 175 212 242 281 
458 11 282 414 269 
257 400 284 2 38 265 346 227 
38 46 293 309 104 265 
458 287 286 62 429 309 305 
132 179 151 340 220 
62 285 129 458 250 271 289 28 
269 230 355 62 459 234 434 
341 133 497 134 127 180 234 68 
269 346 134 62 165 458 129 
269 346 62 357 270 458 129 
455 483 269 346 453 309 127 50 260 
257 341 175 129 269 11 160 412 229 346 295 
455 47 134 152 79 
265 346 134 257 443 291 84 
176 203 257 297 413 455 316 428 117 448 38 382 254 257 397 
455 124 309 472 173 24 184 231 129 
257 159 22 209 144 257 137 382 
458 306 257 294 456 115 
132 63 47 62 391 336 33 
438 160 191 361 
458 175 271 285 
46 113 340 288 104 265 415 242 488 
455 351 104 340 362 309 104 269 84 458 204 
63 432 134 111 309 265 
455 47 356 30 259 
265 346 62 391 336 375 
257 302 131 134 142 65 62 60 371 68 
351 474 309 218 485 415 257 392 
72 12 285 64 269 
458 358 293 332 336 269 
269 191 62 451 25 234 246 
434 104 340 24 269 
46 47 309 121 220 415 269 
269 191 340 62 117 401 
159 22 134 209 
46 230 188 184 
63 113 340 71 426 260 411 
179 202 134 408 289 28 
30 447 336 80 262 257 383 329 175 152 54 234 374 34 
159 22 251 381 242 217 
269 11 127 117 458 129 
428 22 404 38 428 22 134 
458 346 453 309 319 227 257 130 
269 131 134 408 28 336 257 482 
343 191 128 92 456 217 
257 186 470 169 495 309 68 189 192 346 334 263 
455 483 63 131 257 291 118 264 
92 497 214 127 61 328 
257 277 353 227 336 205 
458 497 134 127 142 180 234 68 
341 4 134 104 242 311 
269 462 134 257 49 270 
455 4 2 458 129 
269 346 257 130 269 346 453 
242 462 234 184 458 73 
63 151 8 309 59 227 242 458 129 
299 159 22 134 251 487 171 
227 377 22 203 357 102 
132 458 495 309 408 28 
63 11 305 458 129 
199 462 257 466 347 46 104 340 47 62 259 
179 104 227 257 323 275 46 293 309 104 309 305 
63 47 474 269 84 
199 346 257 48 336 269 
85 133 497 340 127 180 234 68 
455 473 309 218 203 38 305 
269 346 453 309 127 62 393 118 458 129 
46 2 415 257 434 46 47 
63 11 127 197 458 129 
269 497 244 62 489 33 458 129 
257 403 462 460 203 150 
257 206 341 175 129 269 202 417 257 411 242 217 
132 265 191 418 18 
179 131 134 86 199 191 453 189 231 129 
92 22 439 456 281 
179 129 80 22 460 453 189 
63 432 337 309 242 
46 4 104 265 458 204 
257 247 202 127 480 346 297 
45 455 250 309 82 189 
257 341 131 134 142 68 189 269 
257 157 175 355 257 61 166 336 257 115 
438 409 462 413 234 374 229 
438 263 462 251 374 217 
455 351 319 92 38 2 
455 104 340 86 199 438 325 462 
269 191 134 62 161 118 
63 106 474 309 396 
257 410 64 257 91 
179 22 309 127 209 301 
458 4 177 199 458 307 
455 483 458 346 182 203 62 50 130 
132 179 104 340 47 62 393 494 
38 458 175 340 306 62 118 3 458 474 264 
455 362 309 166 173 455 296 92 
46 4 134 305 412 257 434 
132 269 346 227 179 47 88 
257 185 47 64 257 482 
132 242 497 127 426 456 260 
458 497 134 282 254 
265 346 13 224 
132 458 129 271 80 22 54 
347 63 113 340 104 242 84 63 11 273 104 242 257 277 129 
233 160 191 361 
46 288 47 103 458 129 
179 106 474 466 
63 47 340 474 394 159 
215 129 271 350 225 202 127 445 
269 191 340 196 336 62 82 
455 483 242 462 426 126 425 441 
257 91 175 344 309 127 316 398 
63 104 340 47 237 350 458 468 257 359 326 
455 104 340 86 344 458 129 
257 302 495 309 408 438 102 
242 175 340 187 184 245 
132 11 458 127 485 309 269 
257 383 151 41 337 
269 462 67 107 
38 455 103 179 104 340 
92 151 271 278 309 59 265 458 129 
458 497 134 142 127 180 234 68 
46 214 293 309 127 62 494 336 59 
132 275 474 254 336 320 
92 151 271 327 458 204 
63 432 453 309 349 265 414 
455 104 340 96 362 309 483 268 269 231 129 
63 106 474 309 218 485 415 332 448 
458 351 473 438 466 
271 263 191 99 309 47 152 180 
38 265 462 340 227 
257 170 202 134 142 68 
351 349 199 210 462 
46 27 423 203 479 
257 133 131 134 408 394 29 28 
265 346 13 27 165 
265 431 134 258 
132 434 131 340 86 
63 151 62 310 336 46 
63 110 179 22 453 309 408 269 309 286 
132 458 431 340 47 227 336 205 84 
38 458 473 309 319 309 257 425 364 
334 133 495 309 68 189 257 443 
455 483 455 284 47 306 
434 264 47 327 41 
92 151 45 139 323 275 
179 131 340 47 62 429 
458 351 474 62 223 270 
29 28 22 134 318 
423 7 254 336 269 
89 428 369 455 358 127 198 309 282 414 265 
265 346 199 455 473 
455 250 269 453 458 129 
63 351 47 309 314 453 
458 200 297 456 115 
455 104 134 188 265 
269 346 13 263 
455 320 257 325 458 129 
344 92 462 30 480 
458 191 134 318 270 
242 462 257 277 
92 22 195 38 16 
269 346 62 315 231 129 
458 175 64 242 
458 175 306 383 336 205 
132 242 4 244 33 
269 346 33 309 218 485 415 62 117 305 
257 91 131 134 47 394 29 28 
257 277 129 
30 447 336 80 462 251 374 34 
462 67 107 309 257 354 336 257 338 
63 104 340 47 265 196 33 458 129 
257 215 285 353 309 68 189 493 222 
455 191 198 309 104 265 
458 191 134 89 172 
63 362 173 254 336 257 338 
455 483 455 182 62 67 357 451 413 231 129 
242 191 185 492 18 
455 362 257 137 309 121 
455 483 63 474 62 67 357 81 
133 129 252 332 434 22 491 
257 51 191 257 219 
179 22 41 442 
132 265 346 62 391 336 33 
458 346 62 67 357 330 
38 46 131 423 
335 92 346 257 239 
257 294 462 189 234 257 416 458 129 
132 458 353 309 153 205 89 62 350 225 
179 47 223 221 
497 179 127 356 
13 338 462 308 207 
92 191 340 196 336 265 301 
84 242 462 174 33 458 129 
132 47 179 226 269 485 
257 25 462 251 309 456 487 376 
257 181 462 200 
62 35 462 251 176 374 217 
425 353 309 68 189 257 91 
455 250 62 50 294 458 129 
269 346 460 41 337 309 60 
62 186 470 169 285 353 68 
132 92 191 271 270 
132 265 346 199 269 431 
269 346 62 357 325 
132 203 242 443 455 4 134 104 269 
231 4 2 227 441 254 92 
179 351 408 62 350 225 
484 175 226 265 263 
383 436 456 115 
257 80 151 54 234 374 217 
38 269 113 340 127 41 338 
104 340 60 174 172 458 129 
179 131 340 104 265 
126 353 309 68 309 87 
269 131 134 408 289 146 
63 47 309 319 227 257 130 
455 86 455 104 340 320 174 27 416 458 129 
46 434 483 46 432 446 475 286 
179 284 47 99 410 11 127 410 
455 483 458 11 218 197 458 129 
458 131 134 153 257 141 
458 346 218 45 337 324 
257 435 341 250 271 367 68 189 257 334 295 
62 43 299 64 257 91 
455 471 340 319 197 458 129 
458 462 129 309 47 271 317 
257 29 194 22 134 491 
269 175 257 456 383 105 
257 241 22 467 
257 476 169 131 134 142 65 62 60 371 68 
154 129 458 131 340 86 
458 131 340 47 309 104 265 
455 113 340 68 189 205 
428 131 134 472 269 
231 316 184 188 455 4 472 269 
257 383 47 423 309 104 415 201 29 
179 250 235 88 257 90 
38 269 191 351 270 336 139 
38 282 300 415 269 
269 346 134 265 179 104 340 362 309 65 
476 133 287 271 29 28 
179 22 273 249 32 
269 191 67 107 
231 497 104 265 84 
46 4 127 270 336 205 132 46 4 134 127 257 49 270 
455 296 8 309 59 269 
46 106 474 309 104 269 
458 495 309 68 189 257 334 346 263 
455 24 257 338 
458 79 215 309 134 472 438 153 398 
455 483 63 4 472 428 336 269 485 
458 131 265 38 332 
132 179 47 62 489 130 309 319 
455 4 401 415 269 
265 247 175 134 152 187 9 345 
395 159 151 251 442 229 
92 151 271 482 
271 123 191 142 128 301 
458 175 344 309 319 324 62 70 
92 11 127 271 332 317 
257 295 51 250 271 367 68 189 257 295 
227 250 152 209 56 171 
215 131 134 417 233 153 
455 483 458 431 62 357 259 
309 104 265 455 293 466 
265 122 127 62 451 
132 390 131 134 142 153 257 141 
92 191 257 476 
242 462 351 310 336 257 162 
257 299 353 309 68 289 
203 394 443 275 11 59 374 281 
179 104 340 188 
179 432 8 309 311 415 286 231 129 
269 284 127 62 50 260 
179 353 309 68 
92 191 423 24 269 
257 165 462 72 367 270 
179 122 127 257 126 107 364 336 257 157 
257 165 191 265 271 270 473 269 
257 70 193 309 257 59 
132 428 51 312 110 257 263 284 127 316 190 
458 351 431 340 24 286 20 63 432 203 62 141 
455 191 340 39 458 129 
45 179 151 223 309 319 
179 151 453 309 47 309 408 203 189 143 448 458 129 
63 11 121 309 104 269 
269 346 237 62 117 137 
179 106 316 242 9 62 366 181 
46 113 340 282 111 309 269 
435 133 202 134 177 199 482 458 497 119 
92 191 271 367 68 475 257 138 85 
272 22 427 56 215 
62 395 263 462 251 176 374 115 
63 47 423 309 104 415 493 80 
269 462 251 309 218 485 234 62 395 35 189 192 
212 120 47 436 
269 351 202 340 127 257 97 
63 17 383 448 
92 462 271 247 458 129 
63 47 309 472 173 311 
257 302 299 129 231 250 271 28 336 257 207 
269 346 351 270 336 493 105 231 129 
272 434 436 38 185 22 491 
179 60 269 62 169 
269 497 127 61 
63 358 305 242 443 458 129 
335 257 343 202 315 231 129 
458 353 309 408 394 332 28 
179 22 54 309 121 487 192 
265 462 134 453 309 258 257 459 162 89 227 
231 497 134 127 142 180 176 192 234 68 
395 159 151 134 251 487 376 
63 293 493 185 448 
455 483 439 462 351 291 231 129 
63 47 309 349 458 73 
63 358 349 174 159 
265 346 227 455 86 
455 351 104 340 24 265 
257 328 64 269 
269 346 134 265 489 
92 191 423 226 
257 12 21 131 134 142 68 189 257 207 
92 191 271 130 179 497 282 254 
269 131 134 177 147 292 
257 302 202 408 271 28 
265 443 462 251 309 319 309 409 176 374 115 
257 393 131 134 142 91 438 102 
231 468 62 141 336 470 87 156 
466 80 231 129 
63 11 311 415 257 425 342 
269 202 340 55 92 231 129 
231 191 381 226 309 62 216 302 
132 242 284 134 127 62 61 181 
84 46 47 309 218 415 184 
257 297 38 257 40 22 134 265 357 
246 433 151 84 343 203 334 234 257 461 
179 284 127 52 309 104 45 
257 35 497 218 405 
132 46 106 460 474 309 472 257 437 
46 362 309 24 233 203 242 
438 153 462 189 136 
257 185 388 189 409 456 217 
458 175 134 152 427 
257 465 11 49 177 62 263 11 127 316 176 242 115 
269 191 340 288 265 130 
270 165 462 8 309 282 195 309 319 9 257 320 141 
242 462 62 117 117 260 
466 214 462 72 181 
63 113 340 96 86 487 63 486 269 485 458 129 
179 47 134 52 286 309 349 173 458 129 
92 346 423 88 
455 358 351 319 92 38 282 428 311 203 
242 462 227 455 47 309 177 
132 269 462 340 257 97 
63 47 309 396 242 
84 458 175 62 429 309 413 30 168 
63 47 152 468 92 11 127 271 299 477 
257 157 11 121 487 257 384 336 242 34 
460 92 462 103 
257 409 462 453 189 
271 270 436 456 115 
270 191 209 190 242 217 
63 497 340 104 265 
455 358 127 198 309 311 254 
265 462 134 453 309 59 458 73 
455 471 340 472 269 234 173 
257 299 131 134 408 394 29 28 
30 407 462 54 374 217 
255 462 62 354 368 380 
63 351 104 340 47 205 
455 104 340 472 454 458 129 
84 269 346 453 309 127 486 
269 346 134 24 265 405 
438 409 94 62 115 18 
455 4 134 188 242 
132 458 73 455 104 340 349 242 240 62 452 165 
63 188 269 460 175 62 391 309 408 458 129 
455 104 340 47 265 196 466 458 468 87 
257 285 129 458 250 271 29 146 
63 104 340 86 265 
455 104 340 362 309 319 197 
455 104 340 362 309 319 309 334 
269 462 134 62 263 
132 269 462 257 236 
458 11 121 309 244 257 443 309 257 76 434 
31 462 134 62 380 
246 16 353 68 
265 191 439 418 18 
257 15 128 179 7 308 77 38 437 197 
257 12 170 250 271 68 
38 455 388 189 415 174 210 
330 46 202 340 188 269 
271 77 191 128 
63 288 47 357 375 412 205 
455 79 257 400 309 396 234 242 
132 92 151 214 448 336 247 
133 129 257 383 47 134 152 116 
62 295 462 134 251 324 374 217 
63 106 474 62 489 130 309 319 132 63 106 474 62 429 
458 202 134 68 189 257 28 336 257 80 
179 131 340 483 179 22 52 
319 289 63 129 
46 288 47 309 127 203 320 
56 439 458 373 127 198 309 337 485 38 319 172 
179 182 50 476 
269 346 398 168 458 129 
132 269 175 271 416 
455 104 340 483 269 346 453 309 127 62 165 84 458 129 
272 434 22 128 427 203 265 207 
63 373 47 270 332 260 264 
458 175 111 205 324 
132 455 113 340 104 269 
30 330 193 
179 4 282 453 89 394 33 
458 307 309 305 227 336 257 33 
455 288 293 466 
257 409 94 456 217 
63 151 220 475 405 234 257 374 419 
30 52 173 309 65 
455 497 340 188 269 231 204 
132 257 29 270 462 453 309 127 62 323 311 
215 427 173 185 105 381 
458 129 319 189 335 
257 165 462 308 44 
458 250 271 367 68 189 156 
257 476 169 316 271 367 68 189 257 91 
269 191 134 437 280 
257 341 495 309 68 189 257 328 346 60 
458 462 62 148 380 336 150 
271 455 104 340 86 344 
92 22 29 327 
257 138 354 368 175 495 309 104 45 
92 462 271 270 309 320 205 
237 345 175 134 344 152 226 
455 113 340 59 269 
458 129 257 162 497 244 266 418 
455 104 340 47 237 466 
46 288 362 205 309 282 269 291 
46 362 257 260 309 218 309 46 
92 191 271 367 350 189 13 102 
455 351 497 134 104 269 
257 25 191 322 156 
269 191 209 301 
233 153 175 134 152 209 
455 86 199 458 307 
242 462 134 257 33 309 483 268 269 
335 92 462 257 153 
269 346 453 309 127 62 50 281 
265 497 127 240 176 240 192 
269 471 340 319 189 234 67 489 
132 269 346 62 263 231 358 47 309 472 
269 11 244 62 430 458 73 
335 231 11 282 189 415 233 210 
455 202 103 455 202 340 127 79 309 472 265 263 
347 179 104 340 92 471 340 127 
458 183 90 456 217 
92 96 462 423 179 4 104 268 269 458 129 
84 458 278 309 393 485 415 205 
269 346 227 455 4 104 
458 381 436 89 302 
265 346 62 67 117 118 234 184 
62 263 462 251 381 242 217 
458 4 145 234 333 
16 151 134 251 309 127 52 309 71 
221 151 54 
302 390 497 134 127 180 234 68 
455 362 309 472 269 67 274 458 129 
62 40 25 462 161 
455 460 362 309 305 
242 462 263 33 
63 11 282 92 458 129 
455 293 46 458 129 
458 129 458 131 340 47 29 28 
428 282 414 257 488 
455 129 455 293 62 217 245 
269 131 134 408 28 
269 346 134 62 165 
234 84 227 179 4 104 462 103 
265 175 134 288 152 58 
46 47 309 401 415 269 
269 431 340 55 92 
377 241 202 127 209 381 
455 284 340 372 47 218 458 84 204 
455 104 340 372 362 309 177 438 153 
458 96 129 265 
458 191 134 427 
458 436 430 8 309 320 257 77 
203 422 257 164 109 250 271 68 
92 462 271 29 130 309 104 269 
269 230 218 144 
257 185 497 134 142 127 180 234 68 
269 230 47 231 129 
46 4 401 415 286 
265 346 351 62 310 336 257 260 
63 284 47 306 458 129 
259 354 462 214 62 136 181 
14 287 173 265 291 
265 497 244 62 217 
157 161 234 381 242 115 
341 133 64 257 91 
257 465 353 309 68 189 257 91 
332 80 151 54 234 381 242 34 
63 351 113 340 104 265 
257 425 364 307 309 
63 47 316 72 247 458 129 
302 133 129 252 434 22 163 
455 483 179 131 265 
458 129 458 131 340 282 257 259 
132 63 6 309 19 201 29 
63 47 62 67 357 393 
63 104 340 188 458 346 453 309 59 154 129 
439 120 22 214 491 203 257 207 
215 495 309 68 89 227 
265 346 134 62 117 181 
455 296 453 309 104 242 
63 11 121 309 326 242 443 
257 370 341 175 474 205 
92 462 271 165 
455 131 340 2 92 
383 436 383 105 381 
269 129 458 202 340 408 394 28 
62 341 285 497 134 142 68 189 257 91 
203 31 92 462 30 165 
269 346 67 107 309 184 458 129 
269 122 244 62 430 
12 133 497 134 142 127 180 234 68 
132 257 126 107 118 462 265 455 306 
38 265 346 257 50 118 268 269 
458 468 184 269 191 50 
458 495 289 367 68 
271 289 28 22 316 99 
395 159 22 134 251 324 301 
38 458 346 257 277 336 257 425 364 
132 455 104 340 47 62 411 24 265 
241 497 282 185 309 252 492 
215 353 309 68 189 265 
62 35 175 134 152 54 
271 28 336 257 443 47 152 209 
227 439 22 223 360 257 160 162 
242 462 62 446 424 
455 483 455 4 305 269 
132 271 343 191 128 92 301 
344 458 278 309 314 89 269 
455 483 458 358 104 62 50 259 254 92 
455 104 340 483 269 11 258 257 443 
257 133 131 134 153 257 29 329 
132 46 47 309 103 234 257 392 
269 11 127 438 40 315 
458 436 381 89 62 216 302 
219 133 129 257 35 191 251 309 127 337 
269 346 453 309 244 62 323 33 344 
179 151 134 265 357 
347 179 362 243 179 151 453 309 47 243 
231 202 134 68 289 
159 22 134 125 487 192 
458 202 134 153 493 329 
257 44 11 121 98 257 334 263 
132 458 11 47 30 429 
455 106 423 309 177 
269 346 134 453 309 127 62 117 310 336 257 260 242 217 
179 353 309 68 268 257 443 
269 191 316 398 56 257 341 
257 409 462 251 309 456 185 105 
458 436 62 464 105 381 
269 131 340 315 254 265 130 
455 11 104 269 32 
458 175 377 332 317 
257 299 495 309 408 438 153 
63 47 357 354 458 129 
257 159 22 251 53 
304 208 175 64 394 22 163 
334 133 353 367 68 
347 455 104 340 282 203 455 104 340 282 203 
455 113 340 104 394 101 
341 133 497 134 127 180 234 68 192 
246 433 353 289 68 
439 195 47 152 427 203 257 207 
269 346 62 117 338 458 129 
269 346 67 58 458 129 
242 431 293 33 
231 191 134 251 309 267 415 341 133 
458 175 64 458 183 394 466 
455 483 265 191 62 117 260 231 129 
347 455 474 254 179 202 47 71 184 469 
269 175 340 209 28 
19 234 257 425 342 
257 137 251 332 
63 47 309 127 203 247 415 265 
63 106 474 309 2 24 265 
215 353 309 408 289 28 
257 341 462 343 257 401 
455 47 340 250 269 234 62 489 33 
257 481 131 134 408 289 28 
201 250 152 437 309 450 
62 285 234 330 129 458 497 134 142 68 
428 214 388 189 257 207 
45 63 432 8 309 311 265 414 
143 434 230 218 324 257 248 231 129 
455 104 340 293 242 
269 346 453 309 244 205 33 458 129 
242 115 462 446 458 129 
38 458 474 205 227 234 223 
370 120 131 134 6 309 55 205 
405 462 134 419 441 
92 346 271 165 
458 346 200 234 257 281 
201 178 11 47 270 35 
45 455 296 134 453 309 408 485 189 269 
132 269 191 357 309 472 
231 431 340 282 269 458 129 
38 242 175 423 309 104 415 257 400 
242 462 257 392 33 336 438 210 
132 92 22 428 357 275 41 
38 231 307 309 59 265 
455 104 340 483 269 346 62 165 234 257 137 
269 462 62 61 260 458 129 
57 133 177 92 462 271 411 309 104 242 
458 287 464 28 268 257 80 
92 288 175 152 
272 241 250 436 3 301 
269 346 351 446 
458 129 265 423 191 99 268 257 102 336 257 241 
63 474 309 311 234 257 416 84 
242 202 331 
45 47 257 120 
269 497 244 62 430 458 129 
455 104 340 349 257 369 
269 346 257 130 269 284 127 
92 462 428 59 458 129 
458 129 63 284 104 269 
179 4 258 184 415 269 
215 64 257 482 
455 104 340 362 309 68 189 265 458 129 
334 133 129 179 497 134 142 68 189 257 91 
257 120 22 134 52 309 160 257 263 
138 133 203 496 114 131 134 142 65 62 60 234 68 
438 417 191 251 
265 191 67 357 
455 47 340 356 269 
257 146 497 134 127 142 36 
62 285 250 271 367 146 189 257 77 
383 120 22 491 203 257 207 
458 462 62 148 211 336 257 370 146 85 
269 122 282 184 309 483 
210 175 309 319 189 458 129 
269 373 127 33 309 188 173 
269 346 152 62 489 383 492 
231 436 456 115 
231 353 309 408 233 153 38 129 231 250 271 29 146 
455 483 179 349 265 
423 346 446 
132 179 436 456 115 
63 106 460 474 309 305 30 
458 353 309 153 257 338 
231 191 437 203 257 197 
30 407 191 413 234 171 
242 462 67 357 350 
179 432 453 309 121 309 396 
257 470 169 36 257 263 442 229 
458 353 68 189 257 215 263 301 
63 103 63 460 47 62 429 
233 153 175 134 152 316 398 
271 215 22 128 491 
455 191 45 337 309 269 
231 462 340 453 309 35 89 227 
246 151 486 309 257 398 
455 104 340 288 472 269 
458 79 72 299 
351 244 269 475 92 
257 365 353 309 68 
257 297 260 462 54 192 
63 106 152 414 205 324 
455 191 227 101 231 129 
38 179 131 13 311 
257 451 159 151 251 176 156 
309 305 462 67 357 
269 346 235 256 111 203 266 29 364 
38 265 191 351 89 13 350 225 
84 257 157 462 469 
179 86 179 432 92 
80 151 54 309 121 374 217 
257 283 303 353 
455 11 2 458 129 
455 483 265 346 257 291 118 309 104 
38 139 11 125 134 127 197 
458 191 291 231 129 
63 22 343 234 434 
151 63 453 309 2 205 
269 497 127 257 456 60 234 257 51 458 73 
458 175 134 152 249 203 398 3 
455 483 63 106 249 265 
92 462 271 29 130 458 129 
455 351 131 340 47 269 257 451 185 105 458 129 
231 191 427 53 
38 92 11 273 127 30 270 
62 35 189 257 181 191 251 192 
62 263 497 218 324 257 384 336 257 115 
345 230 127 226 412 227 143 149 
269 191 62 67 337 387 
458 131 134 472 394 398 477 
38 63 432 453 309 282 173 
428 460 362 309 319 197 
257 112 462 309 267 229 
455 104 340 96 349 269 240 62 117 165 458 129 
227 354 368 312 26 242 224 
233 102 191 142 99 
455 483 63 47 62 429 458 129 
458 471 340 282 30 270 
38 92 11 127 332 
38 347 63 104 63 11 401 415 269 
133 202 340 68 189 265 301 
458 129 92 151 271 367 278 309 60 221 
113 340 483 336 269 
1 346 470 169 250 271 68 
455 104 340 483 31 462 288 291 
347 179 362 309 267 257 133 179 104 340 47 309 104 242 
46 113 340 104 265 415 242 
455 468 173 309 55 
38 265 346 351 257 130 269 462 
455 131 134 483 269 191 257 392 71 
159 22 251 442 171 
257 29 496 312 151 
428 177 269 202 244 492 
12 133 131 134 142 68 189 257 91 
257 298 11 127 167 
132 265 191 351 257 369 
438 90 36 
271 454 22 356 89 438 172 
269 183 62 489 33 
63 362 309 82 189 
179 131 134 408 332 28 
154 316 271 477 
63 432 453 309 282 46 254 336 264 
132 92 191 271 247 189 242 
242 4 214 127 62 165 
455 103 63 11 104 423 336 199 191 249 203 242 397 
215 497 134 142 408 28 336 53 346 123 
63 432 453 309 104 269 32 374 115 
242 191 351 62 50 217 
92 191 453 309 127 62 225 
234 184 269 191 174 338 
303 345 462 251 381 242 115 
428 250 152 437 
269 346 134 426 291 
269 462 134 257 451 237 157 
257 343 191 469 
257 407 183 378 376 
38 63 11 472 269 
455 47 62 411 234 479 
257 443 175 152 382 
265 346 152 257 443 227 115 
63 4 273 104 265 
179 131 134 408 289 28 
231 346 67 39 
92 22 139 434 163 
231 131 340 104 265 
231 202 134 349 205 32 
179 284 127 89 172 
140 133 382 269 156 
92 346 271 130 309 86 458 129 
458 346 129 458 358 134 65 
231 175 134 152 116 
227 439 151 491 
269 346 270 336 493 492 
458 284 244 257 33 38 104 269 291 
227 4 134 127 124 
46 351 293 309 127 39 
458 36 269 191 308 130 132 458 202 134 408 257 28 
63 432 453 309 127 92 
455 362 309 396 234 257 434 336 174 164 
144 227 479 462 426 338 
146 169 133 353 68 376 
132 269 373 134 47 152 265 130 
92 22 271 327 
63 11 319 309 334 
351 24 394 29 338 
63 96 293 258 264 231 129 
265 346 257 118 455 288 244 475 269 
62 395 91 462 134 251 234 62 464 418 
458 353 309 408 438 456 153 
455 104 340 96 24 269 
458 346 351 62 357 81 
395 159 11 127 209 171 
46 230 273 188 394 336 205 
243 462 134 357 234 101 
132 458 122 134 47 309 
38 458 131 257 291 118 
458 462 203 438 40 395 
63 104 340 362 309 349 205 
38 415 438 258 63 497 
231 353 309 68 289 
458 131 340 47 196 336 62 210 
455 24 309 2 24 265 
257 409 191 413 309 121 156 
92 462 423 63 4 104 268 269 458 129 
72 44 191 308 130 
458 191 386 56 438 90 
265 462 134 62 165 
179 47 288 152 89 243 
63 432 134 111 309 265 231 129 
179 411 309 267 32 192 
132 269 346 62 489 162 
63 432 203 62 357 378 291 84 
455 47 271 293 234 205 
179 351 293 309 127 257 291 397 
269 460 462 453 309 244 33 
455 103 63 11 127 270 336 205 458 129 
269 346 257 392 130 309 349 257 338 458 129 
462 92 62 459 162 
179 131 134 47 317 
38 455 129 455 96 104 340 86 
219 133 47 134 129 179 250 394 237 278 
438 443 462 200 458 129 
265 191 438 456 447 336 257 115 
132 269 191 438 27 263 
270 191 437 309 450 
455 103 63 104 282 309 2 231 129 
265 2 175 309 258 173 254 
270 175 423 309 104 415 257 29 458 129 
265 462 13 263 
179 88 142 
4 46 188 269 
269 191 72 367 145 
231 353 309 408 233 456 153 
269 191 351 270 336 493 275 
257 465 495 309 68 189 257 91 
257 393 497 48 233 
214 250 271 68 
104 455 483 269 11 127 62 357 118 
455 11 48 265 291 
269 191 62 357 263 231 129 
265 191 62 117 397 458 129 
179 287 271 289 28 
455 296 134 372 337 458 129 
234 357 101 92 346 273 62 165 
10 73 242 462 62 67 223 338 
455 474 332 23 455 251 
179 2 227 441 415 201 29 
179 349 269 214 240 62 165 
269 346 62 50 50 393 
242 462 13 165 
458 431 340 293 309 127 265 337 
242 191 62 357 441 234 286 
132 455 104 340 188 269 
215 129 92 191 271 123 
455 187 173 280 132 455 473 309 314 173 92 38 455 497 340 
395 159 151 134 251 487 53 
265 346 273 453 309 59 
455 351 388 234 269 
62 35 462 134 251 324 374 217 
455 483 257 159 151 453 309 127 67 357 458 129 
257 162 4 244 492 
231 200 415 439 
62 263 191 251 242 217 
458 346 17 242 419 
455 110 455 250 269 
455 362 309 472 257 126 336 269 458 129 
63 122 134 47 265 196 33 
266 129 458 191 257 392 330 309 71 257 338 
257 21 250 271 68 
269 346 62 489 130 309 319 
63 474 62 391 336 448 
189 229 269 353 68 189 257 170 91 
269 191 62 67 357 315 234 184 
269 462 41 176 309 177 
170 133 353 309 68 189 257 443 192 
455 104 340 362 309 104 62 391 
132 179 131 340 104 265 
215 353 309 68 
271 289 28 22 316 398 
132 227 462 134 17 234 205 
242 462 340 62 61 181 
455 104 340 349 394 165 458 129 
458 497 127 142 180 234 68 
132 144 265 455 349 62 429 234 184 
422 64 269 
179 306 40 378 
455 483 265 11 258 
370 133 47 495 
458 351 307 309 218 172 231 129 
242 462 233 338 
265 462 310 336 257 61 162 
179 131 134 177 69 257 383 22 427 
458 200 415 185 448 
271 345 191 226 234 62 34 
455 124 62 391 254 92 
271 270 11 188 184 
179 131 132 179 17 265 41 
269 131 134 417 28 336 257 407 
269 346 152 62 115 3 455 106 306 458 129 
257 181 240 288 191 257 239 
265 346 62 117 118 231 129 
458 129 458 250 271 289 146 
144 265 481 221 202 127 445 
257 12 341 129 269 202 134 68 487 144 257 409 
269 346 107 309 384 257 115 415 62 463 458 129 
63 460 293 309 282 332 146 
269 346 469 458 110 
179 497 134 127 180 442 301 
434 47 309 119 485 309 269 
242 462 24 62 387 
341 133 202 134 68 
458 129 458 373 127 374 217 
395 159 151 309 127 322 374 217 
455 483 434 47 249 184 
383 434 47 152 128 163 
455 250 45 196 33 309 104 174 118 
179 47 340 152 356 
92 462 288 257 374 441 
257 35 191 54 234 156 
63 250 309 319 234 269 
383 29 186 400 17 
395 159 151 134 251 324 257 384 336 257 217 
455 96 191 340 111 309 265 
63 47 62 323 103 
269 175 288 152 62 294 181 458 129 
269 346 62 357 118 234 184 
270 43 191 163 
38 269 346 152 50 
458 462 62 39 494 
455 296 134 359 415 394 61 51 37 394 141 231 129 
132 46 86 269 471 340 104 394 357 
438 409 462 251 374 115 
189 192 257 277 88 444 208 346 295 51 
45 455 250 309 311 189 62 464 275 
84 63 11 6 29 275 
257 91 191 209 144 257 337 336 257 406 137 
460 458 191 40 32 
455 47 309 119 265 
455 104 340 47 466 
257 334 462 134 251 309 181 62 263 234 418 
458 202 340 282 174 35 257 299 129 
257 181 462 134 453 300 
63 104 340 362 309 65 309 257 236 
257 341 209 271 28 336 257 411 
269 175 152 62 430 3 455 276 
242 462 62 140 336 459 458 129 
231 495 309 408 233 153 38 353 309 408 29 28 
458 214 307 309 396 32 
458 287 271 29 28 336 257 161 207 
257 451 191 383 492 18 
138 250 271 367 68 
89 242 369 63 47 340 316 62 263 458 129 
231 191 381 52 309 65 
29 159 11 127 209 381 
29 400 202 24 309 282 92 
46 497 127 143 434 
179 151 357 434 
38 104 340 351 177 269 
341 133 353 68 
269 346 152 453 189 62 430 
203 257 425 364 
53 346 477 129 289 123 191 58 
455 104 340 483 269 11 127 257 384 336 438 424 
179 22 453 309 472 339 454 
179 106 474 428 327 
458 358 282 438 429 
132 455 106 250 62 50 33 242 217 
231 129 170 345 462 134 453 309 384 257 123 
438 325 462 134 257 97 240 241 458 73 
455 296 453 309 315 62 496 210 
242 175 152 62 117 310 336 174 210 
179 183 269 309 286 
257 477 131 134 153 394 329 
264 151 428 28 
455 349 269 242 130 458 129 
227 47 152 361 
269 471 340 127 257 97 
62 91 462 251 374 217 
265 346 214 62 451 
45 455 358 401 415 269 335 
269 191 62 357 315 
458 353 309 408 394 29 28 
179 47 257 283 303 
458 131 134 408 28 38 257 481 497 134 127 180 234 68 
462 92 62 291 130 
265 346 257 270 118 
269 129 377 434 22 491 
89 62 33 24 242 269 346 67 107 
455 47 309 413 205 223 
265 346 273 88 173 
458 214 129 458 161 309 160 
455 104 86 242 458 129 
257 118 462 455 282 309 35 
132 458 346 134 187 254 56 269 
269 346 357 309 127 197 
269 462 67 107 309 184 
241 57 131 
455 296 453 309 282 414 269 458 129 
257 42 191 167 
434 284 86 
62 169 299 129 62 326 225 202 127 445 374 217 
132 455 106 250 62 50 217 
455 296 134 290 63 104 37 63 104 340 
347 179 48 123 63 471 340 127 92 415 205 458 129 
335 257 215 7 
455 103 179 104 257 291 118 458 129 
269 346 62 159 101 
257 496 120 193 
154 129 458 202 134 
179 131 134 483 268 265 
455 191 337 458 129 
242 462 214 72 207 189 227 336 286 458 129 203 150 301 
395 159 475 171 151 251 53 
257 170 307 459 
370 390 287 271 28 
63 11 121 257 253 458 129 
458 202 127 62 357 270 
458 131 340 142 47 289 28 
63 19 426 15 
379 265 269 471 340 311 
265 462 251 381 242 34 
46 230 19 184 
38 265 346 351 257 315 336 257 162 
458 346 426 494 291 84 
455 296 453 309 24 269 264 458 129 
455 104 340 47 394 466 
63 432 453 309 314 189 343 
231 202 340 408 29 28 
455 104 340 349 257 293 336 269 
455 86 455 47 62 165 
242 497 134 127 142 36 
455 47 271 327 
257 85 131 134 153 257 285 
455 47 423 412 265 
455 483 265 191 174 392 260 
455 104 340 362 309 319 
133 129 257 195 11 134 119 394 482 
269 284 127 62 357 397 
132 63 432 8 309 282 92 
265 202 127 257 392 260 458 497 2 
458 351 287 269 309 205 
265 191 257 165 96 
428 105 381 458 131 
257 409 11 121 229 
257 395 462 301 
63 293 257 19 336 434 24 173 
266 434 22 427 38 151 308 44 
455 96 104 340 24 265 
395 159 22 134 251 487 192 
257 465 11 160 
458 131 340 417 29 28 
46 273 96 86 
257 80 11 121 414 156 
63 47 340 250 269 203 62 430 
269 431 340 293 394 
221 11 134 244 378 
154 269 346 72 238 165 
370 133 131 134 47 394 146 
269 351 131 340 311 234 286 
455 113 340 55 265 
179 250 466 458 129 
132 265 346 134 257 130 455 2 
63 104 340 47 62 429 
455 96 104 134 362 309 282 9 242 458 468 87 
265 284 127 257 384 336 269 
458 462 453 309 127 357 
179 131 340 166 485 
271 496 343 191 128 
347 458 462 458 358 127 17 234 257 281 
257 21 250 271 68 189 257 91 
379 257 51 458 129 
458 214 462 255 346 277 
269 175 152 453 189 234 428 33 
144 265 63 358 349 
126 362 309 319 309 257 425 364 132 265 462 134 249 240 125 
132 231 250 62 165 
63 250 269 242 115 
395 159 22 251 309 127 322 301 
46 47 309 59 257 488 
133 47 134 36 257 42 
458 346 152 414 62 391 
190 350 222 129 252 434 250 436 
257 425 364 191 310 336 493 80 
458 284 47 152 92 
174 210 462 134 257 97 38 269 11 273 127 257 97 32 
269 202 127 24 8 309 55 33 
257 341 131 134 142 68 189 53 346 263 
451 269 191 308 320 
428 104 47 327 
92 22 271 253 
257 222 131 134 153 257 465 
265 146 175 273 152 316 398 
92 191 271 459 309 314 
43 133 131 134 142 68 
242 462 62 164 336 248 458 468 87 
242 462 257 165 63 47 
38 202 458 104 269 32 
269 431 340 282 92 
242 191 62 260 63 497 47 306 
185 22 163 38 377 22 491 
63 358 351 47 309 349 469 257 374 464 105 
63 358 6 257 97 
455 483 63 151 257 416 239 458 129 
269 346 227 455 110 336 
92 175 309 127 72 384 369 
335 7 257 437 
242 462 234 257 416 336 257 178 
185 29 434 22 491 
227 311 234 257 164 
257 278 331 323 496 466 
234 428 434 455 47 309 305 458 129 
63 47 72 486 44 
347 63 104 242 63 11 282 414 
455 47 309 401 415 269 
458 431 340 47 309 
63 362 309 305 257 141 
63 188 242 462 426 115 
269 175 95 27 216 215 75 
269 460 183 62 489 33 
13 409 462 251 309 486 301 
257 166 462 199 462 340 257 97 
126 151 460 256 445 
458 468 87 458 273 110 268 269 
46 113 340 59 139 275 458 129 
199 335 462 257 165 
269 388 240 455 250 251 
63 27 242 338 
455 106 474 309 282 111 309 269 
458 191 209 156 
455 104 340 483 63 358 472 62 401 458 129 
269 191 41 337 309 172 
269 462 413 309 486 374 115 
269 191 62 357 130 309 384 458 129 
62 470 169 285 353 309 408 28 
257 451 409 94 156 
455 106 250 62 50 71 
455 47 134 129 269 
257 341 462 8 309 258 
458 129 257 465 122 160 257 263 
84 179 362 309 408 286 466 
271 270 183 320 336 257 294 176 
242 115 269 306 377 
265 346 351 310 336 257 260 
132 455 483 269 346 453 309 127 265 130 234 62 430 
179 4 413 269 189 77 347 179 362 458 129 
132 63 432 453 309 401 415 269 
257 170 497 134 127 180 234 68 
231 175 152 209 475 257 302 
46 113 340 483 268 265 231 129 
458 431 340 280 29 400 
277 403 10 278 309 267 233 301 
455 296 41 337 309 269 291 84 
257 341 129 269 202 160 229 346 295 
444 208 250 377 
455 296 453 309 35 
92 22 271 222 336 123 
458 191 203 257 395 141 456 217 
269 462 134 62 61 181 
265 122 134 127 58 
458 346 182 415 205 
49 46 4 258 286 
132 63 316 257 291 263 
132 458 495 309 153 205 
132 458 191 209 379 256 116 
257 341 204 269 11 160 
159 22 251 176 203 257 217 
455 188 265 455 4 319 227 257 130 
133 202 134 68 189 257 91 
63 497 340 104 143 275 
92 191 271 367 68 475 257 219 
458 131 134 177 69 458 202 160 
45 265 346 96 134 72 181 
92 191 271 367 68 475 215 
269 346 62 387 181 
63 362 205 309 127 310 336 426 338 
269 346 24 62 387 
458 436 377 418 381 
257 321 191 438 451 
458 131 134 472 62 398 477 
257 21 202 134 68 
4 458 104 269 32 
216 390 497 134 127 180 234 68 
179 358 273 319 172 458 129 
242 462 62 451 458 129 203 62 350 417 
271 80 47 152 54 344 
269 191 72 107 310 336 257 260 
269 462 24 62 387 
458 346 214 257 494 336 257 393 
405 63 227 131 332 336 426 310 
455 351 103 455 314 269 453 
455 86 92 175 152 271 59 203 426 488 
45 455 250 271 429 
179 183 233 300 309 62 302 
179 41 103 234 59 
231 122 214 127 427 
271 29 338 175 332 23 185 
132 455 104 340 483 269 431 
179 131 134 349 65 77 
269 273 7 337 
63 151 134 200 344 231 129 
179 151 92 84 
257 21 129 257 377 22 473 56 12 354 93 
242 462 257 424 346 396 154 129 
257 341 462 251 309 181 62 477 381 
271 29 375 22 54 192 
455 483 269 346 67 125 
257 341 204 269 175 271 278 309 104 45 
215 131 134 417 438 153 
455 351 497 340 2 174 260 
458 462 84 72 328 494 
341 133 495 309 68 189 257 343 
455 293 309 349 159 231 129 
341 133 497 134 142 127 180 234 68 
269 11 127 174 263 
179 47 423 309 104 415 184 
38 455 358 6 38 258 46 282 269 
46 11 127 163 
231 193 309 258 
455 250 62 50 305 456 115 
132 455 110 63 131 55 205 
265 35 462 54 234 171 
269 346 265 179 373 134 
92 346 423 455 104 340 483 455 497 104 
269 131 340 408 394 289 28 
269 346 262 205 38 257 476 169 
132 92 11 127 332 
179 129 179 131 134 142 47 394 29 28 
63 104 199 63 86 
231 129 126 22 209 
57 242 462 426 165 
257 467 341 495 
38 455 188 205 
269 191 273 316 398 
269 284 340 47 218 280 309 265 
57 269 191 351 438 297 294 336 257 281 
92 191 271 68 475 31 
132 63 362 309 305 426 374 383 375 
242 4 127 426 260 
332 28 22 251 156 
257 91 131 134 408 394 28 
458 204 231 4 60 234 270 
242 462 134 426 243 231 129 
132 265 202 134 127 257 443 
458 129 92 497 127 332 
271 247 191 180 189 265 181 376 
257 159 22 134 251 487 301 
374 115 462 257 117 401 
231 473 309 258 241 
63 432 453 309 104 242 291 
423 250 152 17 
38 455 131 340 86 269 487 458 436 
257 397 11 127 200 229 
458 131 257 49 118 458 110 458 497 
269 346 357 309 472 269 414 
132 63 47 309 472 62 496 315 
30 165 462 354 
257 260 462 453 309 127 306 56 257 400 
231 129 231 131 134 86 257 102 336 257 43 
455 497 340 282 254 
455 497 340 82 173 458 129 
242 191 361 56 1 
269 11 121 309 127 45 
38 458 191 340 453 309 104 265 
269 346 62 352 21 165 
63 104 340 47 62 68 
269 131 340 55 233 
270 164 443 462 460 203 334 
458 214 306 456 115 
467 406 457 155 
452 250 495 309 104 242 
174 191 134 116 56 215 
246 49 48 270 153 
455 11 134 71 32 458 129 
92 22 271 222 268 257 159 336 95 25 
63 106 152 88 189 426 27 458 129 
132 269 250 271 28 
63 11 396 487 257 384 
265 346 257 49 130 269 202 59 
257 103 462 265 242 11 121 
1 462 214 62 380 
242 191 340 62 429 463 
179 11 267 32 381 242 34 203 257 425 364 
269 129 257 263 191 322 171 132 287 271 28 
455 113 340 282 9 257 260 
46 96 362 309 305 234 205 
132 265 346 62 489 162 
179 293 62 162 
455 104 340 483 269 346 453 309 59 
269 351 7 254 336 265 
458 335 88 257 169 
242 462 62 357 313 
269 462 251 309 71 9 374 115 
265 346 134 72 181 
257 334 129 271 189 246 448 
458 462 62 67 107 310 336 13 393 
265 41 462 125 309 59 
132 323 357 350 191 251 475 257 407 
231 462 62 50 494 
272 434 22 427 38 139 22 491 
455 473 309 319 197 291 300 
377 241 22 491 38 22 226 309 62 302 
46 362 309 2 234 173 
458 250 271 278 309 311 
455 473 309 319 309 1 458 129 
458 307 309 81 184 
458 191 209 379 256 116 
257 294 191 251 309 127 337 
199 268 426 317 
179 106 152 67 274 268 265 
265 11 127 62 126 107 118 
455 104 340 362 269 309 337 
455 362 309 258 174 434 458 129 
398 354 133 250 271 367 68 189 257 91 
62 164 109 285 129 53 265 80 121 
270 118 462 274 458 129 
294 439 462 54 234 156 
455 358 351 6 309 82 189 
62 451 141 88 190 242 217 
46 113 340 314 453 189 
203 242 443 63 373 134 127 198 309 319 
92 175 273 152 62 393 265 250 62 168 24 242 
269 346 24 30 338 84 
265 462 67 107 
46 113 340 282 236 265 
38 269 346 49 122 
265 346 257 49 130 63 4 305 
458 214 129 458 131 134 47 62 81 415 173 264 
222 497 134 142 127 36 
269 346 62 67 352 260 458 129 
455 104 340 86 92 151 62 391 336 434 14 177 265 
227 16 47 152 209 
132 63 11 2 309 305 
458 202 24 269 265 130 
185 120 214 22 163 
458 250 134 152 116 203 265 443 
92 191 428 357 350 189 257 239 57 
257 91 497 134 127 142 36 442 301 
455 474 269 254 336 257 130 
458 353 309 417 233 153 
269 346 152 62 50 281 
269 346 174 451 424 321 
257 91 129 458 436 156 
132 92 346 423 455 4 104 268 269 
454 151 62 291 234 257 43 434 458 73 
179 471 340 314 184 254 
458 11 355 257 299 328 494 203 150 
265 4 127 62 165 
63 106 182 379 173 324 
199 462 88 234 323 434 24 286 
231 175 64 227 482 
215 353 309 408 394 289 28 
231 351 129 282 254 336 174 119 
455 483 455 4 104 246 
466 191 310 336 257 165 
257 334 443 462 125 309 244 266 418 
190 222 129 458 191 437 203 257 211 
231 175 273 152 124 
179 129 179 131 340 77 
458 436 176 301 
458 462 251 309 315 374 217 
231 131 134 408 438 153 
14 202 340 362 173 189 13 393 
395 159 497 218 240 442 240 301 
269 462 107 309 184 
31 346 21 285 250 271 68 189 257 91 
84 458 346 474 438 429 
351 62 464 440 
257 434 362 459 
269 462 33 309 319 197 
179 113 340 227 47 269 
257 80 183 378 192 
458 497 47 226 286 254 
215 129 271 123 250 152 128 
132 269 346 134 469 
257 159 22 251 374 217 
347 269 431 340 311 254 455 124 
341 133 250 271 367 68 
455 296 134 8 309 420 270 369 245 412 30 458 129 
63 151 308 207 
257 109 495 
269 191 340 142 274 69 257 195 250 152 116 
257 222 287 271 29 28 
140 133 177 179 104 340 411 309 326 482 
92 346 423 234 286 
46 104 340 96 349 257 159 
438 409 462 134 251 487 374 115 
242 115 497 127 446 
242 175 84 152 266 418 
455 104 340 293 62 330 
231 191 226 309 302 
37 4 63 127 24 173 
84 269 346 446 458 129 
455 296 273 453 197 
460 265 191 340 196 336 62 429 
242 462 134 62 259 458 129 
231 462 134 62 380 336 257 366 150 
270 43 191 214 163 
132 455 113 340 177 455 191 337 309 173 
179 47 134 152 116 
455 110 63 131 62 391 336 357 275 
92 462 271 332 311 234 184 234 394 336 257 434 24 184 
458 131 134 47 332 28 
62 341 285 64 257 91 
38 269 462 340 96 
269 11 134 55 286 
271 270 191 491 203 227 493 253 
63 106 474 309 104 269 
63 47 30 441 
231 131 340 47 28 
264 151 428 336 257 28 
46 284 47 152 92 
423 462 200 
144 383 105 269 191 469 
62 326 285 129 92 191 271 68 189 257 215 477 
179 113 340 314 286 280 
269 346 257 374 117 118 
46 288 362 257 392 400 
179 473 184 324 455 7 9 242 78 
89 242 369 270 413 336 15 7 308 77 
231 129 179 284 127 203 378 56 257 384 336 257 115 
257 311 462 134 469 344 458 129 
269 462 257 291 118 309 104 
439 22 41 337 309 60 
257 21 353 367 68 
455 103 458 431 340 104 265 32 
231 346 474 62 357 260 
179 86 41 196 
257 107 118 462 265 63 4 35 458 129 
132 92 22 327 
257 283 303 131 134 142 65 62 60 371 68 
59 462 58 
265 346 257 130 269 346 152 
154 191 214 407 438 366 354 393 
38 458 191 270 336 205 
62 295 191 134 251 324 53 
179 151 351 41 117 458 129 
139 362 309 26 269 
269 351 131 340 311 254 
455 296 453 309 82 189 
63 106 17 30 357 270 
265 346 257 126 107 118 
271 270 468 150 
174 393 131 62 50 259 
63 11 396 205 415 227 426 373 
455 103 458 431 340 458 129 
455 483 63 47 269 203 286 
257 465 131 134 408 289 146 
458 358 273 472 269 
215 495 309 142 417 394 289 146 
425 342 133 353 309 68 189 257 407 
455 473 174 210 309 384 
458 122 47 62 369 
179 131 340 319 144 62 465 
458 175 134 152 356 
63 362 173 309 127 426 81 
126 151 475 257 444 
370 133 129 265 497 331 170 207 
458 346 474 62 489 130 309 319 
242 462 257 165 231 129 
458 191 273 116 203 257 443 
185 370 120 22 214 163 
63 460 362 309 305 
271 29 375 22 54 229 
269 191 134 257 466 
206 93 437 197 
38 455 11 104 269 240 489 240 455 4 
38 257 392 458 4 104 462 6 
31 129 269 250 271 15 203 257 389 
265 346 134 62 117 401 
203 493 105 269 191 223 
62 263 497 218 240 176 240 242 217 
458 462 203 26 101 
257 443 497 214 127 226 309 334 
179 227 483 269 284 127 52 
92 462 271 293 336 269 
360 242 33 30 260 462 182 
63 24 309 86 199 29 434 104 
179 490 309 47 152 163 301 
257 215 109 353 309 68 
335 231 388 245 309 257 77 
455 483 269 346 62 50 118 231 129 
269 175 273 88 184 
139 151 445 412 13 11 
458 191 473 89 257 33 
46 351 273 86 
132 458 431 340 47 196 
344 123 462 310 336 257 76 130 336 210 
269 346 62 130 336 210 
269 346 134 200 
455 131 269 142 
257 333 336 146 
347 458 431 340 362 184 203 265 270 269 358 127 382 
269 462 332 107 458 129 
347 458 346 134 458 471 340 
92 346 271 237 118 
92 151 41 139 
271 28 336 53 346 407 22 209 309 87 
455 104 340 86 199 346 453 189 291 84 458 129 
269 287 271 28 268 233 102 
257 167 334 175 257 395 177 
455 113 340 104 257 275 455 362 
231 431 340 293 143 327 
269 11 49 472 184 319 300 
269 131 134 417 28 
46 351 124 309 472 269 
426 165 462 340 84 466 458 129 
271 35 191 251 487 156 
246 22 473 234 253 189 31 
51 133 36 265 257 407 183 378 
257 91 497 134 127 142 36 56 133 
265 471 340 127 257 443 264 
38 265 4 127 62 165 
216 215 497 134 127 180 234 68 189 257 91 
46 4 134 104 242 
38 63 316 257 126 48 336 269 
179 432 134 469 257 136 
257 91 131 134 408 394 29 28 
132 265 191 240 337 240 179 202 282 
257 434 11 127 257 70 
455 351 362 309 282 189 415 174 210 
434 47 152 50 309 286 
45 269 191 107 309 472 257 126 336 493 63 250 
63 86 63 4 71 
455 483 63 358 282 92 
269 346 453 309 127 92 
133 131 134 142 417 28 336 13 80 
63 47 423 309 104 415 205 
132 257 470 90 64 242 
62 395 411 462 134 251 487 257 384 336 257 115 
265 346 134 257 130 493 275 151 413 485 
269 346 62 446 393 
257 401 462 251 309 59 246 433 
269 346 423 24 265 
257 425 364 175 495 
63 183 205 309 257 302 
271 29 146 191 318 
203 257 303 201 164 202 47 270 35 
455 113 340 104 269 227 
38 63 47 309 401 415 265 
257 91 404 234 62 496 238 44 
179 273 316 62 71 144 265 
246 47 445 257 90 324 
13 441 462 469 458 129 
458 191 427 381 203 257 441 
179 353 309 417 394 29 146 
246 16 22 491 
92 47 152 271 99 253 189 76 120 
455 284 340 47 182 
242 462 257 130 46 104 269 
104 24 455 104 458 129 
179 351 163 173 
335 63 358 244 269 441 56 441 
479 431 340 362 243 458 129 
455 483 455 4 258 
265 346 134 257 443 84 
269 191 340 438 263 
455 104 340 483 242 11 127 174 456 294 
265 462 199 455 473 
179 24 309 396 
257 277 11 472 62 477 
265 191 62 357 263 
257 82 250 152 251 
246 195 151 475 496 114 140 
347 269 346 291 269 346 291 
458 250 161 309 65 309 1 189 171 
405 462 62 96 357 441 231 129 
63 104 340 47 470 15 264 
63 284 340 282 189 201 29 346 130 
370 170 133 353 309 68 
10 79 87 
257 302 202 134 68 
428 311 415 433 
104 46 408 173 62 297 429 
89 265 369 455 191 453 234 257 424 168 
62 496 35 462 54 374 115 
242 462 271 117 401 
185 29 434 22 427 
265 191 233 49 465 231 129 
179 113 340 55 265 
38 46 188 233 
132 265 191 340 438 224 
257 70 346 153 175 134 152 209 
132 455 473 309 104 332 
227 439 47 79 309 319 309 444 208 
132 455 284 340 483 455 11 2 
265 191 257 488 
132 269 191 273 316 398 
455 104 340 86 265 
257 91 497 134 127 36 442 156 
269 175 474 309 127 337 
63 104 134 47 339 454 458 129 
434 113 340 55 
84 269 346 33 234 46 309 104 257 97 
347 179 104 340 63 358 396 309 257 384 
269 346 62 446 281 
455 497 340 472 257 456 383 448 487 257 384 
458 191 209 456 217 
179 250 180 62 369 336 271 65 
132 269 346 134 459 
63 47 309 59 242 
231 250 495 309 153 257 133 
458 462 309 315 265 25 374 217 
246 195 22 209 442 229 
257 341 175 64 205 
455 104 340 86 199 179 151 
242 11 244 332 33 
455 191 337 405 458 129 
242 462 62 67 67 357 259 
455 362 309 319 309 444 208 
132 202 455 24 309 104 30 270 
199 346 257 357 336 265 
269 346 58 231 129 
444 208 306 30 
257 401 191 322 442 156 
269 284 121 
63 106 474 309 401 415 269 154 129 
63 250 309 282 203 438 119 38 63 131 340 104 265 
231 497 340 127 180 234 68 
62 395 263 191 134 251 487 171 
63 106 474 423 
38 306 126 336 205 
269 175 273 152 242 357 324 
455 104 340 86 14 179 151 458 129 
458 462 134 231 129 
269 191 62 96 357 397 
257 403 214 202 
231 131 340 408 62 115 
132 455 131 340 104 269 
63 11 401 415 269 
257 12 476 169 250 271 68 
242 4 134 121 
455 483 265 11 258 62 391 336 400 
458 175 340 152 234 266 105 
265 346 62 357 118 
38 63 47 309 86 199 462 453 189 203 257 137 
92 462 62 369 336 271 65 458 129 
458 191 128 203 357 102 156 
257 317 22 134 116 
423 191 318 309 184 
458 129 458 202 472 62 477 192 
132 63 131 340 349 394 
265 346 62 452 458 129 
269 346 460 62 489 115 38 455 106 474 62 489 130 309 319 
63 131 340 47 62 429 
46 497 127 172 38 46 47 423 309 104 
63 284 340 127 92 
265 471 340 127 67 357 
63 432 264 309 258 
215 250 271 68 
405 269 346 446 
132 455 86 458 108 280 
134 96 10 129 
455 131 340 86 231 474 491 
31 346 21 285 250 271 146 189 257 91 
257 477 131 134 408 394 28 
179 353 309 267 87 
13 312 151 256 163 
455 104 340 86 199 474 9 173 
63 47 309 401 415 265 
257 413 108 280 189 184 
132 63 106 273 473 205 
458 495 309 408 28 336 257 80 
57 458 353 309 153 257 185 433 
132 464 129 179 473 270 
458 346 134 62 380 336 426 393 
62 395 35 189 257 403 191 251 156 
255 191 438 451 55 
257 149 129 203 62 477 
257 40 175 134 152 356 
132 347 242 462 13 395 281 269 346 33 
458 353 309 71 242 115 
257 302 129 458 191 209 156 132 353 289 68 
265 346 227 310 336 257 401 132 269 346 134 257 401 
63 306 426 456 377 375 
231 175 344 309 305 242 281 
63 432 203 62 67 446 424 458 129 
455 473 309 349 233 456 267 
269 202 340 417 458 129 
63 362 309 166 265 63 432 264 309 104 426 310 234 242 338 
63 104 340 362 309 384 485 24 257 425 364 231 129 
179 2 201 29 203 257 451 447 
458 129 72 44 191 308 130 
132 455 11 121 
455 104 340 362 309 104 242 
269 191 340 274 20 257 207 183 378 
455 104 340 47 394 289 68 
246 22 226 309 257 302 
257 297 118 462 63 293 309 19 493 43 221 
266 120 22 491 
231 191 134 52 309 472 257 60 
63 131 340 319 309 257 140 
455 47 423 309 177 309 257 425 364 
63 187 242 9 345 
257 368 191 310 336 257 459 247 
455 483 269 191 351 62 385 263 
269 202 214 127 438 451 463 336 257 281 
242 191 257 291 33 231 129 
455 373 47 309 104 269 32 
265 462 67 357 350 
269 214 250 423 309 104 415 257 12 341 
132 203 257 384 458 131 134 319 309 257 215 
227 439 22 427 
455 86 63 47 340 250 62 357 281 458 129 
266 29 400 151 251 309 65 412 31 
132 455 296 134 295 269 254 
38 269 462 134 469 344 
269 346 62 67 39 393 
80 22 413 309 121 192 
63 104 134 19 394 123 
455 103 179 227 311 254 
455 483 458 346 474 62 357 429 
265 346 96 257 136 224 
455 113 340 320 347 455 282 491 
38 63 362 309 104 332 
257 283 303 129 154 202 134 68 324 257 263 
271 277 307 243 
132 455 104 340 362 174 317 309 127 257 451 
458 191 257 211 336 257 334 
62 78 285 214 353 68 
231 250 271 68 
63 11 134 104 269 458 129 
455 483 63 227 306 
265 183 50 61 11 
455 497 134 472 269 379 205 
63 86 63 106 474 62 489 130 309 319 
269 462 274 265 257 243 462 469 
14 431 340 362 309 472 466 
458 191 335 427 
374 115 462 174 40 
455 104 340 483 63 432 453 309 47 265 10 129 
257 162 191 54 309 121 376 
455 47 309 188 455 4 305 458 129 
370 133 495 309 68 189 257 181 156 
269 462 62 387 181 
63 11 121 309 305 
458 353 68 
434 86 63 432 337 
231 129 458 131 134 408 438 153 
133 471 340 177 
455 191 291 458 129 
269 346 62 50 260 
347 179 22 17 92 202 127 423 88 336 493 14 250 436 
212 317 22 228 493 163 
45 455 483 231 131 257 291 118 
455 131 134 86 62 118 268 269 231 129 
265 131 340 111 309 127 257 443 
257 465 353 309 68 189 257 345 
132 354 11 134 127 257 49 181 
46 432 134 453 309 282 300 475 265 
455 358 273 127 198 309 472 485 234 265 
132 92 22 332 
63 47 273 249 438 119 
283 303 486 303 
455 104 340 86 265 46 202 362 265 
80 22 251 309 315 229 
203 242 443 269 191 340 161 
179 151 125 309 127 209 381 203 257 441 
257 141 278 309 160 257 295 
455 362 309 305 458 129 
458 129 179 202 127 209 301 
132 265 191 134 257 384 
257 170 431 340 362 269 
231 191 209 176 192 
458 473 309 258 434 
269 346 310 336 14 63 151 
257 16 47 317 458 129 
63 151 62 50 393 
179 151 453 309 6 38 145 286 32 458 129 
265 346 257 107 310 
257 425 342 462 340 
132 265 346 13 165 
383 191 62 50 115 458 129 
458 307 309 127 203 320 
92 462 62 293 458 129 
335 455 358 188 269 
458 431 134 47 72 21 132 458 431 47 257 215 
84 458 175 309 315 32 
179 432 453 309 47 465 
242 462 134 62 357 330 
455 182 203 257 286 486 
257 109 353 
179 202 340 82 
92 22 271 28 189 257 80 
45 179 17 62 260 
455 483 269 462 453 309 127 62 357 396 458 129 
92 11 127 271 289 477 
257 185 195 22 437 309 450 
132 458 346 273 152 227 101 
231 129 332 146 497 127 209 144 257 407 
455 110 455 202 127 198 309 319 89 257 384 132 269 191 41 442 
179 47 134 152 124 
269 346 226 62 430 458 129 
132 46 47 309 75 275 
269 346 423 309 104 415 456 115 
458 175 134 182 62 397 3 335 
271 452 343 191 128 
458 346 72 107 310 336 257 393 
132 458 346 96 134 265 130 
63 151 343 412 33 
269 346 453 309 127 62 357 270 
458 404 234 258 
265 346 310 336 257 259 
186 133 129 410 22 203 320 
455 104 340 293 377 105 309 472 62 263 
179 200 301 
227 455 497 104 462 396 
215 129 185 317 22 228 493 491 
63 227 86 265 346 233 39 310 
455 358 472 466 381 231 129 
458 346 152 92 62 115 
265 462 257 263 
63 106 288 99 265 
63 293 309 19 201 29 
257 303 497 35 374 217 
231 495 309 319 309 257 302 
265 346 257 49 118 455 362 309 104 415 174 210 
63 103 269 346 357 
291 231 200 234 173 
246 182 89 257 424 321 
458 462 226 309 62 302 
179 287 286 62 357 319 234 426 466 
269 346 257 76 130 
455 296 134 453 309 244 394 172 
63 151 67 402 
458 287 271 33 234 257 350 225 
38 455 103 179 104 269 
257 21 285 202 134 142 68 
349 199 179 131 309 173 
257 470 169 250 271 367 68 
458 358 153 257 393 376 
63 362 309 305 227 426 172 375 
132 458 346 351 152 50 268 269 
179 353 309 417 332 146 
368 312 497 134 127 180 234 68 
92 284 340 127 394 327 
159 497 127 322 192 
63 11 35 412 269 
132 242 462 62 67 357 315 
458 353 309 153 493 14 404 173 
455 47 134 318 485 103 458 73 
132 265 431 340 288 311 
84 269 175 252 363 
132 171 191 446 
46 47 309 401 415 139 275 
132 479 462 62 446 181 
269 287 271 367 28 
455 113 340 314 205 254 336 257 90 
132 269 346 351 41 442 
428 177 269 273 191 
269 431 134 372 47 139 312 
132 458 316 271 237 477 
46 288 129 46 22 453 309 104 269 
265 122 47 152 257 443 301 
234 227 336 286 242 462 426 33 
234 257 115 272 434 47 152 163 
257 150 462 309 35 189 257 181 374 217 
377 329 131 340 35 
455 473 309 127 412 269 
458 353 309 68 240 458 88 
444 208 191 40 
129 257 299 14 131 134 408 438 153 
390 49 209 28 301 
269 131 340 104 394 357 
45 202 257 343 
257 35 191 251 301 
265 191 50 458 129 
179 358 273 65 
257 470 90 316 271 367 68 
257 465 209 95 159 301 
257 82 131 340 311 
242 462 64 56 257 410 
341 133 497 134 142 127 180 309 68 
179 86 269 346 134 453 309 311 
63 131 340 47 394 405 
12 133 353 68 
428 151 251 309 305 
231 202 319 227 257 130 
458 129 144 257 407 
179 151 340 62 310 336 257 260 
92 462 62 165 57 
257 409 462 251 309 244 266 418 
455 188 92 230 127 62 334 409 458 129 
299 159 22 251 176 376 
231 131 340 472 269 
275 351 22 340 257 97 
132 269 131 134 311 
257 330 346 153 191 134 318 
179 432 67 39 
240 277 265 462 174 259 
269 346 357 309 127 197 458 129 
455 202 340 362 309 472 269 
455 104 340 362 309 55 24 242 231 129 
458 431 340 187 62 391 336 110 9 269 
185 434 47 152 427 203 257 207 
38 269 346 134 257 466 
341 133 250 271 68 
347 269 346 134 269 346 134 
63 284 127 62 164 
377 434 214 22 491 
455 106 288 250 257 19 336 257 400 264 458 129 
458 214 131 134 177 14 202 127 257 496 476 399 
257 170 431 340 
269 122 372 355 58 203 257 416 
269 346 152 265 130 3 455 250 317 
179 151 50 434 
455 47 309 104 62 357 259 
458 191 209 379 409 
439 491 317 47 152 209 475 257 302 
481 221 151 54 234 374 122 
202 340 269 127 50 347 63 497 282 270 
179 273 52 286 309 282 9 257 260 260 
32 215 356 423 
38 120 151 357 120 
242 175 152 62 50 258 309 184 
455 351 131 340 244 205 
139 434 131 340 188 269 132 458 131 47 62 411 
271 263 175 152 180 
63 151 134 412 269 
257 59 462 453 309 127 50 458 129 
458 497 340 127 180 234 68 
458 287 271 28 336 257 80 
455 104 340 362 309 59 174 153 
455 483 458 346 474 62 50 260 
458 175 134 152 116 203 265 443 
132 92 191 271 459 309 314 
458 129 458 351 497 340 104 269 
458 79 87 
257 341 431 134 
269 346 453 309 127 62 51 
460 428 349 103 234 257 416 
62 470 169 285 353 309 68 
227 200 56 257 130 
455 483 455 47 62 96 357 65 260 231 129 
289 28 22 134 318 
257 395 447 462 54 234 374 171 
254 264 92 462 271 374 217 
242 462 134 257 297 33 
92 346 271 343 
405 455 316 428 38 265 346 199 46 293 
265 346 310 336 257 165 
455 86 265 269 462 134 
462 92 62 293 234 269 
14 202 106 110 265 
269 346 337 458 129 
269 131 340 408 394 29 28 
271 263 191 316 
455 86 270 118 231 129 
242 462 62 101 
38 269 346 67 107 
257 341 11 401 415 269 
455 11 396 242 309 257 384 
455 284 47 382 173 254 132 455 131 340 
455 96 110 265 202 59 174 210 
455 362 309 86 14 179 96 151 
63 182 13 260 38 17 
431 269 47 62 416 
242 462 265 369 
84 63 47 309 319 172 38 2 257 97 130 32 
269 175 152 382 309 257 398 3 376 
231 175 309 104 265 
92 191 271 367 68 56 257 12 170 
458 202 340 65 
38 265 373 127 351 240 117 
257 467 470 169 250 271 68 
269 346 62 489 162 458 129 
257 29 433 353 68 
455 250 309 218 197 89 257 384 
63 250 62 357 33 
282 184 254 336 264 
455 351 103 455 4 314 269 485 
458 462 453 309 305 
246 47 13 378 458 129 
231 497 134 127 180 234 68 229 
242 462 62 67 117 59 458 129 
92 22 434 163 
455 358 351 6 309 2 62 357 397 
257 206 470 169 214 129 269 250 271 68 
354 133 131 340 153 257 169 
269 346 446 231 129 
458 202 340 408 394 332 28 
351 218 254 38 47 62 396 
242 4 49 258 
455 104 340 483 63 4 121 264 
92 346 257 370 181 
242 462 134 62 117 401 
269 191 50 350 458 129 
341 133 497 134 127 180 442 156 234 68 189 257 222 
63 106 249 242 203 1 
383 370 120 22 163 
444 208 497 48 257 466 
455 131 265 415 174 456 168 
332 482 22 251 
265 330 462 134 62 330 458 129 
63 47 309 103 234 257 392 
179 47 340 218 197 
29 159 388 240 251 
458 129 257 141 202 65 192 
231 191 79 456 34 
257 91 497 134 142 127 36 56 66 133 
269 462 33 309 413 205 223 
63 235 104 242 
242 4 127 62 357 118 234 286 
63 351 47 309 349 
63 432 134 8 309 486 269 485 
227 179 4 104 462 258 458 129 
63 284 134 187 280 257 434 265 131 265 
455 296 453 309 6 269 
63 351 293 257 466 
455 47 288 83 265 269 462 257 434 14 472 257 465 
133 209 271 28 268 438 102 
390 129 212 434 22 491 
246 47 185 448 
493 80 122 244 30 115 
269 131 340 177 69 458 202 119 394 289 345 
63 47 193 309 121 220 189 269 
269 346 96 134 265 117 62 401 
242 175 423 309 104 415 215 458 129 
242 260 191 134 240 107 309 184 240 374 260 
133 47 340 318 394 146 189 257 491 317 
265 462 125 309 244 62 430 
335 458 388 254 38 306 269 
257 366 215 85 495 68 
63 182 62 357 393 458 129 
144 265 458 191 50 
271 270 191 491 203 229 346 253 
132 242 497 134 127 36 415 257 169 
265 346 223 448 
269 11 288 127 265 130 
179 250 152 437 
269 11 127 257 297 407 262 257 383 292 242 217 
242 462 134 72 44 458 129 
63 351 17 269 227 
257 195 497 134 142 127 180 234 68 
202 46 71 234 398 90 
257 393 131 282 428 357 350 
455 351 362 309 166 269 462 
271 270 80 309 184 
231 131 340 142 65 62 60 371 68 475 257 359 326 
231 191 209 144 266 418 
227 411 309 160 
179 362 309 75 184 309 319 197 
257 29 175 273 152 356 
38 434 151 290 455 373 257 374 46 
216 133 202 134 68 
269 230 127 426 263 
221 22 445 
164 133 353 309 68 
185 195 22 427 
38 455 11 396 415 205 
455 104 340 86 199 458 473 
63 106 474 309 408 205 62 429 
133 131 134 142 417 257 159 
231 335 388 189 309 305 257 370 486 
133 129 395 159 202 134 127 322 324 301 
257 395 462 192 
242 191 62 489 437 
84 63 106 474 423 458 129 
132 56 335 269 191 235 469 234 257 425 364 
351 187 184 203 257 294 
335 46 358 472 269 
455 113 340 188 179 316 184 2 
372 45 63 358 408 269 426 392 437 
14 307 327 
269 431 340 47 196 309 104 415 184 
246 495 68 
455 296 453 309 55 84 
269 346 33 309 82 
458 191 174 210 231 129 
132 458 175 62 332 367 224 
455 104 340 349 265 179 47 
92 22 271 28 268 13 80 
269 351 131 134 311 254 
63 293 446 400 
426 399 175 361 205 227 
62 263 462 340 251 487 442 374 217 
257 465 131 134 142 68 189 257 91 
455 362 309 59 174 416 
257 395 35 191 187 245 309 192 
84 484 307 309 104 101 415 255 458 129 
257 425 342 250 271 68 
455 358 127 257 494 
257 222 497 340 142 127 36 
269 351 431 340 311 
139 22 317 
257 456 141 447 462 189 376 
63 460 47 185 375 
179 471 340 349 184 
62 337 112 35 462 251 
458 88 257 334 189 438 27 333 
458 278 309 25 480 381 242 34 
38 231 307 309 349 233 387 32 
271 327 22 128 156 
451 159 22 134 251 487 229 
265 462 134 58 84 
458 191 209 38 462 134 308 44 
132 269 250 423 309 104 415 62 420 
455 296 453 309 6 309 396 487 257 456 369 458 129 
132 269 191 340 58 
452 327 57 151 134 251 
269 175 134 344 152 54 
257 97 11 121 
265 346 227 455 129 
92 191 271 367 68 475 213 133 
63 104 340 372 86 14 462 257 277 
257 326 462 460 223 
63 432 453 309 166 257 424 
271 42 191 318 
455 483 269 11 311 254 
38 265 346 257 107 118 
455 110 458 250 306 
231 175 340 306 242 115 132 231 346 152 337 
257 325 462 84 308 320 458 129 
45 92 11 127 272 336 286 
455 47 62 39 387 
455 47 340 306 62 337 397 234 62 489 33 
46 113 340 411 234 265 
455 351 473 309 384 257 281 415 62 305 231 129 
265 346 199 455 411 189 
455 296 134 453 309 55 453 254 
221 151 445 
133 202 134 408 438 153 
265 11 59 257 424 240 63 86 269 458 129 
455 483 275 151 84 453 234 184 458 73 
455 473 309 127 92 
231 122 134 362 309 71 
475 92 458 11 25 31 
63 11 134 337 280 
38 265 431 340 311 189 184 
269 346 134 62 170 181 
179 227 47 428 327 
257 162 497 244 418 
269 346 62 67 107 397 234 286 231 129 
38 455 129 455 104 340 362 309 127 62 70 
132 458 353 309 177 332 
269 462 419 281 
455 351 483 63 4 
455 497 340 349 62 118 458 129 
458 54 62 35 234 374 53 
257 443 191 128 309 215 
455 103 269 346 288 24 265 
255 210 462 257 137 494 
269 346 62 50 141 
271 270 175 152 163 
269 202 340 47 152 291 
62 285 129 231 191 254 336 257 338 
179 17 203 257 451 447 
257 482 22 134 322 
455 2 257 97 130 
14 287 173 242 291 
132 62 395 263 497 218 324 335 
257 81 191 291 
84 63 362 309 408 62 323 197 309 205 
133 202 340 68 289 
92 346 152 271 327 
455 131 340 396 174 396 
458 4 71 257 393 
455 188 458 202 258 184 
269 471 340 127 446 23 394 29 397 458 129 
455 104 340 187 196 406 203 265 
458 316 271 477 
446 329 47 446 327 
455 47 271 33 458 129 
63 47 309 166 63 432 39 458 129 
458 202 340 408 289 28 
269 462 62 310 336 257 259 
257 12 277 129 
11 455 282 174 466 197 
458 79 324 256 261 300 
455 296 214 76 
38 179 356 173 
84 92 151 383 336 286 
26 457 214 155 
455 358 282 174 429 189 171 
269 346 134 24 184 458 129 
132 179 202 24 29 434 309 315 
132 242 131 340 315 415 154 
231 307 257 15 309 218 172 
63 432 453 309 282 71 280 
341 133 64 257 482 
57 269 191 340 274 69 255 191 220 189 62 402 488 
132 46 113 340 282 111 309 269 
257 12 170 495 309 68 
350 222 129 377 434 22 491 
237 454 22 273 356 
458 495 309 68 189 13 102 
51 133 497 134 142 127 180 234 68 
92 191 271 68 475 257 425 342 
458 474 300 415 269 
455 131 265 456 33 269 131 340 311 
345 462 199 179 362 
63 47 62 150 
62 263 175 344 309 127 316 
455 131 340 104 423 231 129 
132 458 250 464 327 189 156 
257 410 4 218 197 
458 202 47 152 62 67 357 277 336 257 425 364 10 129 
269 346 62 357 315 
215 209 271 289 28 
269 230 127 458 129 
458 191 62 50 494 
179 497 134 274 265 
458 346 273 249 286 
231 230 340 104 265 
455 362 309 6 309 282 72 247 
458 125 11 293 269 
455 388 309 496 114 
174 35 462 174 333 
265 346 134 354 231 129 
63 351 104 340 47 257 466 
455 113 340 59 257 424 458 129 
179 362 309 2 375 
265 346 227 63 4 104 
179 214 353 309 68 
242 462 257 315 38 63 432 134 453 309 55 269 
269 346 62 67 402 345 
455 47 271 68 189 265 100 269 175 423 309 104 415 184 
347 46 362 309 127 257 392 203 257 338 46 362 309 2 203 143 375 
383 434 202 127 41 139 
458 306 246 336 205 
269 346 62 357 33 234 62 59 
455 483 458 358 127 198 309 319 
455 401 415 257 398 
458 497 134 127 180 234 68 301 
242 462 62 446 325 
84 257 270 118 63 47 309 104 462 309 472 234 257 136 185 
390 322 464 28 336 265 44 
257 368 462 134 251 309 35 189 257 181 324 374 217 
458 131 340 315 203 257 297 260 
257 186 341 175 129 269 462 220 234 438 417 
257 451 22 445 439 492 18 
458 131 134 362 309 104 265 
63 106 250 62 50 71 
455 483 269 462 67 357 458 129 
438 443 250 134 344 218 485 234 409 
257 377 250 134 152 116 
455 131 134 59 174 153 458 129 
38 458 129 455 483 63 151 
265 122 218 381 
265 131 340 218 475 184 
63 104 340 362 466 
272 434 491 
63 288 250 62 357 33 
257 341 131 134 68 142 
271 434 22 491 203 257 77 
242 11 273 47 72 384 
63 151 453 309 314 220 189 269 458 129 
455 483 92 346 62 165 415 265 
92 191 428 357 449 350 57 
435 215 133 353 309 68 
46 432 134 453 309 24 184 
132 179 129 179 202 127 197 
132 269 131 340 456 489 
455 483 455 474 257 291 270 
257 434 11 218 197 
458 182 62 50 397 
269 346 357 309 349 265 32 
231 353 309 177 332 
257 252 22 427 62 115 18 
455 11 35 234 205 
257 425 364 356 423 
63 306 19 189 227 448 
455 47 134 249 394 59 203 265 389 458 129 
455 483 269 462 41 176 
257 169 495 309 68 189 257 91 
383 241 22 356 190 
46 47 271 416 
133 497 134 127 180 234 68 189 257 91 
122 191 134 427 
144 242 259 455 296 200 
242 115 11 127 271 446 
335 458 145 257 437 336 438 210 
257 285 495 309 408 438 153 
179 432 62 67 107 310 336 426 416 
92 284 340 127 30 207 
215 427 270 330 
455 106 273 250 309 104 265 324 
189 156 269 191 62 446 325 
179 104 340 218 254 38 177 269 132 46 86 
63 47 180 265 369 
132 458 175 340 318 485 103 
246 151 234 252 492 
179 273 474 257 429 
179 471 340 127 52 309 218 197 
63 86 179 47 257 146 
63 151 453 309 315 189 156 
347 458 307 270 458 4 47 269 458 129 
57 63 131 134 
242 462 351 257 315 
265 346 227 46 432 453 309 282 405 
455 113 340 70 173 
458 175 134 344 152 124 
257 297 413 191 351 240 337 
270 79 257 29 
63 47 226 469 
458 191 427 171 
242 462 257 126 107 397 336 174 210 
269 346 62 357 118 309 104 
458 214 361 257 385 482 
257 352 82 191 322 185 105 18 
455 351 362 309 282 269 469 415 
179 104 340 47 309 127 
455 6 309 349 275 203 257 291 130 458 129 
455 177 455 104 340 86 
257 403 462 84 248 
257 80 94 53 
271 270 497 258 205 
269 346 351 101 
335 92 346 484 
438 317 131 340 362 173 309 319 
63 362 309 55 265 
63 4 134 319 197 
223 342 11 326 189 309 463 
458 431 340 47 309 47 257 348 458 129 
242 462 270 336 257 375 265 11 258 286 
38 458 191 24 265 
269 191 351 62 101 263 234 286 
269 346 310 336 257 248 
458 495 309 408 394 289 28 336 257 443 
269 191 237 62 337 396 
334 133 497 134 142 127 180 234 68 268 257 443 
458 202 47 318 426 476 327 
38 231 131 340 55 92 
63 432 453 309 282 46 
271 270 462 453 309 187 485 415 269 
458 129 458 131 134 47 289 28 
455 110 269 191 453 309 145 184 458 129 
63 131 134 244 300 
458 462 134 251 309 2 32 
12 133 250 271 367 68 189 257 91 
63 460 104 340 27 394 310 
455 287 173 62 429 309 396 
455 202 340 362 269 
458 129 257 325 191 308 320 
132 455 124 309 282 62 305 
234 286 269 346 200 
271 237 454 22 356 203 479 
455 473 309 472 62 369 
269 191 13 297 407 
132 265 462 340 257 443 291 84 
335 458 183 438 27 210 
63 11 6 309 401 415 246 336 205 458 129 
458 346 474 309 104 265 
132 242 462 310 336 257 260 
265 191 272 492 18 
63 47 340 182 394 225 375 
30 191 437 203 257 211 
63 230 134 408 173 62 378 203 31 
269 183 332 23 212 418 
185 105 381 231 474 257 259 
458 388 189 409 456 34 
92 191 271 367 215 68 
455 86 455 202 362 309 86 
455 47 62 357 33 
269 183 212 418 
46 113 340 319 197 
410 497 134 142 127 180 234 68 
154 497 153 438 366 354 393 240 176 240 376 
210 462 453 309 127 446 
269 346 62 50 463 405 
269 346 62 50 441 234 184 
462 340 269 33 63 183 428 345 
269 191 62 67 107 397 234 184 
246 151 54 309 384 242 34 
455 104 340 362 269 309 127 
458 131 134 408 438 153 38 129 458 250 271 289 28 
265 351 462 340 257 130 63 104 275 257 299 129 
269 11 218 38 282 205 
63 131 340 104 269 234 257 466 
455 351 103 179 11 408 184 62 429 
92 191 271 367 68 475 255 
269 346 152 62 396 8 309 282 189 257 393 
299 159 22 251 301 
269 462 214 62 463 234 257 467 434 
242 393 462 453 309 319 62 489 130 
233 102 191 134 99 
179 121 309 472 243 
215 22 134 404 
455 104 86 143 434 264 
269 191 438 297 224 336 257 281 
275 218 38 319 
265 346 254 129 257 186 299 
63 151 340 453 309 59 62 118 458 468 233 
257 395 462 189 376 
493 159 22 128 383 492 18 
143 22 134 234 173 458 129 
265 191 242 115 346 168 
257 465 129 203 62 477 
63 11 121 458 129 
455 103 269 346 423 
132 242 191 446 
132 458 358 244 269 
269 346 62 67 117 401 
269 346 134 210 37 450 
92 47 152 45 139 50 400 14 47 182 412 286 469 257 492 458 129 
89 257 97 33 179 129 179 202 121 13 80 415 257 85 
45 265 346 199 231 131 
57 92 462 340 196 33 234 265 
14 202 47 110 
63 351 47 340 152 265 357 
257 443 191 273 226 309 334 
458 273 79 234 257 259 
304 208 131 340 142 68 189 257 411 
38 272 336 257 136 252 47 306 242 115 
455 483 265 202 127 62 357 396 458 129 
265 346 310 336 199 257 401 462 
257 206 470 169 250 271 299 68 
458 129 458 202 314 269 
234 257 283 303 92 191 428 357 350 
31 346 170 131 134 68 142 
29 133 250 190 129 179 83 266 434 250 436 
455 497 340 349 62 118 
455 86 458 346 453 309 127 62 50 258 309 184 
92 191 271 299 68 189 257 91 
63 104 62 391 336 265 311 
242 462 62 357 397 309 282 414 
270 77 191 128 
269 462 33 234 269 309 127 469 
63 358 127 197 257 76 129 
269 346 62 441 336 103 
269 11 288 127 310 336 257 164 336 31 458 129 
231 73 455 497 340 104 269 84 
46 47 309 86 269 
458 191 257 338 346 451 277 
269 431 340 71 203 257 387 
257 302 250 271 68 189 229 
455 96 104 188 265 
132 92 346 271 270 309 258 
257 341 175 64 269 131 265 
63 11 121 426 396 
21 133 250 271 146 189 257 401 
460 434 151 8 
458 250 306 257 447 
434 282 9 493 275 
257 154 157 131 134 65 62 60 371 68 
2 94 456 229 
132 269 230 244 33 
257 241 22 209 
265 4 127 62 357 118 
92 230 127 459 
458 191 257 392 231 129 
132 11 269 305 333 
203 422 62 164 109 285 250 271 367 68 
132 455 86 199 346 134 189 205 
269 191 33 234 62 59 203 257 178 346 279 
271 263 175 152 226 458 129 203 62 477 
46 86 455 296 453 309 2 242 171 
455 483 257 393 462 265 357 
62 341 263 250 152 54 242 34 
341 133 353 309 417 289 28 
62 465 299 131 134 142 65 62 60 371 68 
496 221 151 251 374 34 
231 462 288 357 
265 299 202 340 408 438 153 
269 191 62 470 153 
265 346 351 62 310 336 269 
265 497 348 309 123 
455 47 439 317 458 129 
143 80 47 152 453 189 234 62 489 33 458 129 
257 159 11 127 322 266 105 381 
370 133 353 309 408 367 68 
458 175 17 438 259 
257 164 129 269 11 160 
139 47 17 387 312 
458 4 244 438 260 89 46 
132 242 462 174 140 41 
455 497 340 47 79 234 332 
458 436 377 105 381 
132 323 357 350 462 251 475 257 407 
455 104 340 86 394 28 
479 250 62 454 313 154 129 
455 47 340 468 173 344 
63 47 309 408 426 392 
458 353 309 408 394 28 
455 47 327 458 204 
269 191 257 291 118 
265 33 11 218 242 217 
332 120 151 189 13 130 458 129 
455 177 269 346 174 164 
257 195 22 273 249 32 
212 120 38 139 410 22 491 
179 131 340 282 265 429 
63 104 340 362 309 127 257 451 458 129 
265 346 227 46 4 104 203 242 260 
387 312 129 283 436 89 438 172 
257 330 191 437 38 436 381 203 62 302 
458 346 62 50 81 
299 159 11 127 316 398 301 
257 366 215 250 271 367 68 
46 104 340 362 62 243 
132 63 432 134 453 309 408 485 
455 497 47 17 379 13 258 
221 151 214 310 336 257 401 
455 4 349 265 84 231 129 
269 284 127 24 62 171 
257 91 497 134 127 36 442 53 
257 215 250 271 289 146 
265 191 257 352 486 
269 462 62 216 165 
231 307 233 309 2 266 
257 112 193 
455 104 340 483 154 4 104 265 
269 346 41 442 234 286 
455 187 189 62 117 166 231 129 
455 131 340 349 205 
62 297 462 351 50 
269 131 134 417 438 153 
92 358 127 271 165 415 265 
455 104 340 362 309 408 394 350 
299 159 151 251 229 
458 131 134 408 28 336 257 170 346 278 
246 195 64 269 
265 346 62 117 42 
242 263 175 152 226 458 468 87 132 287 271 28 
179 131 62 50 259 
455 351 306 257 107 448 405 458 129 
150 462 125 309 244 485 257 181 156 
179 495 309 408 289 28 
132 179 106 474 309 48 13 27 466 309 104 269 
269 346 357 309 349 446 400 
269 11 335 355 62 248 
332 333 309 257 434 
132 458 431 47 61 327 
383 492 381 458 191 277 336 1 
257 293 191 50 
455 483 63 432 337 309 257 384 458 129 
179 111 309 282 300 415 269 
341 133 353 309 68 189 257 222 
242 462 395 458 73 
458 17 257 374 377 375 
455 124 309 314 233 197 
62 341 285 353 309 68 189 257 443 
257 283 303 38 164 109 353 309 68 
269 175 288 152 265 130 458 129 
179 362 173 264 240 489 240 458 307 309 127 264 
257 283 303 495 68 
270 404 269 234 154 
215 497 134 142 127 180 234 68 
257 224 462 309 282 62 403 265 11 355 248 458 129 
455 483 269 346 257 153 
242 191 64 56 164 109 133 
269 346 152 237 62 357 115 
179 131 340 311 240 62 393 
216 133 47 353 309 68 189 257 443 
92 191 271 367 341 37 370 68 
269 346 33 309 55 227 242 
269 191 438 294 176 
265 346 257 117 115 
455 250 257 392 33 
63 432 8 309 472 227 242 311 89 270 33 
455 113 340 68 231 129 
179 250 271 317 
269 155 234 257 451 33 3 456 192 
190 222 129 458 191 437 309 450 
458 131 134 153 257 330 
257 170 495 309 68 189 257 222 
63 358 47 309 396 458 129 
257 409 94 383 492 18 
271 270 175 152 427 37 116 
458 351 175 309 282 111 309 269 231 129 
14 346 453 309 349 269 
62 395 263 462 251 156 
37 269 373 127 277 10 
231 113 340 177 47 62 357 441 
315 175 383 448 
133 131 134 408 28 
405 455 188 269 462 58 
257 172 393 175 306 201 33 
179 404 257 215 
255 346 470 169 214 129 269 250 271 367 68 
63 22 413 485 234 269 
257 395 397 191 54 234 376 
458 287 271 28 268 205 57 
458 129 269 202 127 322 381 56 257 283 303 
46 106 474 62 429 309 104 242 
455 483 242 393 4 104 265 
84 139 203 257 51 177 269 346 33 234 62 59 
10 83 265 269 191 58 309 311 415 304 208 
347 63 4 104 265 269 346 453 309 127 62 50 281 
231 346 453 309 47 309 104 265 
458 202 134 408 438 153 
30 462 223 85 
265 497 244 418 
63 131 340 86 324 
455 104 340 362 309 315 30 115 
257 248 462 257 248 458 129 
14 431 340 362 459 
257 334 346 285 214 497 134 127 180 
271 299 159 22 251 487 229 
63 293 242 75 
458 287 38 458 175 226 300 
257 407 191 134 486 309 257 398 
269 287 271 28 336 13 80 
92 22 271 367 28 189 257 80 
63 47 309 305 257 260 
257 496 341 462 251 309 127 322 242 217 
190 222 129 272 434 22 491 
257 120 22 291 
63 432 134 453 309 197 280 
426 210 462 357 84 
63 104 340 362 309 188 269 
63 124 309 282 257 392 325 63 497 282 
271 270 175 152 116 203 265 443 
269 191 209 171 
484 175 261 257 328 309 257 243 203 257 138 354 368 
257 341 175 214 413 485 95 27 44 
334 133 497 134 127 180 234 68 376 
269 122 127 189 95 130 
63 362 309 319 309 257 395 439 
62 115 381 269 175 218 
455 103 309 127 198 309 104 265 
132 63 106 474 309 104 269 
63 432 8 309 311 379 333 
92 175 152 271 299 68 475 31 
269 346 62 294 412 33 
92 346 271 416 
269 191 33 309 319 172 
132 63 471 340 408 485 
46 288 47 257 103 458 129 
257 195 129 179 202 160 
257 364 331 
246 22 134 491 
458 202 351 218 203 
460 458 202 134 82 
271 477 191 318 
246 483 179 432 291 
242 217 154 11 
269 191 340 438 259 309 244 438 210 458 129 
269 287 271 289 28 57 
458 187 485 257 466 
336 257 491 212 22 195 38 185 16 
458 462 251 309 244 485 257 181 336 339 454 
455 358 127 197 458 129 
269 250 152 251 309 456 487 376 
257 82 131 340 258 
63 151 134 343 62 243 458 129 
455 202 340 104 265 32 
271 33 175 152 413 234 31 346 374 221 
63 351 22 340 453 309 104 269 
455 183 265 429 405 


==> packaged-code/data/word-level/plain.txt <==
i 've always wanted to do it
in the third game i did n't do good
but we 've found a good team of players
there are no plans he said
i wanted to play here for a long time
this year they did
you were strong and you believed
an american was among those killed
she said details will be announced next week
we did the right thing he said
he gave no details
she is also a member of parliament
but she does n't know that yet
they have to press more
we do n't need a second round
they asked me if they were free
he would not comment on the case
the french foreign ministry said it had no information
he did n't name the european states
he said a decision may not be announced until late next week
he 's the right man for the job
they know their president he told reporters
if i do that i can win
he said at a news conference
there wo n't be an election day
he later was released
he does n't really want to give us a state
we have no life he said
three other men have also been arrested
the company has yet to comment on the report
it was a great show
we have the power he added
i 'm going to play he said
whether he was one or not i do n't know
she 's just like that
this is a big issue clinton said
you 've got to deal with these things
no statement was expected until friday
i hope this wo n't be the case
it also found that
you will end up like us
you may not get another chance
we do n't need to take this to court
we believe all that 's possible he said
it 's been a while
the investigation is still going on the official said
so i could n't do that
she died 10 days later
the military denied the report
it 's a long process
there is no need for it
i would never give up fighting she said
we all go through this thing
this has been going on a long time he said
they have that right
the time has come to lead
we have to make a deal
for a while he was right
we wo n't take that chance he told a news conference
and there are plans for more
the others i ca n't help
election results are expected monday
you 'll get it back
both children were shot in the head
the security ministry has declined to comment
there was no capital
as long as you do n't think about it it does n't come into play
still it was close
that 's another issue
the three men were arrested last month
they did not give details
it will be the people
this is my decision
do could not be reached for comment
i 'm going to see it to the end he said
it may never change
and we 've got to stop that
the other countries are south korea japan and russia
the united states has denied the charges
but it was a good day
this was a big one
this was another one
i 'm in a fight with you
a decision was not expected before next year
the companies include
he did not make any comment
i have no military power he told the associated press
they 've won three
he also said he did n't want to put his children through his trial
we 're going to see this through
that 's very important
it 's a victory of all the team
i thought i had him
who would have thought that
it wo n't last but that 's never been a goal
we will do our best
those two did n't work out
and we should help them
two others were killed
so she gave me my name
she was not released
you have to do a lot of things she said
other top officials also declined comment
those are for me she said
they want no part of the peace process
we still deal with that
and there will not be another
their talks were scheduled monday
but the most important thing is to get the win
the spokesman declined to give further details
it would be up to her he said
it 's great to be back here she said
but it ca n't be denied
i put him up there
six british soldiers are killed
we will stop this war
they should n't have been made
we are a team here
the defense ministry had no immediate comment
we should n't do that
we have to work it out
and that 's just on the court
there will be some problems he said
elections are good
i did n't want to come he said
i just want to see him do time
so we 're going to do it
both are members of the ruling party
it will take a while to start over he told reporters
if it 's new york it 's new york
i said i do n't believe you
the trial is expected to end next week
the agency refused to comment
but she said she will not move house
the report did n't say who got the job
china 's foreign ministry also had no immediate comment
i just want to get home
now it is the same
both soldiers were hit
i do n't have a record
it was the committee 's first meeting
they take up all my time
i was n't good he said
i would never comment on things like that
he did n't make it on sunday
he refused to give any other information
it has no money he said
the leaders have a lot of money
the government still has much work to do
it has not been found
but that 's the way it should be
who could believe this
we know what he did to our country
i think it has to be the best day of my life she said
i do n't really like that
hospital officials had no immediate comment
official results are not expected before the end of the week
china is a great power
i really hope that was not the case he said
so you do n't have to say it
it 's good to get all of them
they are just like us
that is most important
it could be any number of things
we think we can do it
you did n't help our children
i still had a long way to go
the public has a right to know he said
we 've got to fight down to the last point
he added we want that situation to end
as for me i wo n't know until i get more details
until this year that is
and you ca n't do it over
that might be the best way to go play
this is the best way
it 's been that close
they all do the same thing
the government would release no further information
those days may be over
and this is the only place i can do it
it was their first meeting
so it 's just a great thing
it did n't give details
we believe they 've taken it now he said
i do not want to even think about that he said
do you think it must be
he is also expected to be confirmed
i could n't get into the match
they say it 's just another job
you have to make it work he said
i fell into things
that case is now under appeal
i 'm not going he said
she did not call police
but there are a lot of details that go into it
they could n't get there
i thought we would win
final results were expected in about a week
i 'm not saying i should have won the first set
there was no immediate comment from the rebels on the attacks
we can make a good team
the army said one palestinian was killed
she did n't comment on the price
they were very strong women she said
share prices also declined
i ca n't believe i said that
we can do it he said
and i think he wants to be here
but he has not been charged
they 'll be killed
his party now says the elections should be held again
if i win i just might change my name she said
police gave no other details about the case
no such deal was reached
the israeli army refused to comment
the police declined to comment
that wo n't be the case
we want to keep it going
a vote is expected friday
their plans are not known
but it 'll get there
are we going to go back
another round of talks is scheduled for next month
there is no place i can not go
and we do n't think that 's the way the game should be played
there is no place like home however
it will become a party like all the others
but it 's not over yet
now we have to think of the future
this has been a great year
the final is on monday
the second area is new political economy
after all it is their support
some even asked for help
but it 's the same face
i will be no different
i just could n't stop
this man has been through a lot
he had an open court
i told him they really did
they think it 's nothing
point given has made his point
we must try and try again he told a news conference
he wanted to know what i thought
it just has to stop
they were not released in open court
police did not have further details
we can vote them out of office
i never had to work on that
she 's never going to be the same
however the visit was not without opposition
government officials declined to comment on the report
i know the league now
but we 'll take this trade any day
i believe that i can win it he said
but if such a call is made parliament would vote on the issue wednesday
it was n't immediately known whether they had been released
he is not expected to start
he too could face federal charges
he did not give any more details
it is their own decision
we just need some help
it was the only one i had
i did n't need that
but that will take some time
only it is n't for her
that was different
and he did n't back in
the market was closed wednesday
there was no information about the condition of those injured
more details are expected next week
she has been released
a third believed her
they found it here
they are problems of people
and did you do that
the director did not name any of the officials in his statement
that was his best chance to win on his own
his trial is scheduled to start in may
if there 's a deal to be made we 'll make it
then it 's time for work
he used to work with one of them
they would not comment further
there could have been four
she has n't played since the u.s. open
it 's not going to be the same without you
he however declined to name the state
he also did n't say who would be on the team
she would n't give any other details
it 's not financial
but he said he was not the only one to do so
i just have to get it out
she did n't believe it
the vote is expected to take place next week
that 's no problem he said
are you going to put that out
i can say that no one died he told the associated press
company officials could not immediately be reached
but it came with a price
it 's the start of a process
and that was their own players
the rebels said seven people were injured
he 's not going to change
i know what i want she said
he would then be the best man
there were no people
it 's going to be years
but one thing is clear
i hope this will not be used against the peace process he told reporters
washington has refused to do this
he has been arrested
but do n't believe it
but he declined to give any other details
officials could not be reached late tuesday for comment
north korea is not a member
police could not be reached for comment
now there is a president
but she did not name him
it 's time to come back she said
they are trying to win
the past is past he said
i do n't have a lot of hope right now he said
that gave him the lead for good
american officials said they had no information about the reports
if they do n't call i have no future
but we wanted to win the game
other states have similar plans
it 's a long long process
a government spokesman could not immediately be reached for comment
the money does n't go to the players
palestinian officials denied the report
they 've been through all those things
i do n't like to come off
company officials could n't be reached
it was a great day for me
i had to go for the shot
and that 's not going to change for a long time
she refused to do that
we want a different world
i 've been hit before but this was different
they released no further information
there has n't been much use for them
clinton also would
china had no immediate comment wednesday
we have not given up the statement said
now it is high time to take action
it is time we get even he said
or you can play the players
hospital officials declined to comment
but it 's going to take many months before it can be used
we 're trying to win games
no one has been injured in the attacks
you do n't want to know he said
there was no immediate report on the talks
he has not led any of them
the next report is scheduled to be released wednesday
it has always been open
it was released tuesday
if you do n't think you can win there 's no point he said
we have to take the shot when we have it
she said in a statement
he 's right up there
we have to go play
but i think he was
he has not been charged in the united states
it 's a good start for us
it 's business now
money ca n't be denied
he said more details would be released next week
you would never be seen again
that 's market forces
i just did n't need to do it
it 's not like we need a new place
it 's the best thing for him
the two have n't been charged
but he said he is not going to fire the minister
but workers did n't want to give up the system
they did n't give us details
official results were not expected until later this week
but that might change before long
they came to fight
i do n't know what the problem is
in russia most people do
he also played for the french national team
you ca n't clear the city
his condition was n't known
i just made a decision
bank officials could n't be reached for comment
i know i have a long way to go
he is expected to appeal
the first results are expected next week
it gave few other details of the meeting
authorities say there is nothing they can do
but he denied any decision has been made
still now might not be the time
they asked for his immediate release
you could not do more for the city
if you need help they help
i had to get used to those things
the government would n't immediately comment on the report
here are details about them
the official did not release any other details
he could not be reached for comment after the meeting
that wo n't be the case this week
it did n't work here
but i 'm going to get past it
today was a good day he said
she said she could n't comment further
the military denied this
but this meeting was different
we do n't know who did it
he said he did n't know there was a need
we were just late he said
she was released thursday
it 's just a job he said
or declined to give further details
we have taken on a national problem
all four were shot in the head
that was rejected wednesday
they do n't want that here
it 's been a long run she said
if you have children you know
this is an important time
i do n't see it he said
other games were scheduled for sunday
but it is a race against time
however talks continue over many of the details
that was up and out
we have to keep them out of the parliament
it 'll be good because it 'll be one country
it 's also the best
i believe the man can do it
that 's the case here
police declined to comment to the associated press
this will be the last fight he said
i hope to be on the next one
no attacks were reported
it would not be right
he said more details would be released later in the week
the foreign ministry also refused comment
it would be their last lead of the game
that man has not been charged in the case
that was part of the plan
i have a lot of plans he said
he does n't really know
he is expected to appeal the decision
i 'm in my country
we were too close to one another
palestinian officials immediately denied the report
he 's not american
he lost his life there
that 's for you to judge
you could n't make it up
we just have to continue to play our same game
it 's a big win for me today
we 've not said we do n't believe this should never take place
we just want to continue it
no details were given
we think we can make it
this can not continue he said
come and do business
he could not be reached for comment saturday
but that 's the past
he also was meeting with government officials
we do n't have help
there is nothing for us with this government
those are the most important things
and some still want to go back
final results are not expected until sunday
many people believe he has died
he said they should be
the others gave up
but it should be a good match
i want my children to go to france she said
but he does not want peace at any price
the four were expected to be released later tuesday
no decision was made thursday
it was his first major league start
but i will get a hit
the problem is money
they made no public comment
the soldiers were killed thursday
but it has never made the final
but i have to make this move
we should think of the future
there were no immediate reports of children being injured
and he said get out
it has after all been seven months
too much was made of it
he wants to be here
an appeal is expected on the ruling
i think we could have won that race
the election is scheduled for next monday
that 's the second one
that 's a long time
so that ca n't be the only thing we do
for us they still are strong
all three finished on the same time
it was a war he said
the army declined to comment on the report
no vote is expected until next week
both can appeal sunday 's decision
he was never so right
this should be their day
no violence was immediately reported
that 's not always possible
i had a great games
that 's the good news
they both want to see the children
a u.s. state department spokesman declined to comment on the report
so it 's always going to be that way
it 's a system we 're played all year and it 's a system we believe in
you must know what is going on
they have a great team he said
she refused to give more details
i never have and i never will
he had a great game
and he would n't give his name
most analysts give her little chance
we 've got to do it this year
we do n't have any more money
u.s. military officials also had no immediate comment
they said they would appeal
now it is up to the people of the north to show that they can do the same
that 's a big problem he said
a final decision is expected next year
but i 'm not an official
details were never released
all three have five points
that 's what this is
the talks also include russia japan and south korea
it 's been a year he said
court officials declined to comment further on the case
the time has run out he said
it 's all the other things that go with it
it 's like you want to get up but you ca n't
the president was on time
we 're set up for a really good year
they have a lot of very good players
we 're not going to see it he said
it was not given to me
results could take months
it said details will be released later
it is expected to last all week
he is expected to be able to play again in two months
they face each other in court later this year
it 's going to help me he said
it 's good to see you again
he said however that he expected an agreement to be reached after the election
they 've lost the past seven games he did n't start
the party denied the charges
and i want my money
he might just get that chance
he declined to give details of the talks
i believe this is important
the foreign ministry had no comment on the report
it 's been a great week he said
he had no other information
you 're not going to run him down
we still have a long way to go
we wanted to win the last game and we did
he declined to name the companies
i was trying to get third
but we have to try
they had four children
we do n't have any more details
then there 's iraq
if you do n't call it you do n't have a chance
the ministry said it wants to
no i do n't think it does
you just need to do it
but we can not do it
the game was called off
several were children
it is their country
many people already have seen it
i can just go and play
the military said seven people were killed
it also said it would have no further comment
he plans a news conference on friday
other charges are expected
we 'll never give up
i do n't think it will be a long time he said
it 's a new thing for me
i do not need information
we want no more war
no fighting was reported tuesday
no one was injured in the attack late saturday
that 's the situation
this time was no different
it should be a great race
but is it out of control
time has not run out
that may now change
he died three months later
there is no name for this
and that 's not very good
that process is expected to be finished next year
she also was seeking her first world cup victory
the attack was not reported until wednesday
you already win when you do that
but i would n't be able to control it
this is the first time that such a meeting has been open to them
there 's some good news
what has become of it
that was until saturday
i 'll need his help
he still had another chance
i really have to think what 's the best thing for me
he wanted to help them
i was the injured party
she gave no further immediate details
she said he plans to appeal
that is up to him and his children
it was the first meeting of the two
this is the new face of my life he said
the report gave no details of the ruling
still he could n't play with it
i had to make a decision
then he added it is a police state
i did n't have any information
it 's a big government
it would help he said
he did n't have to
bush said he held that same hope
but they still lost for the second time in three games
i think there 's hope
it is part of the process
there are so many other children
they had been scheduled for release on wednesday
and that 's not a good thing
it 's not very clear to me he says
others go even further
the election is sunday
no president 's visit is going to change that
i did n't want more
people would have told me
however he is expected to try again next year
do not release to the press
this is the situation now he said
two party members died according to the group 's spokesman
we did not give them a chance to get into the game
we 've got to make the most of it he said
it 's a new company he said
there was no comment from the south
we want to stop it
it was a great match he said
we did n't plan to make a big deal of it he said
he did what was right
they are the three forces that make the world go round he said
i hope it 's the case
the government killed him
this was a great time for all of us
the defense asked for no time
she had her chance on thursday
i believe that it 's the best deal we can do
we 've been through that
they are not allowed to return home
he denied all the charges against him
a news conference was being scheduled for next week
three others still face trial
you all have to go
a foreign ministry spokesman declined comment
but he was too late
one was from japan
the conference began tuesday
you have n't got a chance
we have n't lost she said
it could have been really close
things just did n't go our way
the man was n't injured
other games are on
but is n't it the right thing to do
an investigation is under way
we do n't have to be white
it was the coach 's decision
she had no details
the house bill is the same
it 's been a year since i last won
the country has been in the world group for three years
this is the best he said
i also want my family to be left out of this she said
she won the american cup two years ago
i did n't have control he said
she talks about me
he refused to comment on the ruling
he 'll see action tuesday
the foreign ministry declined to comment on the reports
i think it 's possible
he did n't stop there
it had no further comment
she refused to be quoted by name
i believe they are
i think he 's going to get a job
i could n't move at all
that should not be up to us
we can all do more
but it may not work that way
police said no charges were planned
they lost earlier to south korea
the u.s. military did not comment immediately
but that 's not always the case
it was really a long shot
she wants to take on the world
the army spokesman had no immediate comment thursday
the results were released after the market closed tuesday
some still see hope
so he refused to play
the statement did not name the company
police did not release details
i 've got to play a good match
and we 're going to try to make another run this year
we ca n't control that
i 've been able to work out
and they 're very good
it could also be his last
this is just a game
and they might have to do it for two more days
the injured were taken to a city hospital
but the major problems are still there
the government campaign is to open next week
and i hope it wo n't be the case
we have a long way to go
you will be part of the game
israel 's foreign ministry declined comment
the government asked the troops for help
we are trying to do our best he said
it 's going to be a great show
it has said it will take more
another meeting was set for thursday
six people died that day
he called for early elections
police reported no further details
you had a chance to fight
i do n't want to stop here
the military said soldiers did not open fire in the area
he said he would not appeal
we 're going to be all right
a state department official said monday that the conference will go on
i think about them
i think that 's the way you 've got to be
go get it if you do n't have one
that 's a big play i 've got to make
police denied this
that is fighting for people
the two could not be reached for comment
you have to take those
another meeting was set for next week
she did a great job
they know we have the power
both were taken to a hospital
i call them american
they have their own force
are you for working people
we are going there
that 's the way he wanted it
there 's nothing you can do she said
it does n't work out that way
there 's no issue of fighting
i want to do it she said
it does n't work like that
it 's too early to say
nothing is final with them
but it 's part of the game and you have to deal with it
i do n't know the name of the man who killed him
if they wanted to do that they would have arrested them long ago
still others have closed down
i had to move her first
it just does n't work like that
i know i have a chance
they will be tried later this month
a vote could come later saturday
nothing you can do about it
it was not clear when they died
it 's been one thing after another
i said i do n't even know what that was
he went for his head
that 's really just the way he is
israel would not immediately comment on that report
he died only a few years ago
he 's got a big game
an agreement must be found
he also refused to give further details
the u.s. military denied it
no action has been taken on it
three men have been arrested
he declined to comment further on the issue
and may the world come and help us
i did n't get a chance to get that shot
there 's a good chance of that he said
no problems were reported monday
however it did not give any details
this is going to take a while he said
the man was among the five people injured
he said it did not
they want to set us up he said
but he still won the match
results were expected friday
both men were killed
he refused to name the companies
the first one began last thursday
i do n't think we are going to do that
he was shot in the back
the most important thing is to win there
there 's been a major change
it 's like this he said
it was their second meeting this month
he said the government would appeal
and there 's no one who can help you out
we 're one big family
it will also be his last
washington has refused
later the rebels also called off peace talks with the government
things will change next year
i thought this was going to be our year he said
north korea wants talks with just the united states
then there will be an election he added
nothing should stop you
we have very good players
if it is news it has to be reported he said
many others have not announced their plans
they are still free
but there are those who do
they declined to give further information
but i do n't see it being a problem
two u.s. soldiers also were injured
he said that any change in any country should come from the people of that country
this is not new he said
he said the two will be released
officials could not immediately be reached for details
before that he was great
two soldiers were injured
no other details were released
you are a great army
the group planned to meet again friday
they scored at will
he has n't told us
but he said he took her back to the hospital
she might have died
then they were released
the issue is closed
there have always been
i want to start it over again
china 's foreign ministry had no immediate comment
we ca n't force a peace
he does n't have to win
all three can appeal the charges
he declined further comment
who would get them
he is likely to be released after 10 years
the official gave no further details
you can do that here
but it 's the best
he was n't going out like this
we want to get the match on
that 's not the way it 's going to be
so there is a long way to go
the trial is expected to last two days
it has not been found he said
we have a lot of different weapons
that ca n't be he says
we never see any money
we do n't like them
today we ca n't do that
the court refused to comment
this is a record for the past few years he said
the north has denied the charges
you have to take part
you did n't go away
u.s. officials have refused to comment
i want to be the best in the world
this was n't part of the plan
i wo n't back down from that
there are a lot of great players
he can get back into the match
he said in washington
he was very important to her
the united states has never won the world cup
it 's always been great
the companies however denied the report
then she left us there
i do n't think it does
it is not possible
no final decision has yet been made
then his money began to run out early this season
that process could take months
we can work with that
the company declined to comment monday
it was not clear whether israel was scheduled to play there
he is expected to return next season
but it was a close call
it will be closed to reporters
that 's what they want
i believe we are going to get that agreement he said
i really want to know
that is what i really believe
we 've got to try to get the next one
the vote is scheduled for the end of the month
he declined to give further details about monday 's meeting
there are people that would like to have this job
the opposition also has had other problems
we are against that
their trial is expected later this year
i 've always been like that
they should have made that decision
it did not name the countries
now you ca n't have an off day
two days ago i did n't think we could win the world cup but now i do
they told me that i could not fight again he said
i did n't think about the past
i never thought that this would be a problem now she said
that was our first goal
the game is over bush said last week
now people know the name
the official 's name was not given
they do n't want him to fight me
it was a really good day
you attack and you hit him
the report is expected to be made public tuesday
the government has not yet released official results
this could be the case
i 'm really not in it with you
his face was different
i like the big games
things are under control
they still need time
until then they will allowed to keep their weapons
if i do n't get it it 's not the end of the world he said
i hope we 'll win here
that 's a home run
we had a great year
the problem did n't become public until this year
that was six months ago
i do n't want to give it any thought
since the new year prices have shot up
talks are scheduled to last until thursday
he has six games left
i 'll give them all the information they want
we are part of the american economy
but tuesday will be different
we would make it again
police planned no further action
we 're not going to give up
north korea has denied it
he said the troops had already left
this is a major issue
friday is scheduled to be the last day of talks
the group could not be reached for comment
authorities have denied the charges
he did not go to the office
if we are strong they will go he said
people have called me
we will go to court he said
a vote could come later this week
they did n't believe us
we have to play them in the united states
four people were arrested
and for a week they do
i 'll just keep trying
we can do things that are different than what we have
i really thought i could he said
the police refused to comment on the call
the israeli military had no immediate comment about the attacks
he then took the next two games to force a third set
it will be the second such meeting
he declined to give more details
i did the right thing in iraq he said
the president has refused to do that
it was not known whether they would be charged
and that 's just the point
but he wants to go home first
there was no immediate army comment
many went before him
results are expected later this week
they have a very strong team
the company reported its results after the market close
and he wants to meet you now
wednesday they were allowed to return
the first goal came when few people expected it
two other men were released friday
they had two children
i do n't think we can continue to control another people he said
he does n't want me
it was his last big victory
i think it just was n't thought through
i played my game he said
i do not want to believe them
there were no immediate further details
but it might still take a while
but they were used to it
here are their reports
it was a political ruling
they all get to vote
he is scheduled to return to new york on thursday
i thought i could do some great things
he 's not going to do that to me
but he was a great man
that 's not our goal she said
i could n't really believe it
a japanese government spokesman denied the report however
results were n't expected until monday
this is not the major problem in american life
we have no such thing
it 's not the government 's money
that issue could come up at thursday 's meeting
home is home he said
but those reports have been rejected by officials
it 's been too long
final results were expected early friday
they 're not given to you
change is a good thing he said
three israeli women were killed
no one was injured in the attacks
what 's another year
he was the first to go on trial
do n't stop fighting
i think about it the american said
security forces killed him a year later
but i still want to win
they will take the shot again
a year ago i did n't think it was
he was part of my family
the move was expected
those charges could not immediately be confirmed
he 's a good team leader
a meeting was expected next week
u.s. officials did not immediately comment on the attack
we just have to hope for the best he said
i do n't know what was going on
that is all they want to do
but he did have help
france went on to take third place
they have to change that
our game does not want them
it may be his last shot
that 's the way we play the game
the government refused
it was n't the end of the world
five city council members
but right now i do n't even want to think about it
they could not be reached for comment
results were expected early next week
i like the players
i just want to take my time
most of us are not official workers she said
this can not go on this way he said
it 's most important for me
the military said 10 people died
that 's what we did
money is another problem
but it was a great day
it 's a business she said
i did n't believe it
with me i have all this
but the high court has not led
we are closed today
i really did n't see it
he is expected to be tried before a military court
i do n't think it will be the case this time
they did n't want to be out in that other life
but they can play some good defense
which is just the way he would have wanted to go
no other details of the deal have been released
i think she 's great
he 's one of the members
you can still use them he said
we had to do that he said
this was a very good match for them
they 're working on that
again he did n't give a number
but there were n't
i just wanted to win
i will have to see
now he is going to get away with it
it took a long time he says
do n't believe in them
other states are scheduled to be released later this month
i did n't really have a chance to hit on the court
there is a new government
my family wants me to come home
the investigation is still going on he said
but if he wanted me to be there i would be there
the final results are expected before the end of the year
results were not expected before monday
if it does n't it does n't
two government soldiers were also injured
it 's already too late for that
the long program is on thursday
the members are always the last to know
we 're trying to be different
she said at one point
but i do n't think it will be this one
but we wo n't stop
we did n't know what it hit
she was third after the first run
that 's going to come and go with his game
she did n't give any details of the talks
he said they were reported to be in good condition
but it will be too late by then
but he did n't in this case
others try to make it on their own
only they were n't for her
the team gave no financial details
but there 's a price
i said it is my place of work
no new talks were scheduled
the trial is expected to last a week
i could n't stop them
i 'm not going to vote
it did n't give any more details
it 's going to go on for a long time he said
who will control the state house
so this is not a war situation
he should have been
that 's the last thing i would do it 's the last thing he would do
the north called off a similar meeting last week
it did n't give financial details of the agreement
they do n't do us in
he never lost a set
had a great meeting he told reporters
they declined to name the company
the trial was expected to continue thursday
the problem is an international one she said
we ca n't win them all but we are trying
that 's on the record
that 's all we 're going to say
but nothing will take their place
that 's the thing about this world
the agency gave no details of the talks
some people think it 's good
it did not give details about other people injured
i 've always believed that
i 've come over here with nothing
now he must do it again
three percent said they did n't know
washington has refused to do that
a u.n. official said
our record is not too good
they had no other information
at last we got them he said
that 's the last thing they want
this visit is very important he said
you really do n't know
we 've got to get out of that
no trade agreement will come out of the talks being held this week she said
you have to do the same thing but it 's not my game
if they stop one part of our game we go to the other
that 's no way to run a business
if you get them that 's good
we still have a long way to go he said
two soldiers also were killed
they never even came close
that has n't been a problem this week
officials results were not expected until friday
he just does n't do that
it was a major problem
he does n't want to move
they were later arrested by police
we want the peace process to work
i have hope he said
and i was able to do that
that 's the only thing we can do right now
it is n't over yet
i really want to win it
i think we should do the same when they open a bank
it 's an important race
he played really great
this is people power
a deal is expected to be announced this week
you have to work for it
they did not return a call for comment on monday
he just might get another chance
others have given up
he had four points
the israeli army did not immediately comment on the u.n. statement
he thought of american military might
that 's their job they 've got their right to do that
this is not a palestinian area
police declined to give her name
we will fight again
he did not name the groups
but we did a great job
he has been released from a hospital
he played very good
it 's no different than any other case
u.s. officials said friday
he said he plans to appeal
many have not been seen by the public before
security council officials also could not immediately be reached
that 's the first thing they have to do
they do n't stop you
i just wanted to do it the right way
most are believed to have been released
he was arrested a few days later
it 's a right we should have
no election has been scheduled
a spokesman declined comment
the first is scheduled monday
they will not get that he said
we 'll do our best
there will be a day
we finished top of the group
i do n't believe it she said
it 's not the last game of the season
show business is out
we have been through the fire before
it 's important for me
major made no other public comment saturday
the goal is the world cup he added
the other was released wednesday
u.n. officials could not be immediately reached for comment
we 're really going for it in the japanese market he said
but he said business has been good
if you had to play it again i would have won
it 's come down to that
the party denied it
i believe that 's the right decision
i 'm not as good as i was five years ago
he died 10 years ago
the white house also had no immediate comment
he said others might also be closed
i know i was n't there he said
he declined to give financial details of the deal
israel also is not a member
the violence did n't stop
in each he is meeting national leaders
i 'll just have to change plans
then he was released
the authorities said four people were injured
we have our law system
it should n't be but it just is
they 're not in the way
these people are going on
she was too good for me
the government refused to comment on monday 's court action
the show is not open to the public
she was taken to the hospital
we still think we have a good chance of going on
wednesday was his last day
now they have nothing
he tried to stop her
you ca n't win all the time
this is all i 've wanted to do for a long time
six men were arrested during the day
we just could n't help them
he could n't do it
i did n't play my best she said
he was released without a trial
he was a great man
it was one of my best games
police officials refused to comment
the government has rejected this
it would be up to the eu
we do n't know what our situation is
he was not scheduled to meet palestinian leaders
i will not run again
there has to be another way
they have no information about him he said
i do n't want to think about it
she lost in the first round last year
if he is he has a right to be
there are no foreign troops here he said
they may have a point
three people have been arrested
no american soldiers were reported injured
i know her game she said
another meeting was expected monday
but i have n't seen her
the people have won
it should do the same for these workers
there have been no attacks
now it 's a strong country
he can do a lot of things
that is the best i can do
we need to keep trying
i was going for the win
there was no immediate comment from his office
it has taken a lot of work
we must have more women
i did n't take my time
it can be different
the military said it had no further details
i do n't think we should have this at the games
that could take some time
the judge declined
there were no immediate reports of fighting
i had to get into it
but hope is not lost
i hope this is a show they really want to see
there was no comment from u.s. officials
asked whether it was time to move on he said
we had to think it over
he said he could not give details
that second life has been good
the reports could not immediately be confirmed saturday
the bush campaign confirmed that
bush has refused to do so
but will they do it
we had to take our chance
all are believed to have been lost
they said they just want to clear his name
he had a good chance
there was no comment from palestinian officials
i just left them she said
but i do all the things you do
now it 's time for some more european action
i think we are going to have a deal
army officials could not be reached for comment
who would 've thought
i 'm trying to be the best
i did n't do it today
it 's what you see
now it 's been four games
he was released from the hospital last week
i ca n't think about it now
you 've got to deal with that
she 's not the one
rose left the team after this past season
last year she lost here in the second round
and i think we have that
because i lost my last match against her i did n't want to give her the chance to get into the match
i think i would he added
but we can do more
we 're going to continue
this is what they expected
the talks were expected to last through the week
they did n't get a chance
but that 's the future
that 's all the money we had left
there were 10 last season
this is the only one he said
i 'm going to give him a start one of these days
they had found each other
i know who you are
few details of the new deal were released
security was an issue for both
no other make has won a race this year
the hospital had no other information
i think she did a great job
the second round is now scheduled for saturday
i do n't work out he said
officials there could not be immediately reached
i 'm not going to give up a chance to play in a game like this
the police told me to get out
the military denied it
but we do n't have it right now
that was denied by the government
you have to put up with it
we get what 's left
i have no peace now
it is a big country
the government has denied the opposition charges
the injured were taken to hospital
both have been released
it was the first reported meeting between the two
three people were killed and six were injured
the israeli military said it had no information about the case
that 's not our goal right now
no other soldiers have been charged yet in the case
the city planned to appeal
the federal office refused to comment
they closed down the local market at one point
five soldiers were injured in the attack
it will never change
i think he thought i was the other way
a decision is expected to take several months
this fighting may be long he said
there is no program
government officials could n't immediately be reached for comment
public opposition is also strong
she has denied the charges
i want to do it all
israel 's defense ministry declined comment friday
we ca n't do without that he said
there was no immediate comment from the french on the agreement
i think it 's going to take time he said
he can win the time trial
it 's all different
there 's no chance for it to change he added
both said they were not
a vote is expected later this month
that case is expected to come to trial in about a year
now is the time to change all this
he was the political leader
the peace process has many problems
i do n't think we should vote on this one year at a time
the process is likely to take several months
little is known about the group
city officials agreed
u.s. officials do n't want it to come to that
it may be a long shot
this is my team now and this is my city
she could n't get away from her job
there is no problem between them
but she did n't believe it
it was released monday
he would never take a chance
he had no further details of the case
i never went after them
i do n't think they have to be told he said
i want to fight and i want to win
it 's been a while since i won he said
you just keep on going
i just want to go home she said
that has n't been an issue this year
and they still have not won here
i thought it was good she said
it 's not going to stop me he said
a second vote is scheduled friday
company officials could not immediately be reached for comment monday
he did not name the minister
we could n't do it
police refused to release his name
he does not give his name
this year it 's defense
he declined to comment on the situation
it 's not going to change my life
we need this market
they had expected to go home
but that 's just part of her appeal
a company spokesman declined further comment
i think it really did n't
we went for the win
we can make a plan
we do n't want violence
we ca n't stop them
an agreement was later reached
we have got to work on that
he could n't immediately be reached for comment
and that 's what we did
she was taken to a local hospital
he would not give his last name
the hospital did not immediately comment
the report gave no details of the agreement
but he did n't need it
he had no further immediate details
they are a power now he said
the final is monday
the two men planned to meet next week
they killed my men
that was a great shot she said
official talks were scheduled for thursday
he got away from me
the government did not comment on the attack
we 're in the same situation
the work we need to continue to do is very clear he said
it 's what he wanted
i never thought it would come to this she said
some were arrested
they would appeal to the high court
it 's their country
it is not the start we wanted
the army spokesman would not comment
people are going to see us here for a long time to come he said
you have the money
but it 's not the same now
this is the way we 're going to play
then he 'll make his decision
there would be another one
he refused to give any other details
the ministry statement gave no further details
the is not yet lost he said
this is very clear
she did n't name the opposition
this was their final appeal
i 'm not going to get into that
he 's got the money
the games have been different
that was a week ago
she was not charged
he wo n't be given a chance
he 'll likely be released next week
they could n't stop her
so that 's good news
there was no immediate comment from the security forces
he also did not give details
we just ca n't think like that
you just have to go on
that 's a good thing for his future
the united states was not among them
if he does n't he does n't
court officials refused to comment
but they do n't market it that way
the company could not be reached for comment on saturday
that 's nothing to do with her he said
family members declined comment saturday
they are like family members
the league refused
we are working on it
he 's very important for the french team
he is the one i want for my president
he has to hope it does
the meeting could take place as early as sunday
she has been taken
it is not a good news
we will and i will
i just hope the results are the same
but this is the first time they did n't
they had their chance
you have to move on and do other things to help make up for it
they need our help
i own my own house
he is expected to be there a week
it was the right thing to do
i 'm going to try to help at the house
i wanted to be part of it
but he has refused
we will start immediately
she was n't the only one
we know life has to go on
five people have been arrested
so we can not say who they are
he might get his share
the government denied that
then came the good one
i did n't know that he said
we 'll do that for you
the agency did not give details
you have elections
there was no immediate comment from the government on the report
he does n't always like it
five were released last week
i came in with you and i 'm going out with you
we want people to come he said
you know money talks
a federal judge made the call
market with the eu in second place
a ministry spokesman refused to comment
each nation will get its share of the city he said
it 's time to show that we are people of peace
but there were no reports of violence
the army said the palestinian did not open fire
i want my players to be the same
what are people going to say
it does not work at all
and that 's the way it began
the other was released
and children should do the same
i have won a great deal of money from the market he said
there 's nothing i can do about that
it was just one of those days
we 'll support his appeal
now we 're in the information business
we still have a long way before us he said
we will not make an issue of this
we all know that this is not over
there 's nothing to say
i always think he would play
it is not our job to do that
we will continue the work until we 're told to stop he said
she gave no further details
the company had no other comment
it will take a little while
if i do n't like it i 'll make it up
the ministry had no immediate comment on the reports
you just do n't believe it
they 're not like any other
so i hope i will play
there 's nothing i can do about it he said
i hope he wo n't do that the president told reporters
i did not know we had these problems
but we had to do it
a day later he died
they 've been through it before
i hope to be one of them
now it will all come up again
this year both were big
i believe we made the right decision he said
they did not have any more information
we have to continue
the others died later
we know we ca n't stop it
i just think he 's the man for the job right now
i like to keep it in the family she said
he denied reports that they were shot by rebels
we could not do it again today
it did not give details of other talks
the stock did not trade monday
the defense ministry had no official comment on the report
those things will always be important to me
also under the military system there is no appeal process
but i will come back and try again
he did n't give me no problems
the decision will be announced friday
this is a big number
he has not been seen again
others said the price was too high
it 's the match of the season
he had no comment on details of the case
i just hope i can have my very first win against her
no i do n't believe it
then again it may not
but other economic officials played down the comment
in a situation like this we 're never right
it was just so great
it 's not like today
right now it 's nothing
i used to do things he could n't do i used to run
believe me on this one
police said nothing was found
they have killed our leader
clinton did not make a statement
i want to be of help
the last round of talks was held monday
they need the business
you have to do a number of things
but it 's not the end
she declined to name the countries
that began to change this week
we hope to be like them one day
the company has a long way to go he said
and i want to be there
by sunday it appeared to be too late
we will continue to do our best
he was called back last week to the job
but they did nothing
and i 've had that
i think it will not
official results were expected later
we still have a lot of hope
you can not believe it
this will have to change
i 've just been very close
she has to do it for the second time this year
i do n't think he has a day off
new york is a big city
those are not workers he said
she 's not the only one
i just like to play
i believe he is a great leader of the team
it is n't working now
and it did with one condition
he hit me with a good shot
we want to know our future
three were arrested
you 've got to go for it
police have released few other details
two were shot in the head
he did it in seven days
but i do n't think he 'll do that
he 's fighting a man now
but i do n't support violence
you are the leader of israel
two police also were killed
this is new information for me
there are possible problems
you have to face them
i just wanted to get out of here
for now it 's too early to say
this is a good team without me he said
the election gave us nothing she said
i do n't think about it she said
now they want to stop another
i would like to have won this
now there 's some defense
a vote is expected next month
no one even came close
still he does n't know what 's next
that made me stop and think he said
it was a great two days
now we have to see what is the peace plan
but it was a very important game
there were no reports of other foreign injured
all have been released
a u.n. official had no immediate comment
i did n't know it was in
they never have been
it 's been seven days of this
there is little work
but that is set to change
what is our work now
they want the money
he said the family asked that no other information be released
the department had no immediate comment wednesday
after all it is their money
however his play did
israeli police could not immediately be reached for comment
each man was killed by a shot in the head
it 's more important than that
china 's foreign ministry also said it had no information
the united states lost in the first round
i can say that the situation is under control he said
they have too much military power he said
russia 's foreign minister is also expected to visit
he was arrested earlier this year in the united states
results were expected early thursday
they do n't like it
you get on with it
the decision came after the stock market had closed
police declined to give details
there was no immediate comment from french authorities
they said they plan to appeal
we have to win the next one
i never thought i would be able to say that
details of the plan include
the president has to run his country
the hospital has refused to give any information
she did n't back down then
soldiers shot and killed him
for the good of his people he should
that money will now be lost
that 's been our big goal
and he was right there
are they really in there
the national police agency refused to comment on the report
he said no one asked
the family must be close
no i do n't think so
i tried to help them
i would n't know she said
the defense ministry said it had no information on the situation
now i think there will be war
they were and they did
this is the show 's only stop
there are a lot of problems
the man declined to comment further
that 's the situation now
it 's that time of the year he said
we did n't want to have any of that
that was very clear
a government spokesman denied the charges
a decision could be announced as early as tuesday
that will be a long time to come
i plan on it he said
he has to have that record
they should get used to it
we want to make money he says
military authorities declined to comment on the reports
company officials could not be immediately reached for comment
he denied reports that they had been arrested
the spokesman did not give further details
she said the group would appeal
parliament officials could not immediately be reached to comment on the report
but it will be our agreement
her name was not released
officials did not immediately comment on the violence
there was nothing to do
it will be the first such agreement between the united states and a european country
they have not been allowed to return
but he said the money made him do it
so you do n't know
he is a very good man
will he go for the record
no other games were scheduled for thursday
the trial is expected to close next week
the israeli army did n't immediately comment
this was the right time for a change
but that 's what i thought before
russia has denied this
there was no immediate report of fighting
but things got away from each of them after that
they just do n't know what it is
he also said the price has to be right
there was no comment from the french
leaders come and go
it was a good week for me
it 's a big market
they do n't even play
now it is time for us
it was japan 's first game
then the power went off
the vote is expected to be close
north korea had agreed to the meeting
company officials could not be reached for comment late saturday
i thought there would be a lot of people who agreed with me
i ca n't believe i made it
more than three million people were killed
we only have one goal
but they could not stop the attacks
there is nothing he would not do
the judge made no immediate decision
that 's one of the few things they share
he said that no country should have nuclear weapons
we want only peace
he was very good she said
this is the second time that iraq has made such a call
final details have not been released
he was just a great man she said
i should have won this match
he did n't give us any problems
and the players have to believe that and we have to make them believe it
party officials could not immediately be reached for comment on the report
results were not made public
it will be too late
five rebels were killed
one man was found after a few days
you ca n't change it
you would also have to change the name of the area he said
we know it ca n't be both
this is a war to them
he was released sunday
so we 're going to do it as a team
i believe i 've got one of those
there 's no place to put them
we just have to make the best decision
we do n't want to put him over his head
a government agency said monday
israeli officials said no plans had been made for such a meeting
but the elections are n't for two months
i do n't need to go on
she had no details on their condition
six were released earlier
he would not comment further
an investigation is still under way
he has not been found by police
the trial is in its third week
that 's what i said
you just hope for the best
part one appeared last week
police released no other information
the company could not be immediately reached for comment
seven rebels were also killed
this is the only time it is important
there 's no change
that is not the case the statement said
we hope for the best she added
a few wanted to go
the police did n't fire
they came out strong
no decision has been made
results are expected after two months
i just have to play my game
it could end up being her only one
you will never play that game again
the united nations had been expected to make the report public
we are against any military action he added
we do n't have any of that
it was as strong as possible because there was no other way he said
some even asked for them
not likely he said
a final vote is scheduled for today
there 's nothing you can do about that
but it 's not what i wanted
there was no immediate comment from the opposition
both said no meeting had been scheduled
that should not be a problem
if he can do it you can do it
another 10 people were injured
i think that he will do it
i believe they 'll do the right thing
but i have n't seen any
he has n't died yet
i wanted to get back at him
she then asked them for money
they do n't have to come
we 're not a team that 's going to try a lot of different things
no other details have been reported
we want to see them face to face he said
that did not keep them from trying
it was closed to men
we 've been like family
they now have four
i 'm going to move my head
but the court rejected the appeal
results are expected friday
the report did not name the others
this was n't one of them
he can not run again
they was really going at it
he is still the palestinian leader
it gave no other details about her and said she could not be reached for comment
they have no children
the security council was scheduled to meet again wednesday
it gave no details about the group
i did not win the war
it 's a great place to play
the accused has not yet been arrested
there was no immediate comment on the rebels
we closed the case
i hope it will keep going
it need not be the last
but they have to help us help them
but i take nothing away from him
the british open is as big as they get
for many that is too long
it may be on the economy we will see
there must be another way
it was the first of four
they were off to a good start
no money was found
i just want to vote
a news conference was planned for later in the day
it would include no u.s. troops
he also has a plan
no violence was immediately reported thursday
i would n't have a job
he 's never made it past the second round
he was not expected to return
he was released early saturday
he did not name any of them
he did not name him
that 's the last thing i would do
but last year he won two
it 's no big deal if you think about it
the government statement gave no further details
but i did n't think about it
it is expected to start work next year
that 's going to take some time
he also fell for russian women
our people want peace
court officials could n't immediately be reached for comment
and it 's a really long day
i really should try
she did this on her own
and they should know
some people plan it before they get here he said
he also scheduled talks with union leaders
they were really strong
now we must show it
he said the process might take months
i did n't think i had a chance
i was strong he said
you need to fight for them
he said he had not yet seen it
she called it a local problem
she added that she never expected to win
he 's going to be good
he is expected to take office next week
american international group
clinton did n't stop there
new york does n't have a team
we 're as good as they are
they shot him when he refused
the games end on sunday
i 'm at the end of my life he said
you do n't want them to change
i know i have to do that
i told them that today
no one was injured in that fire
it has yet to release details
but i 'm going to try
he said they were not injured
it was never found
i 'm not a good coach he said at one point
it 's really the final
we will move if the u.s. does the spokesman said
a third man was charged earlier
if you do n't you have nothing to say
police officials said they had no information about the case
it is not like that
but it 's not the first time
that should be big for us
i do n't think i did
officials could not be reached for comment late friday
all that may change
all four have the right to appeal
we wanted to do the right thing he said
we do n't want to fight
the army refused comment
but the two denied the reports
i ca n't think about it she said
you 're going to have to do it
he has a lot of game
this should not be a big issue he said
if they do n't like it they can go home
palestinian officials refused to comment
it was his third world cup win of the season
i know i can be there again
it will always be part of our game plan
the court 's next meeting is sunday
i did n't want to be out in the open
they said they did not
i hope he 's right
but there is still a long way to go
it has yet to try its first case
both have been released from the hospital
there is n't he said
but it is not clear whether the case will go to trial
the public expected it
it was a close vote
i 'm trying to show you
there is no one like him
i did n't know that she said
she was then arrested
a u.n. spokesman said iraq is free to deal with any country it wants
we hope to do that over the next two months he said
he refused to say more
france denied the report
this is great she said
it has yet to be found
this is his third visit
they think it 's a game
you do n't need any money i said
a union official denied that
no other details were released late friday
the president can go for a home run
there 's really no way
we 're here to support him
the company refused further comment
they have denied those charges
his trial began thursday
a ruling was expected earlier this week
a run scored on that play
details of the court decision have never been made public
second take one day at a time
we want to see a vote today a u.s. official said
i could n't help it
that will likely not be for three months
a police spokesman said
wo n't do the same
it did not give further details of his condition
they have been there three years
i think we need months
she died a few months later
results are expected at the end of the week
that 's the way i work
no decision has been taken by the court
and this is one of them
it has always been close
however he did not have further details
the other one is that you are the only people who say we have to change
but there 's more to come
the final will be played thursday
they have got to show up
she died and i was not able to see her
it was a good day she said
i will never see them again
south korea agreed
is he going to win again
we used to say we were a team
a final decision is expected later this month
but he did not give any other details
but nothing will be same
i have no one she said
it was not a chance comment
this week it 's war
i really thought we could have won she said
the three other men have died
but it 's not finished yet
this is all they 've got
she has said she will appeal
it 's going to be a good race
there was no violence
we 've had a good start
i would not say this is the end she said
i have n't seen him for a while
there will always be people against peace
we would like to see them get out
the defense said it would appeal
we just do n't know that yet
you 've got to get going
he said at a news conference wednesday
they were there to be seen
i refused to do that
you do n't know the problem
i think he 's the one who 's going to do it
there 's no more time
police did not know their condition
final results were not expected tuesday
the military spokesman could not be reached for comment
we will go for the second
now this thing is a team problem
the report gave no details of his release
but we found a way to win another close game
this is my last chance
he declined to comment
can they keep it up
she wanted to help
i did n't think about it he said
the process is expected to take two days
i do n't like him and he does n't like me
they did not release further details
but we support each other
but it is different now
the bank denied the reports
but i do n't think we 'll have to
the ministry had no immediate comment on the report
a ruling could come at any time
the results were expected in three days
we can win he said
i ca n't believe it he said
british army officials denied the report
later he said that iraq refused
it will play the united states in its final group game monday
his statement said
it 's already planned
the reports quoted him as saying
it appeared to be the same group
we can release more the president said
i really want to play this game
it may be a year before we know
it did not give the number of injured
that 's all you want to do
the defense said there would be an immediate appeal
you get into the action
others however were not
u.n. officials denied that
they do n't have a job
but this may take several years
another four people were injured
but he did n't last long
details still have not been made public
there is no other way to appeal the court 's decision
we know he wants to be here
there was no immediate comment from israel on the report
she gave no details
we did it last time
this is their home state
i need this for my business
washington rejected this
right now we do n't see it
they 're trying their best he said
the fighting forces of new york
it 's just too close to call she said
they are not important
it 's his business
we do not need a force here
it was great to see
some things just do n't change
we do n't have any money she said
there was no comment from the security council
but there was no agreement
it is all business
they could n't stop us
we are still fighting these rebels
it 's so important to the game
i wanted to keep him going
i know i have a chance to make it
that is our good news for today he said
my family is very important to me
the united states says north korea must end its nuclear program immediately
i 've still got a chance
they 've got to win this one
but i did n't and i 'll go on
it 's great to be back
this case is closed
i think they 've been confirmed
he 's the leader of the party
no further talks were planned
but the judge refused
that 's the name of our game
i hope i 'm the one
they should be open
city officials said they 'll appeal the decision
we ca n't work like that
police could not be reached late thursday for comment
the court house was closed at the time of the attack
we just need to get open he said
the government also had no comment
shares closed down both days
if you have the money and you have the will power you can get things going
more charges are expected this week
that 's the way i take it
she did n't have that
and he may be right
it made a great show
i have n't had time to think about it
fighting is going on now he said
i think it 's a good thing
they always play to win
my problem is my problem if there even is a problem
i have n't been there in a while she said
we can all play this game
those talks began during the clinton administration
the government did not comment on the report
there is no such thing
i hope to keep it going
he had no immediate details about his condition
i thought he did a great job
the important thing is to work as a team
no one has been injured in any of those attacks
i think it is great he said
his office had no immediate comment
i did n't hit it great
the united states and south korea have denied it
official results are not expected until monday
the u.s. military confirmed the attack
that did it for me
the ministry declined comment
they know nothing of the game
they do n't get it
but they wo n't win the peace
that wo n't work for me
until then they will be allowed to keep their weapons
but one is more likely
the team had no other details
you should vote bush said
he has five children
israel 's military leaders said more attacks were likely
the group did not comment on the attack
we 've got to get it going
we are likely to see more he said
what was the big deal
hospital officials refused to comment
but he added that has n't been a problem
we 've taken our time
the third was also arrested at his home
there 's a lot of people that do n't like me
that 's all i 'm trying to do
you have to think about it
we had such a great system before he added
they also need a lot of help
the court is expected to make a final decision later this month
it declined to give more details
no one can take it away from me
i thought i was different
the police do n't keep the peace
they 're very important
china has denied the charges
he said the death was under investigation
the trial will continue next monday
he would n't give it to me
i was very public about that
i 'm going to put it out there
it would be the first such visit
i 've come to think of them as family
no decision was reached monday
the office did n't give further details
we 're going to do it
seven british men have reached the second round
the u.n. troops did not stop him
it was his third goal of the season
his report could not be immediately confirmed
i do n't think they have a chance he said
trade is our future he says
it 's still got a long way to go
i do n't think it 's an issue he said
i could never do that to them he said
results will be known later in the week
i hope it is going to change
i do n't see any problems
the trial is expected to last three months
it gave no further information
but we should go on
this went on for too long
that is our best hope to keep us going
they said they had n't until this time
we are for a free market
that vote was expected thursday
korea he told reporters
the u.s. state department has denied the reports
it 's got to be that way
the company had no immediate comment
its ruling was announced friday
another two police were injured
he is going to have that party
just work on my game
we can not and we should not
she had three points
if you do n't have any of those three you 've got a problem
they did not say what led them to believe that
that 's the best way to put it
but it should n't end here
some of them we do n't
an investigation was said to be under way
stock prices rose after the report 's release
it was n't possible she said
i think this agreement will do that
i tried to get the players to do the same
it is the right decision he said
that just got away from us
i believed that we could
the nation does n't want you
the defense ministry refused comment
i would like to win it
but he says help is on the way
i hope they support my decision
they are fighting the charges
that 's part of the problem he said
israel has refused
there was no immediate u.n. comment
more money was made
he 's got us to this point
i had nothing to do he said
he was arrested in new york last month and is being held by u.s. officials
it did not name the companies
now they have no need to be
officials reported no problems
the war had been won
all three had denied the charges
you do n't get into that situation again
he said she left the party earlier than the others
if you do n't back off you 're not going to make it
this area is n't even close
the bush administration has also taken no action
that 's what they did
who are those players
results were expected tuesday
no further details were given
they do n't have children
i have to believe i can win that match
we do not have any of that now
their weapons were taken away without a fight
but each match is different
and i do n't want to run
that 's not the point
it would not be the first time
that was my problem today
i hope he will be able to play this game
i have n't seen my family
i did n't think they could
the vote was n't even close
i support the team
i tried to fight it out there but she was just too good
he 's got a future
i want to play against the best players in the world
we 're so close to each other
i did the right decision
i had to get out of there he said
she made it to the third round of the french open
i hope it 's just one match
the stock index rose immediately
we will not take that way he said
the first will be last
we wo n't back off now
both countries have denied the charges
i will be president
the trial is expected to last 10 days
we did n't start the war
the israeli military had no immediate comment on the report
i think it made a great statement
it 's no different now he said
they are new he said
i need to take some time off
he left the same way
i do not believe there will be any problems
this is our first one
the military has made no comment since the election
still it is home despite all the problems
others do n't want to give up on their city
those results are expected next month
you get a lot of those
it 's the future of our world
they said they were very close
government officials declined further comment
if we can get two of the games it will be great
police officials declined to comment
we can not go on like this
we still have things we have to work out
the government plans to appeal
now i ca n't believe the team
it 's work he said
u.s. officials said they had no immediate comment
i just need a good round
it is a closed issue
she left the court without comment
five american soldiers died
i 'll have to start a new life
this man had good information he said
it 's time to win some games
but the results were the same
i do n't think they 're going to support that at all
more details were to be released wednesday
the four have asked to go to south korea
but nothing is like this
i have not won it yet
she declined to give any further information
it think it 's a good record
life must go on from here
i want to be just like that
and for the u.s. national team that 's good
they were released monday
i want to get it over with
many were won over
company officials could not be reached for comment
and most people had children
all agreed on two points
you always want to come out on top
he would not give further details
each team has played two games
others just want to be left in peace
new york has lost five of six
he was not immediately
they are not open to the public
his name has not been released
the opposition wants immediate elections
they did the right thing bush said
it will take place he added
he will also visit france
this could not be immediately confirmed by election authorities
they did not take any money from him
i really believe that
we have to go with what we have
one did n't even show up
there are n't that many
police would n't release other details
now it 's more business
if i hit a home run i hit a home run
government officials could not be reached for comment on the report
i know i do n't always show it
but that was not the case here
i 'll give it my best shot
we still have n't found our game
we are just officials
he also said the company will appeal
i did n't need people
i help the government
killed were seven men and two women
it 's the right thing to do
it 's a very important one
japanese share prices rose
so i would like to play here
he has not yet been charged
the second case was reported in the same area monday
he 's a great coach he said
i was trying to keep up with what i did last week
he 's always been like this
he lost his family
you ca n't get away from it
i killed my children she told authorities before she was arrested
police said federal charges were also possible
that 's a great team
we still have a job to do here
that 's all i want to know
there will be no further comment
i could do that today
the world cup is different
that 's just the way he is
she does n't have to do that
that 's been great
that was six years ago
it was his decision she said
the case is now on appeal
i did n't want to know
i do n't know what their problem is
and we 've got to change it
i think that 's clear he said
is there another way
that should n't be a problem this year
i would have to start over
the work will start this month
he will be added next year
that case is under appeal
officials say it will take two to three months
they can not run the country
both the report and the report
but i thought it could help me out
the second set was more even
he did not comment on his plans
the two are being held in new york
french officials said it was too early to say
but today there is no government
they also said no one was injured
you just got to work through it
no major violence was immediately reported
the trial had been scheduled to start on thursday
the report could not be immediately confirmed by authorities
they did n't want any troops
police said they had no further information
national defense is another
we know who will win
but he would n't say more
i played a good match
i did n't run for the world record
the office was closed monday and no one could be reached for comment
now we have to win two
this is as good as i can play he said
he refused to give his name to reporters
he told the meeting
i 'm going to try and do it again she said
i always have hope he said
the reports could not be confirmed
i know the way they play
the u.s. state department denied that
and that could take years
he was arrested three days later
i could n't see it
i think he can do that
it was a long one too
there was no immediate eu comment
if i could n't take him i would n't go she said
there was no one in the house
they are lost to their countries if they do not return he said
he said he would appeal tuesday 's ruling
i would n't change it for the world
but we can change it
early however it was defense
he is being held in the united states
we 're trying to work out all the details
clinton may visit north korea
there 's part of me that would like to be a part of it
french forces confirmed the attack
the statement said two rebels were killed
that may not be much of a victory
and take it from there
they 'll get another chance this week
we 've got to get up and go
i ca n't think of his name one says to the other
that has not been the american way
i want to help the team
few details were known
we 're trying to get them out he said
i 'm not going to make that statement
several others were injured
the united states had no immediate comment
but that 's one big game we want to win
i think they have good people he said
i just fell on him
that is what member states want
the team is still without a head coach
after all they 've tried to take his life
what 's his business
we do n't believe they have
she found that and more
the two companies declined to comment on the statement
it did n't stop him
rose was there too
we should n't give up hope he said
he did not name the nations
it called for talks on the issue
we have to play first
it was also his last
you have to win four games
they held talks that were closed to the press
he could n't keep up
that is what you think
it 's not what we wanted but it 's a good second
military officials refused to comment
not likely several analysts say
she said at the end
we are a great people
this then is the situation
the country already has
but he can run the show
if the results are not good i 'll go
this is a good thing
it 's not a trial against me he said
she 's come back on top
i just can not say
a hospital official refused to comment on his condition
he later left the country
it 's all or nothing he said
she could not comment further
opposition leaders had no immediate comment
but the police have taken no action
i want to see what 's on it
and they 're the best
it is n't our plan
on saturday he died
are we going to stop
the future will be for this nation
so we went on that
authorities have released little information about the investigation
it 's a big thing he said
last year the number was 10
that 's the big problem he told the associated press
i 've called him from here
two years later he won the u.s. open
it was n't her day
he 's had a great year
today was that day for us
i will work for the future he said
company officials would n't comment
if they do n't the law will go after them
i told them i wanted to do it
still it 's one game
they played just two games
i 'm working at it
they can last a month
he did not release any more details
but we know they ca n't give us the security we want
with my work i do n't see the need to start a family
we did n't get into details
no more talks were immediately scheduled
two people have been arrested in the case
it did n't give further details
so we 'll just have to see
you could n't stop it
i just want to do it
call it the final before the final
the defense ministry did not immediately comment
one palestinian was injured
six people were killed
he says he will not open an investigation
it 's no good to the public
we know this is the way to go
we just want an end to all this
it is being released thursday
i 'm going to do it again he says
but that 's a good thing
a ruling is expected this week
i wanted to get past the first round she said
he is still being held
i just want to give us a chance to win
he should have been home
these games will go on he said
but it 's not all good news
the government said it would appeal the ruling
he just did n't run
i 'm going to try it she said
but it was never like this
and i think that was the best move of the week
trial is scheduled for later this month
now that could change
the appeal was rejected by the court
he said it was one of the best days of his life
this is the united states
they were n't expected a thing
i will continue to do my work
there 's nothing we can do about that when china are the best
he too had one of those days
this is a good place to do it
it wo n't be their last
at the same time he is new to us
we do n't need them
i do n't think i would say that he said
it 's an important part of the office bush said
their condition was not clear
that 's no big deal
all my family members have come out
there will be no further talks
the conference will start next year
i was very little she said
that is too long he said
it also has allowed him to take off
we 've had no help from the government
it will be played sunday
we are not the police
i just think this is right
we have the forces we need to do the job he said
the united states did n't appeal against the decision
no action has been taken
that could be a problem for all of us he said
country has always been a lot like the stock market he said
he does n't have a record
official results are to be announced later this month
and i 've been hit before
still she plans to go again
the army did not comment immediately
israel 's army spokesman had no comment
we need help as a team
it was a lot of little things that got to us
both companies refused to comment on the reports
he did n't make it
who 's going to help
three people have died this week
the results will be announced monday
no problems had been reported monday
she never denied it
that has never been the case
and i 'm not going to give up on him
but this is not so
should n't do that
i have a thing to do he has a thing to do
i do n't believe that
it was the only match friday
police would n't release any details
that 's their place
the government says it has no money
i just wanted to visit the city
it is nothing you can force
he said he expected the next meeting to be held in about a week
you just had to be there
it is not our job to do this
the deal is expected to close later this year
she said he has the right to appeal
some said they could
his trial is scheduled to open next month
it was not clear whether he would
he has said he would like to move to the united states
this is a free market
it also would not release her name
an election is scheduled for next year
now he wo n't see her at all
i just do n't do that
nothing is going to be given
still there were a few
i think he will fight for it
who will do this job
but it was n't immediately known if that was possible
now there 's a problem
peace is about change she said
other groups denied that
he died without a fight
police had no immediate information about the attack
it gave no immediate details of charges against them
he said he did n't think about death
government officials refused to comment thursday
this may not always be possible
i do n't think they need me he said
i 've been through a lot he said
the last shot came on game point
they will be tried monday
this is what i have
russian officials did not immediately return a call seeking comment
i 'm going to use them
i hope you will support me now
we 're not going to stop here he said
he agreed to that too
the government was scheduled to appeal that ruling wednesday
it was all part of the plan he said
he said the company would not comment further
it was a political problem he said
this money must go back into the economy
but there are problems
she however denied that
he is from new york
he was not called on friday
and we want to win
he wanted more details
you win with people
but there was little agreement on who won
i lost all of them
for the most part they do n't want you to know who they are
but we do n't have time right now
you just do n't stop
i 'll see what is best for my people
but that was two days ago
government officials could not be reached for comment on the reports
i 've got family here
the military would not comment on the report
but that does n't give her a right to run
there was no way she was trying to get away
the government does not want this
some early results were expected tuesday
it was a good season
this year is no different
there is no security
the deal was expected to be announced wednesday
sunday was no different
i just played my own game
it does n't always work just right
i was fighting for a job
that ca n't be denied
we own nothing he said
i did n't have it working at that point
i think that 's a most important thing
it 's their problem he said
you 're a director
so many people want to see us
bank officials said no decision has been made
we do n't think that 's the case
its share now is 10 percent
they refused to give more details
they did not believe him
still bush is right in trying
four other people were released
israel says it must keep all of the city
authorities refused it six months later
it was a great week for me she said
there was no further information
he 's a family man
the two were arrested more than two years ago
police did not immediately release any further details
the white house has denied this
france is still a very good team
not people he said
i said i would have to get security to take them out
there is no such thing he said
but he points to another important issue
my business will go on without them
we did n't even try to play this way against france
she told the associated press
this was not the first round
it was said 10 years ago
government officials also denied that attack had taken place
it 's one of those things
i would have put up a fight
we need to give them what they need
israel said they would be held sunday
the agreement is working
from then there was no problem
we need to take our time
i thought i had found one
they are working for a family
any team can play one great game
can you give me any information on it
there is an investigation the ministry said
they have not been charged yet
they did n't know us
the investigation could take several months
he 's always played
he added he will be free
we just do our own thing
but it was also good
that would be great he said
it must change now
the election is scheduled for late next year
again the report could not be confirmed
parliament is expected to vote on the bill thursday
here are details on some of them
but there was more
she said she plans to keep working
that 's the way to do it
the council will judge
it did not say whether any were found
there 's still fighting
we have to work the problems out
authorities have released little information about the case
the ministry said in a statement
i do n't want it he said
most were released after a few days
but that 's going to change
japan said it could n't do that
they must come out and vote
two people died and 10 others were injured in the attack
no one has yet been charged
it was a great day
this has been one of them
but he said the men were the most important lead
i really thought my life was going to chance
we do not want to take it back to conference
the army spokesman declined comment
it was a good shot and i did n't think he was going to get up
no other details were given about him
it is already planned
it did not give further details of the agreement
he will start monday 's match
i have to play my best
but it appeared too late for that
he also refused to meet them
in washington u.s. officials also denied the report
who is going to be next
i got things i got to do
but she is not the only one
the others also face trial
israel 's foreign ministry had no comment
there 's nothing good
i do n't know what really is going on
many asked for help
now there is a government
it has been a great run
i thought he would come out fighting
that must be a record
both players had been injured for the first match
the man was released after two months
we 're trying to work it out he added
i was trying to force the issue he said
he refused further comment
you wo n't have to think about it
he had not yet been tried on those charges
it 's with my family
the opposition denied the charges
it 's not a season
they have a very good team
it is the first that people have been allowed to vote for
this is great news for us
he added that an investigation was under way
it has got to change
it was the second day of talks
you do n't know who 's going to have their day
it 's not a game he said
we all have the same goal
we are not going to do that
we have no problem with the united states
it 's against the law she said
but it has no known nuclear program
the results were announced after the market closed
all we can do is our best
in any case it will be a team with a new coach
we can not have one without the other
i do n't want more time he said
he was arrested later by police
now we have to move on
the president is the country 's top leader
government officials could not immediately be reached
the trial is expected to last four days
their future is not clear
it might not work for you
i should have known
i will be back he said
they did n't make that many
they ca n't do that to people
results were expected saturday
but i have not lost her
they would n't really know
i 've got my chance
two years later they began fighting government forces
we have n't given up she said
he did n't give any other details
but it has never been a major security issue
we 're going to play our game he said
a trial court agreed
there wo n't be peace
nothing can be that close bush said
we can do without them
the bank declined any further comment
it was the only way he said
there is no peace to keep
they would have got it
ministry officials could not immediately be reached for details
president clinton has said he is for that
it 's the best start of my life
their elections were announced tuesday
details had n't been released
the first round is thursday
most just want to get it over with
that 's match play
the war began two days later
she was allowed to keep it
there was no change
the company denied the charges
i just got to get through this he said
i do this in other countries
he was expected to appeal the ruling
i will not go home
he 's one of the family
details were to be announced wednesday
the u.s. military had no immediate information on an attack in that area
a third and final vote is planned for next week
if it does n't it 's out
they say it 's not going to last
we do n't know the future he added
this is not a government
but that was washington 's last lead
that is clear he said
this is the way of the world
that will not be a problem with a president bush
i hope a lot of things
that 's the way it 's always been
we 're not a u.s. company he said
she could have killed again
the investigation is going on
details of russia 's plan have not been released
the trial was the second for both men
but he also said i do n't see this as a major problem
this is the best system he said
i will go to his house
i was told this is a record
i do n't need them
but it 's still too early to call
there should be free elections
by law he can not run again
the appeal is likely to take months
i had to run my own race
there were no children
he had no comment friday
they never said they wanted nuclear weapons
the police said no one was arrested or injured
we have an investigation to go through he said
the conference began last friday and is scheduled to end this friday
the show is in its final season
his office could not immediately be reached for comment
elections i will have to do it
we 're trying to win out the season
the fighting has finished
a decision is expected thursday
you have to get used to working with people he says
we did n't want it to start that way but it has
can i win the race
the others were local officials
but i still got hit
both are now closed
i really do n't think we 're going to have much of a change he said
we have to be in control he said
it 's not possible he said
those are the things we ca n't control he added
it 's the only thing that 's left
it 's a problem of political will he said
two people died and five others were injured
the investigation could take several days
it could not back down
general elections are scheduled for next year
then it 's possible
he is now leader of the opposition
i do n't play that he said
it 's an open market
i was n't able to do that
there are no such plans he said
i ca n't do any of that
both countries have denied the reports
he died tuesday after he was taken off life support
the company announced
in that case we did n't
he took this right away from us
there was no official police statement
that was n't the case last year
the process was expected to be finished wednesday
the statement did not give any further details about the meeting
i do n't know what it is he said
police had no immediate details
results were expected late saturday
they are scheduled to be tried next month
other than that there was nothing
that 's the way the team will continue to play
the official died sunday
i never said that he said
race five is scheduled for saturday
they refused to comment further
we must now do our part
i know them and i still do n't like them
more is on the way
this is her number
officials there refused to comment
company officials could not immediately be reached for comment
that 's always been my goal and that 's my goal this week
we just came out of a war
the man died monday
i can not become a police force he said
we have to do it again
that 's the way it 's been all this year he said
court officials declined to comment on the case
the vote is expected to take place friday
they were not good with us
this is the only way
i 'm never going to give up he said
again it could n't
but that may change
she will not like to see it
but is it the end of the world
that 's been the case this week
a foreign ministry spokesman refused to comment
she says it 's working
he said there would be an investigation
she did not say whether any weapons were found
he wanted to end it
so i was seeking a change
i 'm in a great place
it was not known who killed the men
there are a lot of people who want peace here he said
a decision was expected as early as the end of the month
he has said he had nothing to do with the attack
it 's not going to stop he said
that may be part of their problem
but i think that was the right decision
it wo n't be like the first two games
still there is more
do we want to win this game
government troops are also there
if there 's any way he can play he 'll play
police could not be reached late tuesday for comment
but she has never won
we 've won those games
another meeting was held monday
still there should be no problem
the police department declined to comment on the ruling
but that 's not the case
i 'll have to think about it he said
but has he won them over
i began to get it he said
she was later allowed to go
the united states also took part
he wants to win it
we have to win in israel
details were expected to be given in a news conference later in the day
company officials could not be reached for comment late wednesday
we will have to match them again
one man has died of it
i wanted to win the fight
you want to win the match
what 's the state of it right now
it did n't have to be like this
that was part of the problem
in the long run it will not work he said
i think it would help us he said
things need to change
will they support him
both declined comment
the meeting was scheduled to continue friday
he said all four have asked to go to south korea
we will have to go to the united states
i do n't open this
the government however said they have seen no change
the report also found that
the united states has called for his release
the report could n't be confirmed
still that may not be the end of the issue
do they call the police
it is expected to run out in the next month
palestinian officials rejected the reported plan
i thought my time had already come
i 'm going to keep him
he just did n't like it
i 'll never give up
all three were taken away by police
officials refused to comment on the reports
but there was nothing to do
the time is right she said
they declined comment
the u.s. government did n't immediately comment
it is the first day of the new year
this is our time to make our statement
police also released no details
we had nothing to do with that he said
that 's a different game
his condition has not been released
the second will be held friday
but could it be three years
the japanese reached the second round for the first time
both were arrested
city officials could not immediately be reached for comment
it 's important to do that
the talks were scheduled to last one week
she 's working on it
but it wo n't work again
he had no information on his condition
the government has said it had been scheduled for last friday
still analysts said the stock was a good deal
they ca n't run away
there 's no other way to win
it 's a game she said
she said she would not make such a statement
they wanted to be american
but that 's what i see
it was the last thing i wanted to do
i would n't even say it was good
that was n't a decision to make he said
people want their money
i do n't believe that we should give up on this issue he said
this election is different from last time
the judge 's report has not been made public
it might have been too much time
with the french team it is never over
if it does n't work out it just does n't work out
final results were not expected until saturday
talks are expected to start later this year
there 's a new leader
i just want to play all the time
two others have closed
he had to work for it but he got it
the trial is likely to be long
it 's a business he said
play is scheduled to continue wednesday
he was arrested three months later
it 's like going out
that would be the end
that 's the system
but analysts still say there is a long way to go
he declined any further comment
we should have had this game
the company did not return a call seeking comment
we have no use of it
he said he had n't seen them before
we 're going to be the best team we can be next year
three other soldiers were injured
i do not think it is time to do that
i think he will try to win
that was expected in the next few days
he could have used it
wednesday 's games
the case is not closed
saturday was a little of both
i do n't want to say we 've made a decision
the israeli army did not comment immediately
the officials did n't immediately make a call
the situation is under control he said
we thought that we had a lot of support he said
it 's time to party
we 're trying to win
police said their investigation would continue
he told the associated press
he 's the only one who could stop me
it 's not the united states
but they could not see any fire
if i can do that i think i 'll have a chance
after that he was on his own
more talks were scheduled later in the day
i have never seen her play like that
we do n't have any money
authorities could not be immediately reached for comment
women had to go with him
the others would be released later
i thought a long time
they do n't have to
we are able to work with him and he is able to help with his defense
but i 've got to be on top of my game
but a military spokesman denied that
they 'll just try again next week
no one will help me
but it was not without problems
it 's got to be that good
you can never give up he said
the united nations refused to back down
it 's a different league
but this report is one they put it out before
that 's really important
however this can not be expected
the french government has refused
he had to do it all and he did
that 's no good she said
but it was n't any big deal
an army spokesman would not comment on the report
that case is closed
official results are expected later this week
there will be palestinian police
both are very important to the team
there have been similar problems before
four other soldiers were injured
i was n't able to do any of that she said
a decision could come early friday
they have been released
they did n't give any other details
its report could not immediately be confirmed
they think they are the best
this does not need to go on
the trial is expected to last until the end of the week
however the group 's report says
if he 's not he still has a chance
he had not yet been found
company officials declined comment friday
i was the local man
that report has never been confirmed by authorities
it was their second meeting this year
the issue went to the city council
there is one day left in the year
palestinian officials had no immediate comment
it would n't be right
five people have been killed this week
no talks have been held since last month
this is n't among them
he will do his job
i got it out of my system
he said they did not report any problems
there was no comment from the u.s. military
that lead did not last long
they 're going to do me right
it 's one of those things he said
first results were expected late saturday
we are trying to control the situation he said
it was a good play on his part
i do n't have a job he says
four tried before him
it is still a long way he said
it did n't work out today
no appeal is possible after friday 's ruling
it was not clear when the fighting took place
we came out on top
this fight 's not over
a decision is expected monday
the trial is expected to continue through the week
he did not give details of her condition
some say it is time to change the law
you need to be big
he is a former official with the world bank
the only thing i can do is do my job until they stop it
they gave it to me
until this week he was a wanted man
if we can help we will she said
the state plans to keep 10 percent of the company 's capital
it 's the business
it declined comment wednesday
it was not known if he did that
there is no appeal
you need to play a power game
their appeal is expected to take several months
two points are important here
and it may run and run
this was expected next month
i know what 's going to be expected of me
it was not clear what might have led to the attack
that was the final appeal
there 's no way we can do that
that 's the problem
you were a new world
she is not scheduled to meet with government leaders
he went on to win the game
i can not get it out
they 're all my children
he can be a big help
but you have to move on
police said no one was injured
a decision was expected tuesday
we could make money without really trying
two other people were arrested later
i think i did that
the two men are to meet again monday
we expected him to do so
police have refused to release any details
but i shot a good round today
but she made up most of the lost time
and that 's going to take months
the united states is international
i would just try to deal with it she said
that was a great game
that 's the only thing i can say
the bank later denied the report
we can do things here
i think it 's going to be a good race
it said the leader was arrested last year but gave no further details
but i think he 's got a future
and that has not always been the case
another meeting will be held next week
i wanted to play here he said
this is a war which is going on he told reporters
it is the will of our people
she said he would fight the charges
it 's the system he said
she refused to comment further on the case
the area has been very good to me he said
i wanted to continue to play he said
i never thought they would do that she said
they are so strong
now i will vote for him
you have to want to win he said
we can see that in the new
i do n't like what you did
i do n't know who did it he said
the press group asked
it was n't known if he would appeal
it 's been that way for a long time
i do n't want to go back she says
if we could help we would but we can do nothing
he also said he wanted to come home
states do n't have to do this he said
it 's the only place i know
i do n't think this is an issue
just nothing went to plan
the meeting is scheduled tuesday
u.s. officials could not be reached thursday for comment
i did n't know that she says
general elections are planned for later this year
now is the time to support the team
police would not immediately comment
she made the most of it
i do not know that name
he was expected to be released by thursday
i do n't think i would have made it
police said another russian had killed him but gave no further details
i just have to move on
i 've been trying to get information he said
but soldiers did nothing
the trial is expected to take two days
authorities had no further details about that death
we need to continue these
i try to keep going
we wo n't stop them
he said she will never see again
we need to continue talks about the russian plan he said
the money is so big he said
who 's going to play i do n't know
it will be a big party
they should think about their own future
there was a match to be played
two members were released
foreign reporters were not allowed to go to the north
i believe he will not stop here
a decision will be made by thursday
i just have n't won
my goal is to be part of another world cup
it has n't always been that way
he said they later left
they 're very good
it 's time he gave up
the union denied the charges
both left the hospital
several people were injured in the violence
the u.s. state department did not immediately comment on friday 's decision
the u.s. and south korea have denied it
bush did not immediately appeal
the other leaders are also at home
it is a european problem
if i can win the race i try to win the race
he did n't give any details
he said he would appeal
he refused to give his family name
no elections were held
we used to fight against them
i know you did n't like that
this should not be the case
we do n't want them to do that
this is one of the best days of my life
no further information was given
the report was released wednesday
it was made because of the game they play
he asked for her home number
the clinton administration agreed
you were just white
we take this as part of our work
court officials could not immediately be reached for comment on the report
we ca n't be a local government
they are too good of a team
a u.s. military spokesman had no immediate information
it does not include money
that may be part of her appeal
so what will it be
we want you to do this
the game will continue friday
the report did not give any details about those injured
no government officials took part
but that 's the way it is
it 's known as job security
the troops later left
then he said he could do it for me
her campaign could use the help
i know one way to play it
that report could not be confirmed however
i know what they want
i think it 's going to be a great year he said
we got to go win games
the israeli military denied that
it had been scheduled for next wednesday
officials had no immediate public comment on the report
the decision could take up to two days
i can not believe it she said
he is expected to return to action late this year
the defense agency refused immediate comment on the reports
he did not return to the game
you ca n't think about that
a defense ministry spokesman said he had no official information on such an action
i just have to keep going
you just ca n't see what 's going on he said
we need to stop it
they came to the right place to do it
they were to meet again friday
this would be the fight of the year
we have to get on with life
now you 've got it
my game is close to being right he said
he has never lost a world cup match
the united nations has denied the report
here 's a number that says it all
i just did n't like me
when it was over he said
it was an important thing in my life
however israel said it would not return the man
they were later killed by government forces
he 's going to be all right
you ca n't have one without the other
but it 's been great
we could have won the race today
he said he could not say more
he had to work for it
he has denied these charges
i know they did it and they know they did it
the government refused to comment on those reports
you 've got to go with it
the others were shot
i think the situation will change from the results of these talks he said
but to me that was important
there 's no way he can stop me
she declined to comment on the report
i think we can try it again he said
they ca n't control my life
i could n't help him
there was no report from u.s. officials
he 's very able to do those things
but this is n't the end of our season
if they can work we should support them
for now she has help
i get these things in my head
it released no further details
the men were arrested by police
she said the case had not been confirmed
this is not american she said
we now have a government he told them
this is the way we wanted to come back
the appeal could take months
i try to take some time off
we can play with people
they were released after several days
it gave no details about the arrested man
and people should know that
president clinton is a free man
this was my decision to do this
we will be trying to win the group
i was able to get it going
we support both of them
it was a very close call
it is the way of the world
we 're not used to this
team officials could not be reached for comment
there is a chance he said
there 's a great deal of power in the team
four others were arrested later
i want this to be the fight of my life he said
it is the only time my name could be next to him
police said six of the injured were army soldiers
and i get to see the country
but security is an issue
and this is a part of it
i really wanted to get into that final group
that was not confirmed
we have reached no agreement he said
that 's what we wanted
the french have been asked to lead the force
we will not go back
and now i could really use this job
things would never be the same again
that report could n't be confirmed
they did n't want this
there was no fighting friday
bush administration
he has not been seen in public since then
we 'll only use that many
that 's one of china 's problems
but there were no immediate reports of violence
union leaders could n't immediately be reached for comment
that should change this week
some say it wo n't be a problem
but that 's going to change this year
federal officials have refused to say what charges he might face
we are the government
these also include soldiers
i do n't think i really had a chance to play out there
she does n't have to work at it
police then shot and killed the man
we 've had great support
there is n't any opposition he told foreign reporters
bank officials could not be reached for comment
he wants to go back
she had not been charged
he refused to release any details of the agreement
if you have money they take it
it is a lot like the peace process
it was the second case confirmed this year
the game will be played sunday
reporters were not able to see him
i just did n't have it today
they can do many things to help people
who would need an army
france and china are not members
they killed a million people
i ca n't see what the problem is
we could really use it
it might be possible
the court was told
but after that she says
the lead did n't last long
it was a great game
they now have six children
there are always a number of things you can do he said
the results were released after the market closed on thursday
he could be right the president said
he is expected to return next week
you could n't change it
there 's no security here
he could not be reached for comment friday
i know he does not like that
we wanted to continue that
they see a lot of problems with the children and they are n't able to help
it is not good he said
he won the war today
her condition was n't immediately known
then i want to get into the top 10
they still have a chance to win another
he said at the start of the trial
the trial is closed to the public
they could do that
i just want to know
but i do n't think that
but they are not the only problems
it never had a chance
we just have to do our job
there could be several
and we 're going to show up
the hospital did not comment on her condition
that 's really going to help our game
she declined comment
this bill will do that
some of us had given up
it 's the right thing he said
you might not want to face that
two soldiers were injured during the attack
her children were not
he did not comment on the case
i think the war is over
then it was n't the right time
i just could n't get going
the government will release that report on wednesday
a trial is not expected until next year
we hope this is n't the case
it 's good company
the results were released after the market 's close
but things do n't work that way
but clinton did not give up
i should n't have to change she said
the union could not be reached for comment late monday
he said money was never an issue
the white house also announced they were to be released
they could have been killed he said
but that 's not a major problem
it 's been too long he said
i 've got two other women
there 's no army to fight
now peace may come
but this is not my thing
we know what 's been said
there are problems she said
one had already left the country
we play to win all the time he said
the company released results after the market closed
these problems are new for them
the vote could be very close
she lost in the third round of the u.s. open
the officials said the meeting would be a working visit
white is on fire she said
he also died at the hospital
i would like to think not
but he could have had more
he refused further details
we ca n't go on like this
he does n't think about much
but he 's the best in the world
we did not want this war
we 're going to see
then i can go home and keep fighting
we 're going to continue to fight
they did not say who had made the call
but i did n't know he was injured
i know he wanted me to do my best
i had planned my life with her
it did not give any other details
that 's all they can do
you would think those would have been taken first
he lost in the first round
the two men have denied the charges
so i do n't want to get into that
the official agency gave no further details
the u.s. military had no immediate information
authorities could not be reached for comment thursday
you 've got to move on
that 's just one of many
our work is now over she said
so he went out and had his best game of the season
we were not able to do it in the meeting today
but he was n't about to back down
i just went with them
there is little to be made of this
they would get a trial first he added
there were no reports of fighting sunday
south korea has yet to win
i do n't even have a house he said
that 's their problem
we do n't want to see that
he planned to return to washington on wednesday
that 's what the people want
japan has been good to me he said
we need help he said
so i 'm going to try to play a good round
many are still open
he was expected to visit again next week
i have not seen that the u.s. official said
it will not immediately end the war
that 's home she said
the other three men got away
i came and got what i wanted he said
it is not the same force
the leaders are the leaders
and i thought about it today
he asked to be released
i 'm not going to give up
all this could change
it 's part of life
he 's been like that since he 's been here
i just could n't face it before she said
american officials had no comment
he was not reported injured
she 's still there
he was arrested after the attack
government officials denied there was a major problem
china 's foreign ministry did not comment
he did n't return to the game
my children are all i have left
but i did what was right
you think he will now
his life has never been the same
we want first place
i was not after the money
they were arrested earlier this month
she was really strong
there was no immediate comment on the decision from government officials
if the people want it they can have it she said
a week later the two meet in the final
i want to win another one
it does n't close down
a vote is expected wednesday
i hope i can do it this time
that is all you can do
and injured he was
the deal was expected to be announced as early as thursday
he had been shot in the back
and now they ca n't
then i will work with them
he has never been charged
it 's important to make a record the judge said
this is our home here she said
now it 's called business
you want to go on with life she said
this team has a lot of fight
i was injured and i did n't want to come here he said
hospital officials could not be immediately reached for comment
a lot has to do with the players we get back
stock prices also rose
we will win the world cup
i do n't really like him
this is a family decision
i wo n't give you her name
one can never give up on peace he said
however it declined to take immediate action
for the peace of my years
i do n't think i would 've made it to seven months he said
they had to make a business decision
i do n't fight with the soldiers he said
no decision was reached
the military had no comment on the report
the report has not yet been released to the public
talks were likely to last several days
he died before he could visit the family again
people come and they go
he has the right to appeal
i ca n't believe i 've won it again
i thought about that too
it is likely to be released later this year
it 's different she says
he was arrested thursday
the u.s. team says it will appeal the ruling
they have three children
no one was immediately charged
it 's so different
a final ruling is expected later this year
we 've been through a lot
it is russia 's second such international show
keep it in play he said
we just did n't come out on top this game
government officials could not immediately be reached for further comment
i could n't trade my players
the union can appeal the court decision
he wanted to attack me
he asked the court
it took me out of my game plan
we are strong people
we believed our government
however they agreed to meet again next thursday
the government had no immediate comment
i hope people will come out
no decision has been reached in that case
i do n't believe in that
i think they 've used me she said
he did n't have further information
after that i do n't know
the decision will be announced next year
and you ca n't have one without the other
the police have to go
that 's not our job he said
that 's now the case he said
the spokesman said he had no further information
this does n't make up for it
i 've never played with him
we are not a police force
she made no other comment
we just have to deal with it
also we 're family
but he says he can not move
the israeli military declined to comment immediately
we may have one by the end of the u.s. open
this year however is different
they tried to fire him for it
she denied the reports
but that 's when his round took off
that win was also over france
that 's not my family
there was n't much
i just did n't want to deal with it
i thought it was against the law
there is no scheduled meeting
that is their system he said
i always want to hit that home run
the u.s. military has denied the charges
they are saying i will not return
that time has run without a deal
i hope the new president will do this
you ca n't believe it
i 'm not used to it
he is not expected to win
he was right about that
all this is so new to us
if it does not there will be a problem
he took office a month ago
the talks are expected to continue until friday
we 've lost our hope
she 's the only one
if we do that then we 'll be in business he added
it 's our time he says
this is a big game
i do not believe he did it she said
it 's a great place to be
it 's a second home
people will know who we are
if you have it you can do it
she does n't want to do that
this is not the end he said
that time has now come he said
we lost a lot he said
i 'm not going to stop him
clinton never went
the trial has already become a campaign issue
he said he did n't want us on the show she said
but she could not be a man
it was never allowed to meet
he could not be reached for details
now she says she will
they think that it should be over
he was not the only one
police did not comment immediately
the trial was expected to last until friday
he said it was very important that they continue to do this
a family ca n't go
that 's five years
will they continue to be able to do that
the accused had not been charged
i took the most important race of the year
i do n't know what that is
these people are not like that she said
iraq had no immediate comment
he went to the hospital
it could be a while
we are going to go
it 's a start he said
the game will be played friday
it 's a very good thing
this is part of life today
this is a problem for us
officials there reported his death
it 's all good news
to me it 's not a big deal
it 's time to move me
i came to fight for that today
it was a long year
it is time to take action
the united states has said it would not meet that goal
they are likely to meet again next month
he said the family did n't have much money
this was not our decision
we just ca n't do it
one union member was killed
all were shot by security forces
the election is set for next month
i think that is good news he said
then i got arrested
home run to win the game
the city has refused
it was a who 's who that really was n't
we are not fighting against its government
they however gave no details
i do n't think it was a lot
we know we have a good team
he gave no details of the deal
the first game is always the most important he said
the foreign ministry declined to comment
we were right there
the men were to have been released wednesday
you really like me
that 's not very likely
i do n't think like that
now it 's expected
no details were announced wednesday
he would not comment further on the report
he died two days later
there was no immediate israeli army comment
it 's great to see him
we have to support each other
he had to be taken to the hospital
he 's got that chance now
the investigation is still under way
u.n. officials could not be reached for comment
bush has reached out to the united nations
we still have a lot to do she said
now officials say it could take three months
officials have declined to comment on the talks
it really was for her
the six men were killed by police
he took down only one
or they 'll make do with the free time
many people thought we were going to do that
i just did n't have it
and they must get what they need
but we will never know
saturday was the last day
and i think that 's the way it should be
the government says that number is too high
u.s. military officials had no immediate comment
he refused any comment
this is the only one that does n't want to win
both were expected
that 's the most important thing she said
it is not known if any have been charged
i have n't made that decision
they did not see him again
and he has played in big games before
these games are great to play in
authorities declined to release the man 's name
and that was his final point
nothing was any good
i think there are always people with him she said
they 'll never say the war 's over
those talks were expected to continue friday
they were arrested
it 's very possible
that is likely to end now
if that was the case she would have taken them all
the foreign ministry declined to give details
the reports have never been confirmed
there 's too much news
you never know when it 's the last one
he said he had not
he did with little problem
i thought about them
it 's time for peace
authorities declined to give further details
a final report is expected next thursday
we will try to control security forces he said
no major problems were found
we had a very good meeting he said
they have nothing to do with the united nations he said
police said seven people died
the talks began monday
but it may be too late
the rebels refused
she would not give her first name
she added that the deal could be closed by the end of the week
i hope not but they could be
you just have to know him
who has the right to be there
it was n't one day
it 's really run by them
i think we did a great job he said
two had left the hospital
the officials did n't do that
security officials could not be reached for comment wednesday
he says he will run
he will have nothing
they released the shares last week
there was nothing they could do
washington denied that
they just never gave up he said
he said he did not give israel any information
he talks and talks
the final was scheduled later
first it was his money
some say it has not come at all
the face is on show
the deal is expected to be announced thursday
but we 've won two games without him now
now we have only five
the clinton administration killed the program late last year
to me it 's not clear
we have been there a long time
the general has denied the charges
they released it monday
i 'm a good president he said
it 's not even close
he 's got to work on that
that 's what she wanted
there have n't been that many
they are expected to be charged in court later
he said the three were killed wednesday
now he is finished
and we will continue
the appeal appeared to be working
i do n't think it 's that big a deal
this is our only chance
it was a decision he had to make
she made me believe i could make it
it should not have been made
still he 's got some work left
who has all that money
we have tried our best
they play great defense
he just had to have one
this was their second trial
the spokesman refused to give any further details
i do n't want to be president he says
if i could have killed them i would
the state department would not comment on the case friday
if it 's a big name it 's a big name
there are more important things than this he said
they play to win it all
last year that began to change
this has been set up for a long time
police did not release other details
that was really good
in france people can not judge the way they want to judge he said
some are government officials
the two are expected to meet again wednesday
he does n't time these things
a decision was expected before the end of the week
do n't play their game
those talks could take up to a year
but we still found a way to win
and that was the case today
he did not have details of the meeting
i united the party
the official took no action
it said in a statement
the report was released late thursday
he will be out for one year
that is the problem
a bank spokesman refused to comment on the report
i think it would help the public
she never got a chance
they think they have no future
this did not stop there
i could not stop going she said
i have a chance to win
but we have to do our part
he planned to try again friday
but that will start to change
it will be a great party
but we did n't know that did we
but i still have to play
but i had to do it
we will just have to continue to work on our defense
it was not so strong he said
he does not want a job
the minister asked
no decision has been taken
i 'm not used to that
then they shot her
she added we do n't want a war
there 's nothing he said
that 's most important
but they have made no such information public
he was found by her
they want to make a statement
he said the company will appeal
but they would not comment on any talks he had
no financial details were released
we had to play it out
we know that time is money
this week is very important to me price said
we ca n't force him
it 's still good news
he did n't want to come down
they know what is going on
and i ca n't do that
no people were injured
they made a statement
it might be all right and it might not
he does n't need all that help
it 's just so different he said
we will not be bush told reporters
but we will take the decision
and that 's a good thing
the israeli police had no comment
what is this support
officials could not be reached for comment
they 're always in my face
israel had no immediate public comment
he was very strong
it just is n't the same
but the most important thing is saturday 's match
we 'll try next year
it 's that time again
i want to play and i ca n't play
she 's been injured
five soldiers were killed
they would not say whether they planned to do so
but all is not lost
but the decision has n't been made yet
he did not immediately comment to reporters
you do n't have to be working in an office
he just wanted to get back on the court
they do n't have time
you can just see it
they are held against their will he said
there 's no other way he said
the british have made more money
do you know what it is
most were released
then i found these children
i want to see change
we all know of the people problems in companies
there should n't be one
no officials have been charged in the case
we can not force the peace he said
he had no details about the people who died
we do n't see that he said
both just might work
it 's not family money
i really believe that and i think they believe i can help them win
and what 's the state of that force
i still give him that chance
the defense ministry denied the report
it just would n't work
i always believed i could do it he said
the japanese foreign ministry declined to comment
the military has n't confirmed the reports
details are expected to be released monday
that 's the way i want to go
i did n't close the deal
but they could n't make another big run and did n't make another run
he would n't give details
but we put up with all this
this is a good day
i know they 're going to come washington said
you just ca n't do that
local police refused to comment
this war could be going on for a long time
i 've always said that
no decision had been made for sunday
he did not give his name
there may be some people who do n't like that
it may not be the last
you do n't stop life
you know he must not be
no details have been announced
that will be up to the court
he was trying to become the first to win it with two different countries
by then the only race was for second place
it 's reached the point of no return
last week i had the chance
the reporters left
the troops are still there
the government had no comment on that report
so i ca n't say that i will win
the vote is wednesday
police denied there had been any use of force
we had one problem after another today
the military had no comment on the attack
and that is a good thing
a ruling is expected next week
but he said the group had a right to attack the united states
three state department workers were injured
it was like he never said it
so there must be a need for it
i never found my game
we do not want to end up like them
we need political action
i 'll have to she said
city officials had no immediate comment
but he still have to be at his best
people will just continue to be killed
i have to think more
but even the players are saying it might be time
the official said talks on the issue have been going on for some time
there was no u.s. report about it
we do not want to go to the government
iraq had no immediate comment on the report
you 'll be part of the family
he said he had a plan
the plan is in place
i 'll think about it at the end of the year
they might not like what they see
the time has not been announced
i did n't even know him
i called out to one
it was a good start for me
however they will not be allowed to vote or run for office
and if things work out they work out
i also do n't want to get shot
palestinian officials could not be immediately reached for comment
i know that that 's not possible
that 's because there was no business
the violence must end he said
but they should see it first
they just said they wanted to go home for the new year he said
he 'll be back when we need him
we just did n't play very good defense
he is seeking his first victory of the year
but it could be the last
there will be others
we will deal with him bush said
that 's all i wanted
she has n't got a chance he said
if he can play we 'll play him
but some are fighting back
and i know we want to play our best game
russia has no points
and we want them now
i could not believe it
we gave them a good run for their money he said
they told us not to move
he did n't even know it
the man 's name has not been released by police
the group has not said whether it will appeal
i just need to get going
local officials could not be reached for comment
it is a race against time he said
you just could n't see it
the court decision came after the market 's close wednesday
this is the first one
but it did n't work
we tried for a second goal but we could n't get it he said
it did n't get through
that 's the problem he said
she will take office early next month
further details have not been released
these things take time he says
we wo n't give it away
he 's won this race
all the work of the last two years is for nothing
bush was a company director at the time
court officials could not be immediately reached for comment
the israeli army also did not immediately comment
that process could take another year
we still believe that is possible
final results were expected later this week
friday 's meeting was being held at his home
this win was very important he said
the party official refused to comment on the report
that is our problem
it 's the one with the weapons
we own this process he said
but i want to get past it
he said he believed they had been killed
that was the case monday
we just have a good time
it 's not right she said
the judge did not immediately return a call seeking comment
he was second until the ruling was made
it is not political
he also has scored four
what is going on here
money was never the issue
and it may never be
it 's not like there 's been one thing
the good thing is that no one was killed
now i 'm not he said
but we might not be able to do it by then
there will be a press conference
the trial was called off
i hope i can do the same
police denied they used violence
we have no life here
an army major was also killed
the fight is n't over
so what 's the deal here
i think i 'm going to get it
now they 've got two
i would say it 's going to take us the next three to five years
but he did n't have his best day
police said two people were arrested
she made no immediate comment
you have to play a new game
it did not say who was arrested
i said this is the chance i want
police did not release any further details
he was being held in iraq by u.s. authorities
but we also got two more years
he said a decision would be made later
both games are set for saturday
that 's the first thing i 'm going to do
official results were n't expected until monday
that 's the best way there is
it 's just one of those things he said
that 's the way it should be in this league
monday will be different
he has not been charged
for us that 's good
i want to keep trying
it was the best time for me
i have no further comment
he always played to win
i will continue to work for peace he said
he just talks to you
several others are injured
israel also has a u.s. free trade deal
this is a time we could do it
now i want to help
the agreement was announced a month ago
it was n't planned she said
because they do n't want peace they do n't want peace
this is a good job
he earlier denied the charges
he did not name the company
we 're going to take it
it was n't always big he said
no major violence was reported
we will not stop them
she died later in a hospital
it was a good thing
the league is more important right now
i think i did the right thing he said
they had had no children
police said a judge was injured
it was so close to home she said
there is nothing to be said
however he declined to name them
he is to face a second trial on similar charges
but i do n't think he will do that
for investigation it said
some things never change
it should be released later this year
he could be immediately reached for comment after friday 's vote
he was the u.n. in a way
a decision will be made before the end of the year
she could not be reached for comment friday
i know that i have
you 'll never get the point back from me
it is very important she said
the two countries have denied the charges
that first game will be like a final he said
police said he had not been arrested or charged
he did not immediately return a call seeking details
he said he would issue a decision by the end of next week
it 's great to see
government officials could not immediately be reached for comment monday
most people have n't
a police spokesman confirmed the name
the other members are
i just work he said
another man was also killed
he was arrested at the hospital without a fight
and they have got a right to do so
results are to be announced wednesday
it 's a different situation
he 'll be great leader for us
the second round was being played later friday
we have to face the future
no immediate action was taken
we are even more united
all were scored on the power play
he did not comment to reporters
final results were announced friday
we were going to make a new world
i did n't like to see it
i did and i just tried to keep it going
it might have been different
we must be clear on this
there was no immediate comment from the rebels
officials declined to comment on the reports
i did n't really believe i could win
the court 's ruling is expected tuesday
i never thought about that
he told me to come in
the reports were not confirmed by the government
but we were all children
the military denied the charges
the family took her in
i know a lot of people like it
you always want to go against the best he said
no soldiers were injured
we want to help he said
they gave not other details
it will be the players cup
family members could not immediately be reached for details
there 's always next year
he said he can do little to stop them
the second set was more of the same
she died earlier this month
we have no official information
the vote is expected next month
it will change a lot of things
both have a long way to go
there was no violence and police did n't use force
the attack was not reported until sunday
it was n't their decision he said
we wo n't do it again
we are against the government
i can do what i want
any ruling was expected to go against the united states
we 'll try to get the best deal
they are a very good team
you do n't think he 'll be able to get down
there was no immediate comment from u.n. officials
that was just the start
no further information was released
it 's not going to stop the court
on tuesday another five people died
so that 's the great thing about it
he did not have details about their condition
his office declined to release any details
we just did it all
i think she should run her race
i want to be one of the best of the best
on new year 's day she died
the program is in its second year
that 's not always been the case
i hope i can give her a good match
the white house and state department declined comment
a ruling is expected wednesday
i would n't say he won
he would not comment on the investigation
it 's just a great win
he refused to name the company
a company spokesman said both men would appeal
that can not be right
he has been held there since wednesday
we wo n't be able to put that down she said
another six people were injured
the party scheduled another meeting saturday
an israeli army spokesman declined to comment on the move
the year is about to end
we have to get through this
we 've got to take action now she said
u.s. investigation report
do you think people would have believed them
i think it 's part of the american process
but it 's not like that
local people rose against them
that was my goal for today and i did it
i 've always said it
he refused to give his name
they said several people were arrested
japan 's defense ministry had no comment on the record
the government declined immediate comment on the case
there 's no place to go
it has hit the united states
several children were among the injured
four others have been arrested
he said at the time
the show was great
they expected to meet him again thursday
now we have to give it a chance
many ca n't do it on their own
police did not release the name of the arrested man
he did not say whether any soldiers had been arrested
it will never change for me she said
her players did not meet with the press
her report was released wednesday
yet it is close to his work
we 're not going to change
we have to work through those problems
they played too good
no final decision will be made for a year
i do n't think it 's that close
israel already has such agreement with the eu
army officials said they would try again thursday
i do n't think that
two injured friday
it 's time for action
but that was just the start
he has denied the charges
the league had no comment
she declined any further details
several leaders were killed
he said he still had hope for peace
and we will have our people there
but this is what is right
but this could n't go on
we support the president
we did n't always have that
if you do n't give it to them they still want to know
there is no place to put them
we have a job to do
this is what we need
but others see a different world
it was a good win for me
i think that will help us out
it 's the economic situation
i want you to play for another year
seven children were among the injured
israel denied that
keep off my country
this year i 've played a lot
this team has many great players
the two men said they did not know each other
but that 's just the start
that 's not what they did
it was and is my political home
we tried and tried
i wanted to win she said
you have to think through
many others have been saying it
others fell when they charged
we have four children
they did n't make it
we will do the same
i can not call it for him
i know he will do it again
he was tried in a british military court
you never know she said
it was n't a good run
it 's not very good
he was a top official in the defense ministry
israeli officials refused to comment
the military denied the attack
he plans to appeal
it 's all the same family
most were never seen again
company officials also declined to comment
we have a good chance
we have two children
he did not comment on the third condition
one man died after being shot in the face
that 's the first time i can say that
i think she has a big future
there were no reports of any violence
he did a great job
our best defense is our results he said
who would want such a job
and there 's little chance they will
the government has denied the charges
now it is not the case
it 's all i wanted to become
it was announced thursday
police gave no further information
if he did n't see it he should n't call it
it was their final call
you made it very clear
people were saying it could be his year
but other than that it was a great day
we can do it that way
the change was expected
the company can appeal
this one is different
this is her decision
this was another first
local elections would be held next year
i wanted to do good things she said last year
it 's the first of many
they want to come back
the company 's shares rose on the news
do n't you think that it would have come up
he was right there
i got to know my family
france is the last chance
we have been able to say what we wanted he said
it did not immediately comment on the deal
it 's just part of it
police said further charges were possible
this is our president 's home
the high court refused without comment
you have to do that
he said he did not know further details
he wo n't be going home
it was n't clear whether the official had been killed
we did that and now we have to win
this is not the only hospital to see this he said
he could not give any further details
he wanted to make a statement
you just go with that
no results were announced
the price is now the top issue
their number is not known
i want to fight the government
i never thought i would do it again he said
i just try to get out of the way
you can not take a chance
we have a problem here he said
he did not name them
we won the cup last year but i did n't play
she just would n't
there was no comment from the government
we 've got to be able to win these games
i think it 's good
it 's a great show
but it does n't last
she said she plans a further appeal
these things take time
i do n't think they 'll start now
so we are trying to do this
i do not believe it she said
we could n't believe it she said
but i would n't do that
the rebels could not immediately be reached for comment
he would have become the third member from the united states
i think we are there he said
it might be three years
it 's great to be able to be an american she said
i have n't run in a while
there has to be an agreement
he planned to appeal
i 'm here to do a job he added
parliament is expected to vote on the bill before the end of the year
but that 's not a problem
he should never play again
i 'll still do it she said
the white house had no immediate comment on the meeting
you name it he said
it 's been two days
i just did n't think about it
then i would think of a new team
i own it right now he said
many said they wanted peace
i 'll be able to play in the next round
we 've got to go back and get the last game
he declined to press charges
they can see into the future
the report did n't give details
we will continue to fight he said
she released no further comment
right now just is n't the time
that took her out of the race
the problems here are different
there was some good economic news to open the visit
iraq is one of them
a decision should be made next year
it was a really good thing to do
you have to keep working on these things
she was able to get away and call police
the army declined to comment
the talks continue saturday
i played one shot at a time
and i think it 's important to show that
the french government had no immediate comment
the action has the support of the local council
officials said they wo n't know who won for days
but it will take some time
no deal was closed
now we have our first victory
i think i can do all of it
they said this time will be different
but that 's only part of it
we have n't had that chance for a long time
he was not charged
officials did not immediately comment
u.s. officials have denied the charges
i can get used to that
she has six children
this is the last of what i have she said
but i did n't know i was going to meet one
and he does a good job
my time will come he said
u.s. officials had no immediate comment on the statement
she does n't win any free points
it 's a major major deal
they refused to give details
there 's not a chance that there 's going to be a deal he said
i know what 's going on
so put it on trial
but again we must do more
he did not comment on the deal
company workers own the other 10 percent
he asked in a statement
i 'm not going to make it for you
will it be a world record
a final decision was expected next month
many went to the united states
but it 's been close
it was not the case
we do n't really know any different
i have n't been there in a while
they have nothing to do with it he said
but he 's not my only problem
there was nothing i could do
i have n't seen any help
you can change things
if i had n't got this one i would n't have made it
i do n't think we 'll have that situation at all
this is a free country
and they want peace
you will get through this
he said soldiers killed three of the rebels
he said the investigation would continue
but she refused to comment
the ministry did not give details
if i need more i will take more
i do n't think it 's right he said
police had no immediate comment
the army denied the report
i want people to know that
it 's not a big deal
i 'll never have her back
but she wants things to change
that 's not the goal of the law
it 's too late for that he said
the military also refused comment on that report
he did n't give details
she told him that she did not have it
and this is really different
he did not name any group
they were part of the law
i try not to judge
i will vote for him again
she is a part of my life he said
he said the situation is under control
we know there is a problem
he said more details would be released later
but he added this was not a condition for the investigation
we do n't have any information for you at this time
the talks were held by high officials
they also had reached a decision
he did not meet with any government members
it may never go to trial
it is scheduled to last a week
you meet a lot of people
the office will open next month
united declined comment
there is no need for one
this will not work he said
but there is not final agreement on all the details
it will not change
i ca n't believe this
both men had been held since tuesday
i just took a chance and got it
he 's such a big part of the game
it 's for men and women
some of us are still there
a decision could come thursday
they died two days later
i think i need to do it
the final will be held by the end of this year
this will take some time
he did not record a point
it just ca n't continue
four people were reported injured
we got good results
they have to believe
it does n't make money
but they had not been able to work out the details
no other details were made public
but he has not made the right decision
i thought we had a chance to go all the way
there was no immediate comment from police or the government
but things did n't work out from the start
the final round is set for sunday
more talks were scheduled friday
the trial was scheduled to continue friday
the government is expected to make its decision early next year
police officials could not be reached for comment thursday
i want to help my family right now she said
it 's always the way
this is a very good start he said
he said one man was injured but gave no details
no u.s. soldiers were injured
police did not stop them
the council is expected to meet wednesday
but it is what it is
this could be just the start
she was expected to be released thursday
the official said he had no other details
we do n't really know
we did n't like it all he said
he was never charged
we need peace she told a news conference
this is not the case the minister said
we have to make the future
i see it as my job he said
you never get used to that
there were no other details of his situation
the elections are scheduled for sunday
i know we can play with them
top prices have not been announced
he wo n't be the last
the news gave her hope
it 'll be another week before i see them
it 's a great day he said
the trial will be the second for both
it was a problem however
we have n't had many games like this
but there may be one
but we 've been very close
i told him i 'll be there she said
i should be used to it
we wanted to win also
the time also was a european record
i ca n't give a country name
officials refused to comment
you ca n't judge him on his first start
it said he could not be tried again
but i put in the work
we will have a good race
he also refused to name the bank
they have nothing to do with war
we thought it might
they do not want you
but he said there was no decision on this point
this must end it added
that 's the way he wants it
would we be able to win
police officials could not be reached immediately for comment on the report
he may already have
i 'm trying to keep them out
the spokesman declined further details
i really could he told the associated press
he was released two years later
a final ruling is expected later this month
and that 's all i have to say on it
i do n't believe in him as a leader
she did n't give up until the end
he declined to give details about the companies
she is from new york city
you do n't see a lot off the attack against this team
i like to play on this court she said
i had a lot of time
he would not name the company
they said several people were injured
but this is my right to fight for my life
it is to open next year
the u.s. military had no immediate comment on wednesday
that report was also denied by israel
this is one you want to win for the team
they found no weapons
but since then they have not lost
there are so many things we need
the government plans to appeal the decision
u.s. officials have denied that
from there the game was on
the council could not be reached for comment
it was just a game that had to be won
do i have a chance
the government says that is not the case
he planned to return to the capital to vote next week
the good thing is we know we can play with the best of them
i 'm not going to comment on that he said
i have n't thought about it
you do n't know what 's possible until you try it
so i hope they will do it
i think it 's the right decision
it had to win in the end
now this is my chance to really make it big
i thought he played a great game
the team is very good
the man was taken away by police
it was always so open
i know i can play defense
but it 's still part of the american way of life
he also said he would appeal the ruling
but he is in office
that is n't always a good thing
iraq says four soldiers were killed
it is only to help the party he said
they are the most important people in my life
the government shot back
no results were expected tuesday
court officials could not be reached late thursday for comment
no one was injured in these attacks
he wants to be the best he can be
we need to see it work
that 's all they want rose said
it 's not really important
a government official denied that there were any such plans
it has n't been that way
officials gave no further details
that 's the way they play
his condition is not known
authorities say the investigation is not over
the team said he was injured monday
there 's not that much change
the elections are expected to be close
it 's like my european home
we are here to help them
we are not finished
all three had been shot to death
i got to that point
but the most important game is in two days
i think he has more support on the committee
we need good people like you
it 's their right to do so
he was n't arrested
i want a chance to do other things
whether we can do that i think we can
you ca n't really point at any one thing
defense officials refused to give any other details
company officials held out little hope
the government would not comment on monday 's ruling
in that case she said she would press for early elections
he thought he was out
life was good to me
results were expected thursday
that 's what they do
that 's my goal and i 'm going to do it
right now they are n't
that will be an important part of my week
a decision had to be made
it was the one thing they got free
you should work on that
i had to force him to run his race
next year may be different
he added we 're going to put out a record
results are to be announced by saturday
the process would continue
another man was being led away by police
but the players have been great
prices are going up all the time
i know the prices are going up he said
i think it 's going to be the other people
this will be one of them
we 're close to the end of the process
he will do a great job
official results are expected to be made public in a week
we are french he said
he said more details would be released early sunday
we 're working with others
here is his report
you are our only hope
he gave no other details
it is the first time any nation has tried such a program
he was n't like that
but it appeared likely
the process has not been used in the united states
he declined to comment further on the meeting
i think it 's important that they do n't know
it had been a long time
it was just a great play he said
but this will only be for the month of may
it 's nothing new to us
it was the first european point of the day but it would n't be the last
the statement gave no details
the money is n't there he said
they were expected wednesday
i can not control them
i won the race he said
it 's over until next time
a defense ministry spokesman also declined to comment
it was part of my job
it still has that power
i 'll play she said
i did n't think about it
it 's very important new information she said
it 's the way i 've always played
he later left that team
officials gave no details
the others fell off
but i hope i do n't have to
more people have information on it
it 's not the way we wanted things to go
i told him to give it a shot
both of us played a good defense
the two men are expected to meet thursday
help us round up these people bush said
man united has n't had the best start to the season
but there are problems and it still has not been made
they do n't change nothing
they lost for just the second time in six games
he would like them to end the same way
more help was on the way
they could n't believe that
but will it be able to do that
that 's the president 's goal
no name has been announced
results are expected next week
i 'm going to do my best
they 'll have to get used to it
but it will take a while
still few would trade what they have
this ca n't be allowed he said
police did not give her name
it said it would likely continue next month
it was rejected earlier this month
a third man was arrested
bill does not think this would be an issue
it really got to them
i want to help you
now they had to call it off
we just need the three points
the agreement was announced tuesday but no details were given
his players believed him
nothing can keep him from it
she did not know who had been shot
this time could be different
but it is not over
but not all have left
i will always see it
that would price them out of the u.s. market
we want to do this
for some it is too late
that did n't take long
the companies also declined to release any details
now he wants to try again
we 're a team and we do things as a team
but by then it was already over for his team
their way is to go on fighting
this was the most important match for us
but this is a good start
the u.s. defense department had no immediate comment
this is an important system
there 's the japanese issue
but first came wednesday 's game
no such visit has been announced
he has n't been allowed to return
but he refused to give his name
he 's one of the best players in the world
a decision was expected next month
he did n't have to be there
the report gave no other details
he has a trial scheduled next month
that decision has not yet been made he said
and there are other problems
and she 's got the power
it 's time for a clear out
it was really a support system
defense took over from there
they wanted it to be found
which is a good thing
that 's great he said
that 's not the way you do business
two others were charged friday
i have to do it again she says
but right now it 's just a game
two other local men tried to help
and that 's what they got
it is too important
i know what i think
the report did not give other details
authorities could not be reached for comment
the fight is not over
they were really good
the army did not return fire
election officials said no further results would be announced until wednesday
it 's not going to be next year
we did a good job of it
the statement did not give further details but said the case was under investigation
and i think it 's possible in the future
the government had no comment on those reports
and that 's the end of us
the third round was played sunday
it 's a good start for me
details were made known monday
we are n't a part of china
you 've got to work and you 've got to work and you 've got to work
the team will be announced later
each state is different
he however did not give details
there was some action
the situation can not continue
it will help me at the end of the season
you ca n't control things like that
it is a very big office
the talks are to continue wednesday
i really have nothing to say
it 's possible he said
he is going to get a second chance
we already know who 's going to win
now we have a part of him she said
without their support i do n't see any chance
no one can take that away from us
i just want you to know that
there was no immediate comment by the army
i 'm trying to win an election
and i think you can do good business
you 're in a match
and there 's still a long way to go
he did not do any work
he wants to help people
that 's all i 'm fighting
they had no details on the two killed
i 'm going to do that
or said she had no other details
this is a big business now
i just have to do this
japan finished with seven
i want to play the french open
i just wanted to win she said
parliament is expected to vote on the issue next week
we just did n't do it
we 've got to get the troops out he told campaign workers
the opposition called for new elections
there were n't any problems
and he did n't stop there
police denied the reports
police made no immediate comment
not under this director
he has been a big help to me
results are expected to be announced
it 's never come up
the process is expected to take several years
we wanted to go out strong
he was released after three months
i will win the fight
i do n't believe he did this
this is the life i want for my children
to me that 's not the issue
you have to play defense if you want to play he said
i thought it was a good goal
he said six soldiers were injured
they were arrested over the past week
i just want to know what 's going on
made said the government would continue its program despite the court 's ruling
but he did n't get it
israeli opposition leaders agreed
but they could never take the lead again
you ca n't he said
there was no immediate palestinian comment
that 's different he says
one man was injured in the attack
i want to be clear on one thing he said
i did n't want to give up
he was set free last tuesday
she refused to give any further details
but it 's their decision
that has been our game
you do n't work for the president
the leaders are expected to issue a united statement about israel
i want to run this country without violence
and it 's always been like that
that was never a problem
three people were arrested
it 's time for a change
but the defense ministry denied that report
she declined to name them
the third did n't work out
police officials would not comment
he was not arrested she said
when you get a chance you just have to make the most of it
they just want them to stop
he declined to give a number
for me that has never been an issue
we can plan for the future
his family asked the hospital not to release further details
an israeli spokesman said it would
i want to help the team out
there 's nothing i can do he said
the price was n't announced
but business is very good
but she ca n't take time off during the week
police believed he had four weapons
we need you in this house
but there were new reports of violence
now he 's about to try again
i ca n't give you his name because i have children and a family he told the court
they did n't take weapons
he did not immediately return a call seeking comment
police said several people were killed
it has nothing to do with the government of israel
the united nations had no immediate comment
they 've lost three of their past four games
that may never be known
the visit was planned he said
the decision had been expected
she was shot in the head
then there is the economy
there was no other way
it was a strong one
we ca n't visit them all
but he was n't charged for that
the company plans to release its results next thursday
we 'll work it out he said
but they may now be too late
he refused to name them
he has n't lost since may 10
i would like to win here he said
the ministry refused to give out any details
now it is too late to go back
i wanted to win the race
there was no last year
it was time he said
this is the will of the people
the u.s. open is the u.s. open
he refused to believe this
he said he thought he would be killed
we will now get on with it
they want to do it again
still there is some hope
the best is when i win
i like them he said
it has to be there
but we ca n't give up
he 's the one who has problems
i do n't like that
the report could not be confirmed by u.s. officials
he was later taken to hospital
we just want them out of here
it could have been different
it was important to keep him
they just do n't want to deal with it she said
they have to help those people
we are like a family
they really were my world
he might get a chance early
i think that she is the best
there are two things you can do he said
but you can do too good a job
the trial is expected to last four months
he 's not the only one
he played a really good game
that 's all i have to say now
his election was expected
she came out of no place
it could not be immediately confirmed
no other nation is even close
we are the national army he said
the men told her they were security officials
the trial is scheduled to continue through friday
we just fell into it
france has won its five games
he was seeking his second victory in japan
the government will go
he might be the only one
like most officials he refused to give his name
now i know he said
that 's very important to us
there is a chance for peace
i want to win here
we are not going to continue to do that
the opposition is different now
the united states has not
what 's the big deal
it 's going to be a good match
there are several countries he said
and that 's the best thing we can do
that 's the way it 's been all season
the house was not set on fire
but china may not do that
it 's always been a part of my life
but they will get it
he was released wednesday
an appeal is expected
the results were not immediate
i have three children
it 's what i need now
we did and i got the money
i did n't believe i could win this race she said
a win close to my home
the north has a long way to go
hope we do it here
officials did not release his name
it should be like that
the group gave no details
the important thing is that the decision will be taken this week
so this might be his final year
six other soldiers were injured
you 've got to deal with it
i will not vote he said
no problems were reported
it 's going to be a long day
the charges were announced thursday
news reports said he left a week ago
then there are the others
but they did n't work out
they ca n't help it
i want to continue to play
i do n't think about money
it will take more time
his name was n't released
and that is also part of the problem
they had no more details this week
it will be a big day he said
a final ruling is expected early next year
both declined to give details
he was arrested immediately
i think he will win
i did n't know what it was
i 'm going to go to it and i 'll get there
but i have to keep working for the u.s. open
it is not likely he said
nothing is clear she said
still it was a close call
for him this is home
there 's no problem as long as i keep working
i just want to win
he should not get it
we have reached very good results he said
u.s. soldiers also killed
it 's really in their court he said
they did not give details about his condition
that may not be likely
i want them to be clear
a u.s. military spokesman had no immediate details
they 're on top of their game right now
i did n't like that at all
and we did n't win
this is not the most important issue he said
france will not do that
he said we 'll change him
the record wo n't keep me here
it 's a major problem
my game is very close he said
you do n't even try
there has been no fighting since
it 's our business
this may have been going on some time he said
this should n't be a political issue
this is about more than money
the man had yet to be charged
a decision is expected next year
i asked her if she wanted help
i know there 's a need for this
no decision was made friday
i do n't have any of that
one died and four were injured
that 's what 's important
and i think that 's a good thing
the situation is now under control
she refused to give any details
no decision has been made he said
the agency can appeal
he could n't name one thing
the report was confirmed by the foreign ministry
no further appeal is possible
an investigation was planned
i ca n't run on it
he did not have details
the investigation is going on he said
washington has won four of five games
she died four days later
my job is not to get hit with the big shot
he gave no economic details
i think we do our share
it was n't just the press
this is n't one of them
i made it to another day
right now it 's important because i 'm able to play another match he said
israeli army officials did not immediately comment
it has always been this way and will never change
those reports could n't be immediately confirmed
the injured were taken to a hospital
you have to keep going
our work is not over he said
we 're one of the best
he did not give the number of those killed
and it was not the right thing to do
he has to be strong
if they think like that they wo n't last long
we should work to end the violence
there 's no control he said
he has refused to do so
we too support this appeal
we do not have any information
the soldiers were arrested on the same day as the attack
i 've got to get going
he did n't want to take the chance
they too have left
at the same time there are new problems
he was quoted as saying
he said he expected the group to meet again
he 's expected to play saturday at washington
things will change
we 'll deal with it
still the company is not without problems
this is the second or third round
the situation would have been the same
it has been closed since may
he has seven children
we want to win four
and he lost the election
only committee members have the right to run for president
israeli officials said
administration officials said they had no further information
if we do n't have it we wo n't have peace
officials did not comment on the talks
he 'll work those things out
we did n't believe it but you did it
i thought this was my last year
if the people do not vote for me i will back out
he never appeared to get down
that 's too high she said
it did n't start out this way
we just got to try to do it again next year
it was a big win for us
three people are killed
i 'm going to win this
i 'm going to face it head on
one died during the trial
i did n't think he would try again
this is what we do
court officials declined to comment on the ruling
you do n't have to fire a shot
she would n't give more details
i did n't have any problems after that
i did n't want to play no six games
she did n't get out of that one
if it is not we have to fight it
i 'll get him there
i think he can help our team
the report could not be confirmed
i can see that now
we need each other
first results were expected late sunday
that was last week
all must be tried out
they do n't do it for the money
there 's a lot going on here
the judge is not expected to make a decision for some time
i do n't think it will be over he said
this is my first one
and he might be good again
but they 've got to work that out
we wo n't be played in this political game
i want just the victory she said
they did n't believe me
the second is on wednesday
it too gave no details
last year they had six
but she added this is my home
it will come again
the bush administration was not united however
it 's important that we help he said
we know this is the last chance
there are two more games to go
i said i do n't want to know
it 's a meeting place he says
the family declined to comment on the press reports
i do n't know what it is
the women were released without being charged
police said he appeared to be in good condition
that was as close as she got
if we can get more work we can get more people
u.n. officials did not release any information
there is no change in that
that 's the good news he said
they too did n't say much
the business closed for a year
and it 's good to be back
but the officials are n't ruling it out
they 're a great team
one thing led to another
that was a major issue all year
it 's not against israel he said
we did n't want to give them life
they are a great team
he died in a hospital friday
this is their plan
we were fighting for our season
today i know it was n't by chance
it 's a very good market
this is just a new way to try it
it was no stop action
we just have to come back strong next game
this was his first game against his former team
it 's different here
i should not have made this comment he said
u.s. officials have said such nations include north korea and iraq
that 's my first goal of the year
they get what 's left over
but we can only do what is possible
european officials could n't immediately be reached
that 's not his job
it just was n't our day today
she was expected to be released sunday
he had no further comment
they planned to start wednesday
they are scheduled to return wednesday
no one has been injured
they 're still there
he would n't give any details
new york won for the second time in seven games
he said the north appeared to be trying to become a second china
that would come later
i really want to play again
he has agreed to return the money
it does n't have to be this way
he would n't give any other details
they would n't name the countries
elections will come
it 's time to go to the future
i think it 's going to be a great game
that 's the way you have to do it
the officials agreed
you really need help
then came the shot of the day
she planned a press conference friday
he did not give any details about those charges
she died two years later
they were believed to be working out the details of the nuclear deal
we think it 's a time to make a deal he said
police gave no details
each one of these people is the most important thing
and that may be his problem
it 's not a major problem she said
he said there had been no reports of political violence
we have some very very good players
and we want to help
he could not be reached for comment thursday
we need to be able to do the same thing
the rebels could not be immediately reached for comment
but i thought it was good
the results are clear
some never have been charged
government officials did not immediately comment on the report
it should be great
it was one of those days
it will be a little change
we will just have to see he said
he never wanted to change it
no violence was reported immediately
there was n't much time to play he said
we have had a very good meeting he told reporters
he should not be there
that does n't help it
did i say all that
he said the men would appeal
it 's been so long
he did not have the right to do that
court officials would not comment on the reports
no one had been arrested monday
the government accused the rebels
the three have not been charged
they were reported to be in good condition
however more help was on the way
authorities could not immediately be reached for comment
washington already is the capital of the united states
i can not even see you
her name was not released tuesday
we wo n't know until after the election
there have been no attacks since then
the court said the investigation will continue next week
his was the first reported death from the team
but no i do n't work out
that 's not the only place she wo n't go
he said such a decision can not be taken immediately
france has a good team
it could open later this year
i have n't been there in three months
we 'll have our day
i just hope it will take me she says
he 's become a strong leader
the russian foreign ministry declined to comment immediately on the report
if he 's allowed to come here that 's great
no one took her up on it
defense officials could not immediately be reached for comment on the reports
it 's not right he said
they wo n't do it he said
we just hope it 's not too late
that 's also led to a lot of close games
court officials also refused to comment
i 'm just another man
but we do very much hope for political will
in general his condition is good
they were expected to be released later during wednesday
authorities have not said who made the call
i can always make that shot
you should know you 've tried
police could not immediately be reached
two were believed to be shot to death
you go and have a good life
it is a way of life
i ca n't see the future
the rebels were released
it did not give details of those attacks
it took on a life of its own he said
those results are expected later this week
there was no immediate information about her plans
this is clear he said
u.s. officials refused
there will be a vote
the results from the police investigation are scheduled to be released monday
then it called for help
police said the fire may have injured several others
all went to south korea
i think he made the right decision
this case is important too
administration officials said no decision had been made
there 's little chance of that
it 's over she said
he did not name the other nations
i was not going to move she said
i just do n't believe that
the process could take several months
police arrested him several days later
i wanted to do things my way
the foreign office denied this
the official did not give details of the group
but at the same time we came here to win two games and we 've only won one
she put her life into the job
he has not announced his future plans
bank officials could not be immediately reached for comment
they do n't have time for that
it 's going to be a war he said
she was trying to become the first to win
many were not expected to return
it 's against the law
the defense minister refused to comment further on the case
i would like to take that chance
this can not go on he said
the talks could take days
but what 's the news
and i think we will
they play off each other
you help them get what they need she said
japanese police officials declined to comment as did the u.s. military
they never appeared
but they have a point
for those who have n't been this may be their chance
we believe we 're going to get a lot of his support he said
people always say there are too many games he said
that is the way it is
right now it 's a white one
it 's good news that is going to continue
but this is not a public issue
but no immediate action was taken by the party
what 's the end problem
they do what they want
you should have all the information you need
that would be the case
bush has not been back
he said military officials would not comment on the case
and now is the time to say it
now we have more time to do that
what palestinian state
i just wanted to get off to a good start he said
it 's their own problem
i really thought i had a shot he said
the government would not comment on the case
there was no immediate comment from the three players
council members would include the top leaders of both countries
there has been no fighting since then
the israeli army declined to comment
he said that came just before the first game
this one was never close
now it will be france
you can win if you go to the court and believe it she said
no one was injured in those attacks
company officials declined further comment
i had a good day today he said
i think we gave it to them
the judge did not immediately issue a ruling
results of the vote are expected late wednesday
we 're working on it he said
i think that 's great
its ruling was released late thursday
we 're going to be back
he will return to new york on wednesday
i got the best part of the deal
we have got to give them problems
it 's nothing against her
they did not know they could appeal to the state
they do n't believe in it at all
if we play with that we can win
i have n't lost a set she said
i did n't even try to see it
military officials denied there was any violence in the area
i was just part of the group
the company has refused to release it
i know he is on the run
he did not say what charges they might face
we want to see peace
they are expected to last three days
coach already has a plan
the committee will meet wednesday
we wo n't put up with this he said
the minister did not say whether he would appeal
the israeli army declined official comment on time 's report
he was the first to be tried
there 's so many good players he said
we just do n't know he said
he said i do n't believe in what you believe
the play is the thing
his trial began monday and is expected to last through friday
but i 'll have him in the house
u.s. officials refused to comment on the meeting
it could be held next week
the men were arrested late thursday
we have a job to do in iraq and we want to do our job right
no vote was expected before wednesday
today was no different
and that was only round one
i told them i would do it
that ruling also is expected this week
but right now that 's our plan
i always think about it he said
it just came early
the house was set on fire
so it 's good to get through
he said he would appeal the decision
but that 's not the point
this time may be different
two others died wednesday
it was a good time to win
people expected it
the situation is not good
we did n't want them to get into it
he could not immediately be reached for comment on the report
that will likely end
i had a press conference with my head he said
do we have the will
police and other officials declined to comment
a ruling could take months
the house will vote on the issue next week
for the most part they did n't
no one is against him
i could n't deal with it he said
no other details have been released
but it was a good start
they are different yet they are the same
no one wanted this war he said
i could n't see a thing she said
no one would do that
all the rebels were killed
but you can be close for a long time
u.s. officials gave no details of the meeting
it should n't be a problem
that 's all i can do
we 're a team he said
i hope she does n't
i did n't play at all
he made a great play
for us this is the most important thing he said
a decision is expected friday
such work is not new to some of them
he 's not going to get any of that
a u.s. military official said he was not able to immediately comment on the report
they need a lot of help
the military gave no details of the attack
i wanted to see them she said later
you 've got to play good
we have our own plan
it has nothing to do with race
i should have finished it earlier
i wanted to try it right away he said
the u.n. security council is likely to vote on it later this week
they should n't have to do that
but i know there will not be an agreement today
i always thought that i must see you again
i do n't even want to get into it he said
those weapons were never found
we want to do what 's right for this country
the move is expected to take 10 days
we just could n't stop them
i still want to continue to play
this is one of those things
the case is closed
we 're very close he said
they did n't stop it he says
but he said that would n't stop him
we want to change that
they do n't want to face it
i do n't need to do that
that will take place before the end of the year
but she said there 's a long way to go
the situation now is different
the family has given up hope
he 's always been a big man
he did a lot before
i ca n't control what he does
today some would say it does
they had no chance to show off their power
it should n't have but it did
it 's the other work
it 's very different he said
he 's working away she said
nothing was immediately found
would they would fight for their country
elections are expected later this year
we already know that
he could go for another record
he said he did n't have details of the meeting
one is free to make one 's own decision
we want to keep her there with us he said
no final action has been taken
but that was as close as they got
he did n't hit it out
we only run because we like it
what 's going to make me different
be like a man he said
most are women or children
you just have to go
there 's going to be no time to make up for it after election day
we 're not trying to win four games
it is a big business
but last month he announced he would run again
there 's a long way to go
it was the first scheduled match of the day
i think there will be few new injured people he said
he 's a part of this family
he said the city should be given a chance to do so
i just want to be free
he declined the deal
the report was denied by the foreign ministry
foreign ministry officials refused to immediately comment on the reports
but there is little hope for an agreement
a spokesman said they still have to press charges
that 's not the way i play
he 's the same she said
it is very important to us
they agreed not to show it and they wo n't be there again
no help came immediately
it 's a lot of money
i would like to know who killed him washington said
three other men have been arrested
free press is a must
they want to see us win
he was released monday
and do n't try to be one
we 'll do it this year
that would be too close she said
they take them because they work he said
the family was told last week that the trial would be on wednesday
it just does n't he said
that 's what the country wanted
the judge did the right thing he said
it was n't over money
bush administration officials say no decision has been made on whether to attack iraq
officials could not immediately be reached for comment on the report
this is a home run
we still hope for the best
both could last until tuesday
women did not vote
i think the world can use all the help it can get he said
general elections are wednesday
and we 're going to try to get one next year
but few appeared to believe him
police officials confirmed the fire but declined to comment further
we must believe we can do it
it 's chance he said
you 've got to go play
the reports also found that
he was one of those people
it should be the other way round
now it 's lost city
he died last thursday
i want you to know that
the u.s. official said
two people were injured
that decision was taken tuesday
i 'm working on it now
i ca n't say we 've agreed he said
i think it is going to be a good fight
but that began to change this year
the team left sunday
he has not agreed to take the job yet
but he confirmed the union would press for elections
she would not give further details
she told them that she does n't have any money
he did n't know who shot him
we 've got a good team and we never give up
i did fight her in one show
it will not be a problem
now it 's decision time
it would not give further details
the government denied it
i had to play my best
both have refused to comment
u.s. officials said
police did not give details of the charges
it 's going to be going back
but other countries did not support the move
a ruling is not expected until next week
that 's the business
now 's not the time to change
i have lost all my family
i do n't get to see my family
i said that 's got to go
no one was injured in the late monday attack
and there were others of them that did that
it 's their law bush said
it should be expected
an election campaign is one thing he said
now they may have one
i do n't think that is now possible he said
court officials could not be reached for details on the case
i know i have a chance and i 'll be going for it
it 's not a political thing
she never came back
the agreement was announced wednesday
any team can win against them
that should change
never was and do n't plan to be
city officials have declined to comment on those reports
they will then go to the parliament
no agreement was reached
the process could take more than two months
the lead is now three games
no new time was immediately set
their trial is still under way
and it could be his best
i try not to think of that
when they hit each other they get more money he said
the deal could make one
the military gave no other details of the death
the united nations also has called for international help
i would like to be one day
of the four only russia has won the cup
but i had control of the race
two later died at the hospital
i think that 's the best i can say
i just ca n't do it
that is not the issue
they only took it off four days before my release
they gave the control to the united states
it was my first job
i 'm not late he said
she also refused to give her name
there was no immediate comment from the peace force
people like to try new things
who 's going to stop in this
most have never killed before
i 'm going to keep trying to get there
this was different
we played as a team and we have won it as one
they may just not be up to it
it was an important first day he said
this could end the trial
i do n't like second place
go against them and you 'll be shot
but this is a business
the time has come he said
israel 's defense department declined comment
they do n't think about defense
the opposition has said the fight 's not over
i went to the public hospital
but it 's important to have people you know
this is a good bill
but we came out on top and i 'll take the win
both those games are saturday
we will not attack to force them out he said
the case is still under trial
police released no details
the deal is scheduled to be closed by the end of may
but he said it would not keep him out of saturday 's final
two other family members were also arrested
five people were arrested
so what 's the use of going on
it just was n't right
price is the first problem
it was a close race
company officials could n't immediately be reached for comment
elections are scheduled for next year
he later went back into the game
nothing we could do that day he said
we want him to come back he said
the trial began in may
there is no fight he said
she did n't give her name
this season has been different
it 's going to take a while to work out
do you see security
no one has been found since wednesday
a news conference was set for saturday
i think it will be a great great fight
that appeared to be a major victory for the u.s. and israel
just about all reports said this
the situation is under control
you just do n't do that
it 'll never be the same
so what 's the point
but they may be too late
final results were expected early thursday
so it was a great match
it 's a family business
good deal she said
and that is the problem
but what is the place of french women
he did n't report any problems
they should give them to us
police did not try to stop them
i do n't think it will
we will continue the investigation
the decision appeared to have been made late last week
but is it always the same
the people want change she said
people still want to see it
clinton wo n't go to north korea
he was among several people injured
both are away games
we played a good game
i 'm not going to comment
we believe that they will support the peace process
the committee has asked
the government denied the reports
he 's just too good
they were arrested last week
we 're not a big nation
most were shot in the head
they have won six of their last seven games
they should n't do us that way
we do n't think we did
i just hope to play a good match
she did all the right things
official results were not expected before tuesday
he did not return a call seeking more comment
i could n't run he said
it should be no problem
we did n't get into all of that
the officials said the soldiers were allowed to take their weapons with them
we do n't want to use him too early
but that could take time
some however also came from iraq
he did not say whether any action would be taken
that 's not very good
it is closed he said
police would not comment
we could have very good results he added
this can not be allowed he said
she just has n't had time to deal with this
we do as we 're told you know
close down the city
we have most of that
i know he 'll do it
i do n't want to name those countries he said
still he did n't think he would win thursday 's race
it 's a close game
she did n't have to be there
and they did the same thing
several countries may be added
fire officials said
the talks are likely to last until the end of the month
it 's time to do my job
but we did n't do that
they were an important part of my life
most are from the united states
a decision is expected this week
that was a big play
the game is different
but the union said it would not back down
there 's a good chance to win right now he said
if they are not released what is the plan
it was the best part of my life
the president 's office refused to comment
there was no immediate comment from the british government
but i can get it right back
you just have to keep working
this is part of it
he 's got to get out of it
there is also the issue of north korea 's nuclear program
five others also were killed during the attacks
but she could n't do both
the government did not release details of the talks
we need to do that
but now it 's a great call
i hope to be back he said
but it 's not that big a deal
you really ca n't win
he declined to comment further on his name change
it 's the third time a decision has been put off
he had been on the job only a week
you got to be there
i would n't put it past them
it was n't known if the u.s. government would appeal monday 's decision
you are never finished
i think it 's clear
the show is going strong
it was expected to issue a report on friday
i did n't want that
we told them they are not allowed to work there
company officials could n't be reached for comment thursday
that 's the name of the game
he will be charged friday
it was over after that
it does n't end here he said
this will be their first election
and it wo n't change
you do n't get me out
those reports could not immediately be confirmed
i just took off on the back
there was a problem however
he did not immediately release further details
i would like to know what 's going on he said
that 's part of it
military officials did not immediately comment on the attack
he was too good today
but before the season is over i 'll have my day
i hope i 'll be able to go home he said
we can not give up
it 's not right price said
the new program was expected to start next year
this is good news for the american people today
we know that we have to control him
then again they may not
you 're not going to have a chance to win
we are going to make it to the final four
but it will be a while until he really is
there wo n't be elections
i told him i thought i could really help him
she 's not going to give this to me at all
the defense said it will appeal
they had no further details on his condition
he is expected there on sunday
people were trying to get them down and get it out
he 's a big part of it
we have to try to take it back
a government official declined to comment on the report
he could not be reached for comment on wednesday
he does this round
there will be an appeal
she was one of four children who died
she has no children of her own
no foreign reporters were allowed to visit the north
i 've got a long way to go
but we ca n't do that here
that 's not the fight
they have nothing to do with this
she was just too good today
it 's over the top
our country is strong
i was very close he said
this will be a very good visit he said
two people were injured and four were arrested
i just told them to take their time he said
this is the decision i made
they are france china and russia
we believe there are more
some came away with nothing
but it 's not home
the day is not over
the official who refused to give his name gave no details
the army major was injured
he had no further information
it declined further comment
these people are never going to give you a chance
the city will work as it should
both went against him
the opposition has nothing to do with this he said
there were no immediate reports of violence
he was a team leader
officials denied it all
it 's very important to help those players that are injured
i just did n't win and that 's part of the game
we ca n't change it
did she think peace was possible
she was able to do both
i ca n't get any information she said
you can take that one to the bank
this is a big part of my life
the results are not expected until next week
we have information
but there was no one to stop them
it does not work for men
there was no economy here
but that was as good as it got
they 're not meeting for the first time
france is my country
officials said it could take up to two years
this is my one time
if you do n't you wo n't
they just did n't want to meet with him he said
there were no details about money
i think it is very close to being finished
it 's the russian way
but nothing is over
he said they will comment next week
they were set to meet again tuesday
we hope it is no big problem he said
but he is not at his best
the parliament is now led by a former opposition leader
this is the time we set up for
they may not need it
now i 'll try again
they refused to make any comment
however no violence has been reported since
we really wanted to win this game
i never thought they 'll release us he said
it has been just great
other officials refused comment
he was arrested for fighting
it 's not all work
and that 's not likely
several people were reported killed
it was his second world cup win of the season
you do n't have to
no name was released
he just wo n't like it
the government was expected to appeal monday 's ruling
the election was open only to party members
they have children
the players want to play
she did not give details of the meeting
the white house said the report would not be released
if they want peace we will give them peace
we are trying to win the game
law declined to comment
another is to call early elections
the army did n't immediately comment
but they also believe that move could be the last one
the defense said it would appeal the ruling
they declined any comment
now he is the president
if i 'm able i want to be like her she said
these results were expected he said
results are expected later this year
we will never give in
that vote is scheduled monday
they are expected to include three women
he did not give details of the plan
there was no immediate comment from the north
the others already have been released
now that we are first we think we can win
results were announced after the market closed
these are people who really do good things
we have much support
he said he will not appeal
seven months later a deal was reached
new york was her next stop
he could not say whether the call was made
the third man was not injured
there will not be peace
they did not release the man 's name
i 've been working on this today
you do n't know me
i 've never wanted to get a job
we need to play more games
they both were men
the only thing he can do is change the game
we could have a party
results were expected to take several days
final results are to be released by next week
it 's not a big deal now
this wo n't be a big deal
we do n't have that here
the process must continue
you 've got to work with them
the ruling appeared to have the force of law
we would hope that this is not the last
no one will be able to stop it
an official investigation was under way
she died a year ago
you believe me right
it 's still going to take a little time
we never agreed on a deal he said
i have no problem with the record
he has refused to meet with reporters
he was the only one arrested
we still do n't know
i did n't think i would get there
i have a part of him
he 's the future of our nation
it does n't just say we do n't like you
i told them i will and i will he said
some things never change however
he is expected to be among the first people tried
police would not comment on this
he should have been tried long ago
it was just a great game
no case has made it to trial
it was more of a life decision
but there is one big problem
there was no immediate comment from israel on the fighting
he is the man of the future
there were no reports of
white declined comment
but it was different when she went before the public
we will have some problems
i have taken two in a year
it 's too early to say she said
i think it 's great he said
now we 're going to fight for his release
a decision was expected monday
he did the right thing
but i was not injured
i do n't know what 's going on he said
but this could not be confirmed
that 's what it is
he said they will appeal the ruling
this may have been the end
he died while being taken to the hospital
that has been lost
this was a great game
he did things because he thought the were right
i would like to know what was going on
it 's always been that way she said
we will have security
u.s. officials had no immediate comment
that 's what really killed us
many members of the police force were former military people
the man was released several years ago
stop this violence
i would do the same he said
i believe we can do great things he said
they might need the money
we want to have a deal
no talks were planned
that 's the way we want it to be
it is not our business
that 's what i need
we did n't start the fight
we have too many problems of our own
it did not give his name
but i did n't know the game
but things are now under control
he did not say who they were
that 's one way to put it
we have to say this
but you do n't have to think the same
no other state had more than three
i just did n't know who he was
we should be in it
we 've never had problems like this he said
that 's what good things do
police had no comment on the report
but i could n't help it
i like the victory
and he did n't have to do this
we have nothing to do with these people he said
there must be some other way she said
we 've made it clear he said
that case is still under way
the process is expected to take several days
they can not continue he said
now we must win it
he could run for election at that time
that is not what he found
they do not want peace
they have problems
the foreign office also refused to comment
the company declined immediate comment
she 'll need the money
it took me a week to get over that she said
another judge allowed him to return
but he will do his own thing
you just put up with these things
i 'm going to get that one
however talks will continue on the issue
we want to win the league
i was just a man with a problem
we are not nations
they must help us now
this is my first time
police released no other details about the attack
officials said they would release details later in the day
it 's a good change
she really was n't into it
it has been a very long few months she said
now they are fighting back
it now has little public support
this is just the first day
i wanted it to end but i did n't want it to end
he 's not going to get it
he also said the attacks would continue
but that was not a problem
this is just another part of the business
but it is now clear that she is not
he did n't even want to fight
we know they are going to attack us on this
the official declined to give details
but he 's expected to work out thursday
the u.s. military was asked for comment
we know what that is
you ca n't run away
but he said we think we know some of them
all are from the area
that 's part of life she said
it 's great to have her going against me
so i 'm going to take that on
three committee members did not vote
the fight is important he told reporters
it 's the most important thing
the reports will be released tuesday
he denied all charges against him
i think that 's the way to go
there 's got to be a way
he refused to make any comment
it 's just too early
that was then and this is now
israel 's army refused to comment
we do n't clear them with china
he did win the next two points but would n't get another
talks are scheduled to continue this week
right now there is nothing
and it was n't the first time
five people were injured
we want to win this game he said
the government has declined to comment on the case
and i have it and i will do it
they took it with them
this is just the first round
he said you 'll see
the men have denied the charges
the soldiers agreed
now there wo n't be one
it is n't and it was n't he said
the companies plan to appeal
after the victory he said it would be his last fight
many might not come back
but help is on the way
she 's seen it before
others say it wo n't be the same
and that 's just this year
russian officials declined comment
no agreement has been reached on such a committee
they have great players
it was released late thursday
i 'm going to see him right now
we got him out of here
but i should have scored two
he was n't the only one who had problems
it wo n't help me win my next start
we had nothing during the war he said
we have to go for goal
there is no plan for clinton
police officials had no immediate comment
but that 's north korea
i 've always been the same way he said
a new time was not set
further details were to be announced wednesday
he was later released from hospital
the decision was taken monday
the report was released monday
he did not return a call for comment
the major league record is seven
the election is tuesday
the u.s. state department also had no immediate comment
we will try our best
i 'm trying to win
she had been shot in the head
so we are going to have to start at the back
there is so much time to think
the players could not immediately be reached for comment
give us the information and we 'll keep these people out
he did n't know his name
we want to be part of the world
this must not continue
it was a long week
he did things because he thought they were right
but he is n't the only one
he tried a few things
our work will go on
he did n't wednesday
will it work in people
who is going after you
it should n't have
you are a good man
he declined further comment this week
it 'll never really work but they 'll keep trying
i 've never been that way
they ca n't change
and yet all is not lost
there 's going to be a lot of close games and we 're going to have to get used to it
most were soldiers
they will meet for the first time since then
but that would not likely be the case
they said you have to go back
we hope nothing will change for us he said
they should be more open
two were killed and two were injured
i just ca n't keep up
if they are we will
i think it was the right thing
it was not clear whether there were women or children among those killed
it was a great start
there is not a chance that there 's going to be a deal he said
we have to stop it
he wants to play all the time
he died earlier this year
final results were n't expected until monday
but now i do n't know
i just like the power of it
official results were n't expected until wednesday
it appeared to be working
but it wo n't be our last
it is not a good situation
but he did not show up at the conference
the information could not be confirmed
i think we got it made she said
some will be taken over
i know nothing about him
it refused to comment further
many said they would not return to the country
i believe it can be
he called for their immediate release of the two men
national conference
but it wo n't be this year
things may be different now
i should have won he said
or you can take action right away
the next game is sunday
i just do n't believe it
they thought about it
the military declined comment
but i have n't given up hope
he 's got to hit it
they were always great
he is the president
he said he used most of the money to help run his ruling party
that meeting took place last month
i could n't move a thing
officials declined further comment
it 's just been great
during the season they had the lead
four years later he led the public administration ministry
but there 's a problem with washington
we do not make the news
the u.s. state department refused to comment
he did n't like what he found
the fighting must stop now he said
there were no immediate reports of injured people
he made no final statement
they gave no other details
they will go for it he said
i do n't think it will be too long
we 're working on it now he said
ministry officials refused to comment saturday
it got some money but says it will only last four months
the race is saturday
at the same time he said clinton did a good job
officials have refused comment on the report
it 's not like i killed the president he said
i really got to go
it is not known whether the trial was open to the public
the trial is expected to last six months
but it 's a race against time
the home office refused to comment on the case
i wanted to make her move
you did n't say it
she did not immediately comment
that 's a decision that still has to be made
that 's not the way i do business
the general could not be reached for comment on thursday
it should be a good week
it was not the thing to do
that was my goal before the end of the year
each had been shot in the head
seven others also have been arrested
but he can do that next week
we only lost one game
there was also no immediate comment from israeli or british authorities
i know i was n't there he added
it did not set off a fire
the details will be played out in the next few days he said
she wo n't be the last
this can never be taken away
the company said it will release details later
but he would not give any details
others take their place
he also said the talks would continue saturday
if it did n't work out we could take a chance
local authorities have refused to release any details
that was until the race
i say you should n't
it was the only decision to take
there will be early elections
so what 's going on
no decision is expected until next year
but it 's over for him this year
he has denied all the charges against him
the security company refused to comment
company officials could not immediately be reached to comment
we do n't know his name
she 's never going to give up
the israeli was arrested
now we have reached the point of decision he said
the vote is scheduled for thursday
it 's the war that does n't end
she was not injured
i did not work for my government or another government she said
they said however that a comment might be made later
the hospital had no comment
there 's no way to know
however no violence was reported
i just ca n't believe it
i wo n't believe it until i see him he said
it did n't make money until last year
you do n't get that one
that has to change
the talks include the united states north korea south korea china japan and russia
now they know he is
i hope things work out
we will fight our government in a court of law he said
it 's not clear whether he was released
it might just work
until now all were white
and they did n't go for that
no really they are
however it has not been used
i hope he wo n't do that president clinton told reporters
a vote was expected friday
he said it would be his last
the president does n't like it
he has been held since last year
that was not an issue
in washington the u.s. state department said it would have no immediate comment
that case is still under investigation
but we have n't won yet
it 's a little thing but it 's a thing
there was no violence reported friday
i really do n't have any comment she said
that 's good company
there is always hope
i think about other things
but they 'll never see that
we do n't say this
team officials said they may appeal the ruling
he is to return to washington on saturday
it was n't the best time
it did not say whether it would take further action
this information can not be released a court spokesman said
but i do the right thing too
the race is scheduled for sunday
so we 'll work on that
vote for the opposition
the trial is expected to last through friday
we 're a different team
you ca n't control the future
it was taken from us
it might not end there
i just had to do it
you have to play point after point
the government denied any such plan
and that is the state party
i just hope they 're right he said
but i 'm going to play for free
the state department had no immediate comment on the change in plans
she ca n't say that
but he told me i was great
he gave no details but said there were no other problems
you ca n't go to five
washington rejected the charges
if it would really work i would
the british open is his first major of the year
this is the problem
it was the first death reported in the new year
i would n't put it past him
he went on about his business
to them it 's their job
the government has n't released any other details of the deal
and there were others
it 's going to take time
i did n't want to do that
the company denied that a decision had been reached
many did not return
this will be our victory
i really want to play with it
officials would not give details wednesday
i do n't know who he is
he has said he will not run for the president again
all iraq is open to them
that 's a different thing he said
what is the use of the united nations
we never got to that point
there was no immediate official comment on the report
she just had to do it
this team is a good team
it 's the only way to take it
he gave no other information
but if he is arrested he would n't call us
i do n't think there 'll be a problem he said
we have n't been able to do that
it 's like she won the race
family members could not immediately be reached
then it 's too late
people said they would like to see me run
seven others were injured in the attack
a party spokesman said he would have no comment on thursday 's ruling
that may not be the case now
we had many injured players
again it has to do with a fight
it is going to take time
if they want to make a deal they will
but now is different
all four said they would appeal
it has become the election that would n't end
she 's won before and she will win again
i do n't think this will be the case he said
the united states says it has no such plans
she died later in the hospital
i want to have a good time
state election officials said they had no information on the violence
so they should think about that
we will meet again
they are going to need all the support we can give them he said
she would give no other details
there is no peace for free he added
should they have come with us
u.s. officials have declined to comment
that 's all clinton said
this will take time
we have very little now
the statement did n't give any other details
israeli police declined comment
i 've been close she said
i was n't there he said
it is not the case
final results were expected to be announced friday
a defense ministry spokesman said the ministry had no comment
you just have to go for it
administration officials declined comment saturday
iraq has three points
without public support the united nations is nothing
you just have to control it
he was taken to a hospital
those plans include
it did n't stop until he died
it 's all or nothing
i think they know that
no one was injured in any of the attacks
bush officials did n't immediately comment
all were released saturday
an army spokesman said he had no immediate comment
they played as a team
no financial details were given
i know i can do it
but i 've got a long way to go
they 're there too
the law has never been used
they have the power now
there was no immediate comment from french military officials
he was never the same after that
it planned to issue a statement later
a case could be made for that
there has to be action
the israeli army closed off the area
but they are not there
i know that he said
i just got here he said
we do n't know what 's going on he said
we thought he would
it 's her time too
that 's not the only change
right now i know nothing 's going to run away from me
he was a big and strong man
i said i do n't know
u.n. officials said two people died
he wanted to keep going
the statement gave few other details but planned to release more later
this one may not be
the spokesman refused to give further details
i always wanted to play here
and that 's not right
they were good men
he said the man may be charged
other new team members are
no one can take that away from me
i thought i hit a good shot he said
they just like to help people
i know i 'll never be the same
so i think it was good
no one wants elections
i do n't want to be but i ca n't control that
the war is not over yet
it 's great to be home he said
it was not known whether he would meet the president
committee members could not be reached late friday for comment
we 'll know them when we get them
we need more people like you
that was the end of that he said
the israeli military said it would have no immediate comment
i 'm going to play for free
the details are to be released later
it is a big change she said
we do n't think he wants peace
his name was not released
it 'll be a change
now it has its last chance
it 's an open city he said
you 're trying to put the fire out
there already have been problems
it 's very important information
but it did n't help today
there was no immediate comment from the company
it 's time to make peace
some people like me others do n't he told reporters
that would be the government
i just try because i want to make new record she said
he said more people might be charged
but two years later it was over
no other details were reported
the right thing to do is nothing
then they played the third set
two people had died
i 've got to believe that we can do it
we 've got a chance
he is to visit china and japan this week
but that 's part of the game
we just need to give them time
he said two more children died later
there was no immediate comment from french officials
come out and see us
it 's the companies
that 's the only thing i do n't like
but that was about to change
we have to believe that we can do it again he said
even now i can not believe it she said
he has not been released
do you want to end up like this
she does n't like it
but that 's going to come
i would like to go back and help people who got injured from the war
i 'm never going to make it
we said people were going to come and they did
and there 's a way and there 's a way to stop that
it 's great to have a new life
but we have no comment on that
the second is expected to be finished by the end of the year
the french government refused
they have to do their job
the most important thing is peace
he was like family
i had a great time she said
we do not really know
their appeal was rejected thursday
he would n't give his last name
they arrested one man
the four were arrested sunday but have not been charged
but i ca n't do that
she said she did not know whether parliament would take any action
he could not be reached for comment on saturday
it 's very different from last year
she immediately agreed to help
it is scheduled to last for 10 years
but it 's also trying to make a point
i think it 's a great trade
officials could not immediately be reached for comment on the case
it was the right place she said
but we will be back
it still has n't hit me yet
they do n't know what it is
they will not have to show up
in washington a state department spokesman said he had no comment on the report
such a move was expected
there were n't any
we 're going to try
he says he is a french national
it is just a family decision that she wanted to make
we know we can win
we are a very united team
we 'll be a strong opposition he said
this is very important he said
there are not a lot of people who gave us any hope for it
he died as she held him
the other is that the world will go on
final results were expected monday
iraq has little control over the area
i do n't think they used it to make their decision
it 's really important she said
a third round is scheduled later this month
there wo n't be too many people who can do that
it 's still too early she said
the british people are a great people
we 've seen some of the same things
i have a chance on sunday to win another one
there was no immediate comment from the israeli army
i do n't think that 's the case he added
i do n't want to stop now
i 'm going to get this
he still has not been tried
this was one of them
they did not release any more details
its report is expected next week
it was n't his day
united nations police refused to comment
the spokesman said a decision will be announced by the end of next week
the issue is money
his spokesman said it was an army issue
that may take a while
that is the government 's job
you would not have seen such action before
the process could take days
he gave no details of the agreement
it would be great if that 's the case
she lost the first five games
death is for all of us
however the bill still is not expected to become law
but he was n't set for life
we 'll just have to go for it
he said he had no details
it did not name the country
with the new system she would n't have to
this agreement will open china 's market to the united states
the military said four soldiers were killed
we just wanted to show that we support peace she said
that 's the best we can do right now
but they need help
an israeli official confirmed the report
i did n't like the violence
a final decision has not been made
i vote because i have that right
the hospital did not comment
the federal judge asked city officials
court officials also declined comment thursday
but it 's never too late to do the right thing
the hospital declined to give further details
there were three of them
but he said bush said he may not have the time
but i do n't think it was the right time
we 'll try our best
the fight was too close to call
but that 's not new
a decision is expected later this year
you are very strong and you will make peace
it is expected to be released before the end of the month
there had been no reports of political violence
they will be tried before a state security court
it 's going to be a big deal
he said he did n't
he has four other children
i will have to stop it
i have to see it through
he also said i will fight again
he is close to them
i hope i will help do that
the second one is monday
or might he have taken his own life
and you will be too
many people believe he won the last election
the military refused to comment
we did n't get an out
you can run away from it
the market was closed thursday
we like going to the top
i 'll just take him out
i 'm still there and i have a chance to win
the company could not immediately be reached for comment
a police spokesman could not be immediately reached by the associated press
do n't be like that
the state department has not confirmed the meeting
it 's not over yet he said
there was no immediate comment from government officials
we want more she said
it closed last month
you 're going to get this one
he left before the end of the game
this was later confirmed by officials
if it was n't for him there 's a good chance it would n't have taken place
we have to hope she said
the hospital could not be immediately reached for comment
so i still have to fight my way through
i have n't lost hope
a defense ministry spokesman denied the reports
she did not return
i would like to have a new life he said
our goal is to win games
it 's been my life
it is expected to last a year
the agency gave no further details
four other scheduled games are still being played
they ca n't take that away from him
but i ca n't believe that
she was arrested by palestinian police
a defense department spokesman declined to comment
we have one country
we will never give up
he did it on his own
police have not released the man 's name
i have players that use it
there should n't be an appeal
it 's been a while he said
we think we are going to make that
she said his trial began tuesday
white house officials did not immediately return a call seeking comment
he wants to be a great leader
i really wanted to be here
he was arrested the next day
i think he has got to go with two things he said
we are a great team he added
the military has refused to release them
a few other players have also got a chance
after his release he left russia
i plan to play the open she said
i did n't do that before
he 's a very big shot
talks were expected to continue on that issue
israel is not likely to back down
we would have been there later on
still this was not the best time for it to go that way
it was time to party
you ca n't change what people think
it was time to go to japan
this is an issue that is there
the company gave no details
it 's a very important day he said
a u.s. official said
he had no comment thursday
we agreed to do it
this is good news for the american people today the president said
that 's really the goal
and we 've got to deal with it
you have to be there at the end
that would not change
the president 's office had no comment on the meeting
there was no official comment
that is as it should be
she said she could not release any more information
u.n. officials declined to comment
the reports could n't be confirmed
he does n't have to he said
the government has denied it
she denied she had a deal
the round 's other games were played saturday
they are not fighting
i just need to fight he said
the group could n't be immediately reached for comment
and i 'll do it again
then it was down to business
i want to play and i want to play a lot
we just need some results
you can see it in his face
it 's what i expected she said
you 'll make more money
some hope he 's right
that 's all part of the game
then there can be no problem
some had similar problems
i think you can see it
we can not do that he said
the company has not announced a price
i thought it was over
i did other things
the only thing we want to do is show results
it will be a big big party she said
israel later denied the report
i would like another house he said
u.s. officials refused to comment
people are used to them
these people did n't get much help
we found a new way
the men 's final free program is thursday
the official would not give his name
you must be strong
russia has denied the charges
but that does n't make up for it
she refused to give any more details
the israeli army had no statement about the report
there have been so many
we are trying to get him
it 's a game we have to win he said
he declined comment on thursday
it 's got nothing to do with us
a final vote is expected friday
police said five people were arrested
the report has not been confirmed by u.s. officials
if they keep me i will play he said
and you do n't think you 're going to stop
it is now time to move on
the companies agreed
the agreement came during a meeting with rose
some died on the way
it is a problem that will always be there
the team did not immediately comment
by law only parliament can do that
get them out of here he told the others
the government has denied these charges
the decision will be final
it 's part of the deal
the foreign officials also were to meet with bush
i get to keep my money
we will make it she said
who 's going to help us
many are believed to have left since then
he was n't going to trade us in
that is not the problem
we just get to vote again
i do n't even know if it would make it today
nothing is going on
we will not be able to stop it the official said
i believe people can change
he has declined to comment
he reached the united states two years later
all six were being held tuesday
japan 's foreign ministry denied comment on the reports
he also called for an international peace conference
the state department said it would keep trying
they think they know my game but they really wo n't
there 's always the next game
now that she is back her problems are back too
the other results were
if they give me money i 'll take it
three were injured
it 's time for you to go
he said he would be out of the country
friday was one of them
we would have died if we tried
he declined to take a call monday
this should n't be he said
but i 've never thought like that
officials gave no further information
the defense ministry declined to comment
i think she 's going to win the president said
if you need more troops i support you
japan can still appeal the ruling
one can not see any other way
that was three days ago
but there was some good news
i ca n't change what i like he says
i 'm going to continue to try and play
police would do it for free he said
if we do n't we 're a good team
it 's not a political case
those are things that are important to us
then he called the police
she has never been found
i did n't have any problems for the last three years
it should not be made public
i have nothing against the players
no appeal is allowed
there 's been no change
it 's time for bush
i do n't think we do
but that may not last
there 's nothing i can do about it now
that was a good time
the others did not
this is his decision to make
at the end of the day i 'm british
the report was not confirmed by the united nations
we 're still there
it 's going to take a lot of work
that would be great she said
the united states is a big country
i could n't put it down
i think it will go on for a while yet the spokesman said
but it 's a great place to be
that 's the only condition
the u.s. government really did a lot of work
that 's the only thing you have to do
iraq said four soldiers were killed
it 's nothing to do with that
her office confirmed the agreement with the north
so it 's different
that can not be good
the defense does n't give up the big play
but that is n't the way of the british nation
you will see more of this
it 'll be a good fight
we can play with them he said
there must be a united team he said
all three were killed
this is the time of my life
she had been shot in the face
we are also a part of each other 's future he said
city officials said an investigation is under way but refused to comment further
he just said he is going to play again at some point
but it 's the same
i do n't want to know
it did not give details about the companies
many have been killed
she said she had no further details
then they went after each other
he is expected to back the move
i really think i can get taken out at any time
i want us to be the way we used to be
it may have been the peace
many did n't make it
there have been some problems
there is no place like it in the world
the army would not immediately comment
you have to get there
it should n't have been a problem
he was not expected to be charged
their business is war
that 's the way it will always be
the police were called and the five were arrested
government officials refused comment
military officials could not immediately be reached for comment
he declined to comment further on the investigation
they can see you but you ca n't see them
but we 'll see later
but that could change
some people refused
no new fighting has been reported since tuesday
it 's time to make our move
he is working on that
i just ca n't believe it she said
u.s. officials would not comment on the issue
he had not been arrested
the process must be finished by the end of the year
i could do without this
i still have to play
other reports said three people were killed
he gave no details and officials refused to comment
but there can and should be more
they declined to give details
officials have not released details
no trial has been set
other european countries use this system
i have to keep on going he said friday
i have a good life
a police spokesman declined to comment
i may not have the power they have
i 'm not going to back off
and all these people came
there is still a long way to go he said
many had lost all their money in the stock market
he is the first of the group to be arrested
this ca n't be the end of it
if he does n't play he 'll coach
but good things come to an end
no one had been arrested
there is information
there wo n't be any return for me he added
no new attacks were reported tuesday
two games later they closed out the set
said the eu official
so i do n't want to stop
they really got into us
we 're going to take him on
it 's a long time he said
i found my country
it may not last long
you can also see it
a united spokesman did not immediately return a call for comment late wednesday
others just give up
it 's the start of a long process he said
a ruling was expected tuesday
you 've got to have some goal he said
this will be his third start of the year
i ca n't think of one
as expected her name was n't called
the public has been great
but she got some of them
there 's a long way to go he said
they only know the last few years
but it wo n't be the same
there will be an investigation
there are many good women
we just need to go play a game
that 's not the case for a few others
but there would n't be a next time
it did and he does
i do n't have it yet
that 's the way we played all last season
that was n't part of the plan
but will it make for a great final
you got to want it
the government wants more international help
several others did the same
the trial is not open to the public
there is no other way i could do it
people do n't know that he said
russia will not know what is going on in the united states
he would not name the companies
they were all men she said
elections are planned for next year
but that might be just the start
but it 's time to move on
there was no immediate information on the condition of the injured
this is a good place
four others were also arrested
there will only be war
i have been given no such information
war is war he said
it gave no more details
officials did not name the company
it is not known if these two games will be made up
u.s. military officials did not comment
and this vote was n't
if it 's not one thing it 's another
and it wo n't be the last
i think it 's time he said
that 's part of what we do
i just want to help the team
officials did n't say whether results would be made public
but new groups have appeared
no report has been released
i wanted to support her
it 's the right time to go back he said
he has been through it before
they had no other details
if i can play i 'm going to play he said
it has rejected the deal
no new talks were scheduled monday
they 'll never get it from the coach
the party did not immediately return a call from the associated press
a bush spokesman did not return a call seeking comment
he may want to do that but i do n't
it was right after the war people had money
he said the plan would include
we would like you to have another chance to help out the country
it 's not american
but you still have to work with each other
she said no one was injured
the foreign minister said
but the military denied the statement
but it did n't end there
we 're going to have nothing he said
i think it will be a great game
he 's part of my family now
he died more than five years ago
bank officials declined to name the companies
that has been confirmed he told reporters
the white house had no comment
the report is expected to be released tuesday
i want to see him play
share it with people
the right city won
the official said he has no other details
because she is american they can market her in the united states
president bill clinton has one
we 're known to do that
i think we are similar in this way
it was just by chance she said
he 's set for life
the team has to go on from here
but it was n't the end of her problems
two workers were reported injured
the army did not immediately comment
he said he did not have details of the case
these people have nothing he said
we expected to win the game
i think it 's possible she said
the city was new york
we ca n't change things up he said
that can not continue
he is the first to go on trial
the trial is expected to last until friday
call it at the other end
we 'll have a good world cup
there was no immediate comment from the united nations
his decision had been expected as early as last friday
he lost in the final last year
but we are also a people of hope
others released later
he has never played
the company said it will appeal
but that is the way it is
others were killed
i do n't like them she said
the united states has no such program
we 've got to keep fighting
the election is scheduled for sunday
he made them for others like me
he gave no details of the meeting
all are being held without trial
this is what i do he said
now it is the world cup
i hope we can see more of that in the future she said
he said police did not know who had the right of way
his team has the most new members
it 's always a big game
i can go home with my head high
police officials refused to comment on the case
we could force them out of business
that 's good but i do n't want it to end yet
that was not the case
they played and lost
there was no immediate comment from israel about the fighting
now i can see that house he said
but officials have said it 's a good lead
but it would have been a very long shot to win
what 's the point of that
they scored and we did n't
i do n't think i will last the year she said
then there 's the money
it was the first such meeting in several months
we have a shot and he 'll get a clear run
our soldiers will give us support he said
i just need to know
it has refused further comment
israeli officials agreed
i thought i could n't win today
he did n't like it
this should be rejected
clinton asked a group of reporters
i do n't think you 'll see a change in vote he said
we could n't do the same
they were great he said
the best thing is to do it without that he said
i support him she said
they 're for change
i 've never seen such people before
the court did not issue a ruling monday
i know the war has been no good for me he said
that has not been held
they want the nation to go in a different way
i need to be there
we do not have to fight
he could not be reached for more comment
i want to do what 's right
it was a big help to us
i 'm never going to get this chance again
we need people who can do that
i just did n't think there was a time or place to do it
i 'm fighting for it
they just want money
so she 's going to play against men
the men are still under investigation
it 's never been an issue
the force can not see action until a final peace agreement
this man is not one of them
you wo n't like it
this is never a good start
these are our people
it does n't have to be that way
it later was added
he says he will run again next year
both players were injured last year
work without workers
only two people were arrested
he never held another one
that 's not the case here
take us out of here
we 're here to change the city
money is the problem
that is a very high return he added
i could n't get up for it
the group did not immediately comment
and i did n't want to run today
it will be his call
some could be free
sunday was n't any different
it 's been a great few days
there are very few people that do n't want it he said
i do n't know any other way
they were expected to visit israel later this month
we want to continue that hope
they never lead to peace
he left the party last month
but we got through it
a vote was scheduled later tuesday
we won all our games
they do n't think it 's a big deal
another is security
it has been a long time
the israeli army had no immediate comment wednesday
he was n't injured
i know what went on the first time
i hope this is the part
there was no statement released after the meeting
the problem is the defense
the defense ministry refused to comment on the reports
now is the time he said
the group later denied it
they do n't have that much time
i think that 's an issue
police said other charges are possible
he was n't the only one
that was the good part
the company could not immediately be reached for further comment
the man was arrested
that 's their business
it 's the one chance we get to make some money
he did not name the companies
but i like these things too
i did n't want this for the government
there is a government
i was a member of all three
there are two problems
but we ca n't control that
now it 's different
i told her to go in the house
there was no immediate comment from election officials
he said the two would meet again thursday
prices are n't the only problem
final results were expected thursday
it did n't give any other details of their case
the man has denied the charges
i just do n't see it
a decision was expected early next year
at the united nations
i think we can do it
who will have control of these men
this is the way it should be
that was never said
now they have some help on the way
the president does too
which is not to say it 's all problems
and i think it 's a good thing
another federal minister was injured
two months do n't make a season
she had no further comment to make
she later refused comment
i just wanted to take my time
a third man was injured
it won third place
who 's going to be the future leaders
he did not immediately return a call
final results are expected next week
it 's good to see us back on top
this race is over she said at a news conference
the president has not made his decision she told a news conference
now i 'm trying out different things he said
i 'm not going to stop until i get that he said
the final agreement was not expected until saturday
it was expected to continue through thursday
he did n't back it up
it is the only way
i just hope i can keep going
there was no u.n. comment
they should not have been made
this may be the last chance to do that
the rebels did not immediately comment
i need to see a trial
that might be next
he declined to comment further on the case
it was also a very late start in the day
the company did n't back down on that issue
a police spokesman confirmed an investigation was under way
each team has three men on the court
but he does n't do that
it was not possible
little went according to plan
i wo n't be this year
i really do n't think i can be put down for this year
now will be no different
they did n't release his name
no talks were scheduled
he said they may meet next month
since then there has been one problem after another
you have to give things up she said
we did a lot of good
she just ca n't get away from it she said
israel said agreement was very close
i think we have a good team this year and will win he said
to me it 's all important
he will be fighting in the united states for the first time
but we have no power
no prices were given for the shares
the people need it
we have to make the violence stop she said
the army confirmed the attack
we want more he said
no decision was expected this week
both were later killed by russian forces
the hospital has declined to comment on the case
this is one of the things you ca n't control
i need to win to keep this record going he said
there are many of us
the head has not been found
it 's a good way to start the year
this is n't going away
we just have to give it time
do what you believe
no one wants to win more than i do and no one wants to win more than our players do
i ca n't have that
we still have to do our best
that 's all you can do
a party could appeal the decision
security and defense
i do n't need the court
federal charges could come next
bush was not injured
the president did not comment the minister said
she was released the same day
the u.s. can appeal the decision
you have to be on top of it
he asked the others
the soldiers declined to comment
he must have known
china agreed last week
the case is n't expected to go to trial for another year
the money does n't help the people
great start to the year he said
we 're not yet finished
that was 10 years ago
there 's no problems
he denied the charges
i just hope we do n't get another one like this she said
he refused to comment on any of the injured
she 's our only hope
it would be great he said
it 's a team that has a chance to do good things and i want to be part of it
no action was taken by the judge
there will be no comment he told reporters
they will want to go back
the u.s. military had no comment on that report
some things take time she said
he just did n't fire
the u.n. must not back down bush said
the second is defense
he had no immediate comment on sunday 's attack
it was the last point we wanted to play
he made no public comment
he also would n't give his name
this is our family
he does n't need them
and we will never do that
you have to take one round at a time
a ruling is expected early next week
she won that match too
an army statement was expected friday
that case is still open
i think they are going to be the same
that was their best match
you should help the family
she declined to say whether the government would force people to move
no one was injured in friday 's attack
a russian news agency reported that seven people may have died
the first trial was big news
i said we got to make a play
that 's his decision
no decision has been made on whether he will be allowed to play next season
he did n't want to give his name
national elections are not expected until next year
he said he would not try again
it never came she said
you should n't go back
sunday 's match was his first start of the season
that deal fell through earlier this month
we can start right way
the final was scheduled for sunday
that 's when you press
tuesday 's vote in
but if it 's not that way you go to the next one
we do n't want to do it
i want to be at the top and i believe i have the game
i have a great life
come back another day
but the european union is not
you would never have believed it
we did n't see that
so what 's the problem
that 's life he said
elections are sunday
this is a new team now he said
then there are the little things
it 's not going to be the same he said
the process is not used in the united states
they think their time has come
life will go on he said
but it wo n't be all work
people will come back
these reports will not be made public
which was for the best
i 'm a wanted man he said
another meeting is expected next thursday
i have a little group there with me he said
i really wanted to make it he said
he planned to try again
police said 10 people were killed
the government has released no other information
we were able to do that
the visit was expected to last through wednesday
the government made that clear monday
they were released today
they did and we won
they have a strong defense
it does n't work now
the member states want it
the home ministry statement said
six other soldiers also were injured
but things can change
but they know there is a long way to go
bush i 'm going to start off with a statement
no final decision has been announced
a police report said an investigation was under way
nothing is planned
this is a very big deal
israel rejected the call
but they would n't go
they should be able to do more
that 's what i want
you have to make a decision
a company spokesman did not immediately return a call for comment
the other is to work
they would come home with us if they could
they were arrested the same day
we should be able to do this he said
but there was a problem
he has denied all the charges
that was n't possible
they never got a chance
he added that he expected them to continue that way
the ruling is expected to take several months
two children were among the injured
another minister went sunday
but he said money was n't the most important thing
the final decision will be made by the u.n. security council
officials released no details
you 've got to see this
today she has them
he said that was under investigation
bank officials could not be reached for comment on sunday
and there has n't been a fight
the report is expected next week
i think we could do that
it was like a party
the goal is to not have a war he said
i 'm a man 's man he said
i can not believe it
they have the money
i had to keep going for it
early results were expected on sunday
he did not name the hospital
but it was not clear whether the meeting took place
but i 'm going to do the same things
he said that was not the case
today was my day he said
three other people also were injured
he got up as we left
she also said that he did see them
the bank denied it
we do n't know the way
we think that we also share a lot of the problems
we believe that support should be there he said
its shares rose on the news
the process will take months
she 's been arrested
who will be the others
the trial began monday
the three were arrested last week
no fighting was reported
it was never with you
that was my problem he said
we 're there now he added
they 're not part of the process
i 'm going to need all the help i can get clinton said
these are not new forces he said
the reports also have n't been confirmed
we think it 's possible
it 's time to end this
she died wednesday
the united states is important
bush was a director of the company
he said he had n't
we had a good administration he said
he still has that hope
i never really think about it
the trial is expected to last for several months
i think that was a lot of her problem
after working out tuesday it appeared his decision is n't final
the report said the case was under investigation
you ca n't stop him
i thought i was hit
we do n't have this money yet
then another call came
he was reported to be in good condition
it 's lost if you think it 's lost
it 's round one he said
some even left the country
there are problems
this should be a big deal
you know you want to see it
now he ca n't go back
there is no law today
but he won it last year
we do n't and we did n't
you really are free
one is a problem of security
they have n't won over the people
they have not found them
but there are many others
i want to win with them
the results are expected to be announced today
china agreed last month
i think we have a great team
i need all the help i can get
i always want to attack
if the same people vote on it i do n't think there 's much hope he said
i did n't even know it
you only need one he said
he was not able to give details
that is their goal
five other men were injured
could they do more
the decision 's been made
we will be working with them
i do n't work out the points he said
i have no comment on that right now the coach said
the company is scheduled to report results next month
and it does n't stop there
we believe there has to be one
no return fire was reported
there were no reports of fighting on saturday
she had few other details
it 's going to be different
two police were injured
we think that that is important
the investigation is expected to take up to a week
my victory is also for him
he died three years later
in washington state department officials declined to comment
then i think it 's too late
but they have problems too
if we have it we will use it
that 's what got us
he said he did n't have any further details
one problem he does n't have time
they did not meet him
but she may not be the last
we do n't want to see this end
the company 's stock rose on the news
she died a few days later
and that 's the point
i believe an agreement will be reached in a few days
this agreement will help them
he also did n't win
that was the meeting point
this is their shot
we have not finished this job he said
the war is over he said
they 're expected to play he said
the military did not immediately comment
i ca n't and i wo n't do it
if you get things going you can really move right up there
police confirmed the attack
but that could be a process
it 's great to end it on one shot
it 's too much she said
but it will be all right
the spokesman refused to be quoted by name
there was nothing i could do he said
the goal came against the run of play
now is not the time
final results are expected later this week
and the government still has much work to do
for me that was a problem
now it 's our time
they asked for security
it was n't a race he said
i was never able to make that call
the committee is expected to include no more than six members
he will be fighting in the united states for only the third time
nothing has appeared until now because the investigation is not finished he said
now i know the way he said
we have a lot of hope
that did not change with tuesday 's election
i do n't want to get injured
people do n't know my game he said
for the french it is clear
that 's not the only problem
and the meeting did that
all you 're being asked to do is believe him
the game will be played monday
three people are reported to have been killed
it just did n't come today
do you think they will do away with that
are scheduled to release their results
then again it 's early
but it 's a team game
he went down but found only two of them
both came on the power play
now i 'm open to this
i still have to do the work
not all have been arrested
i think it 's that good
court officials could not be reached for comment on saturday
it is for this fight
we put up with it he said
that 's the only thing i can think of
authorities did not immediately release the man 's name
it gave no other details of the plan
the money did n't last long
we 're working on it
the two could not immediately be reached for comment
elections are scheduled for wednesday
however i did n't give up
two million days were lost that year
it is not known in the world
but that was n't always the case
a foreign ministry official said the meeting was scheduled for saturday
he should have had a chance
it 's a little different deal
so that 's the way we have to be
there was no need to do so
i do n't like this name
both were rejected
they do n't like me
that 's what they say
but the game was not over
now there are four
they did n't release details
this job is just as important he said
the first won her appeal
it 's the next round
there 's no way we should play
the talks were scheduled to end thursday
police could not immediately be reached for comment saturday
i did n't think it would take this long
but they 'll be back
he told reporters wednesday
they just might not want them
i 'm not trying to play games he said
it 's not going to be over in a day
he said the vote could come as early as next monday
but he says he 'll press on
i put those people in place
i do n't know who will be next
you just ca n't stop it
final results were n't expected before monday
things have got to change
union officials did not comment
that decision will be made monday
we support each other
there is no violence
the reports gave no details
and could not be reached for comment
and he does n't want war
he was also scheduled to visit israel
they said they were lost
i wanted to help people she said
now it 's their decision
the statement said further violence was possible
officials denied the report
the white house had no comment friday
that wo n't change
i have a lot of time
we 've played against each other since then he told reporters
government officials refused to comment
others had no family
this is what i want
it had no other details
it is an economic decision he said
here we have nothing
i had given up he said
and i believe they will
then they are on their own
until then we will make no further comment
but he declined to give details
but it appeared no second vote would be taken thursday
the chance to make big money
we have to play our game
i 've been able to give this more life
last year that fell to seven
it was a great time
we need the international troops to keep the peace he said
the russian team came to visit
but that should n't stop us from trying
they are scheduled to meet again next month
now it is different
the judge has the final say
another show was planned thursday
the eu bill also would
but i do n't think they will go see it
the best thing to do is to do it his own way
the news agency said other information would be released later
and that 's what i did
i do n't think they can
he wo n't try for a second one
he does n't want me at all
there was no immediate comment by the military
that deal fell through
it is my second home
he did not visit with any family members
there are too many he said
we must come see her
i 'll try to do my part
there should only be peace now he says
there is little support for a war with iraq
a government spokesman denied that a decision had been reached
but home was nothing like he left it
we know that it 's going to come back he said
i thought it was going to be a really great day
i always think of him first
so did the united states and japan
it will continue he said
i do n't know what 's going on
they do a great job he said
his trial is expected to start monday
this job is too big for any one group
he has said he used it to run his ruling party
police declined to release further details
he was like a leader
he is now being held in the national police hospital
the meeting came off
here i have nothing
this case should now be closed
we are working on it he told reporters
one shot is nothing she said
he denied reports they had been arrested
no he said at a news conference
he did n't get it she said
we just do n't know a u.s. official said
there is no free press here
we will not appeal
that 's good news he said
then we will see he said
this is not possible
i did n't know that
the results were announced tuesday
still he says he might not return for another season
he is important to us
at last it might be the end
i do n't get into that
they would give no details
it should be just the start
family members could not immediately be reached for comment
it did not comment on the use of soldiers
we do n't know those people
we want to get another one
he would not release any details
it 's an economic issue he said
police refused comment on the report
they know they do n't have any future he said
i have to work on that he said
he finished with seven points
both were killed by security forces this year
the team announced wednesday that he would be out for two months
he has no children
they could n't do that
after a while i just could n't take it he said
they do n't like people like me he added
she died on sunday
they 've got a lot of good players
now i 'm the only one in the world he says
now they 've got it
but he is on his last chance
he 's trying to do the right thing
with us the problem is people
a vote is expected thursday
they can meet them
i can see it in the final
you never say never
all players should have such problems
u.s. officials could not immediately be reached for comment
it 's time to stop it he said
if you take a shot you take a shot
he 's used them against his own people
that 's not my job
i like what 's going on
all three denied the charges
more results were expected early monday
if you ca n't play it you ca n't play
both countries have troops in the country
he should be allowed to show up
they had nothing to put in them
and four more years
most people are n't
who 's going to own it
there will be no return he said
i can just show up and do it
there 's another set to go
then again he might not
hospital officials refused comment
i want to be there for him she said
i wo n't give it to him
think of it she said
and we were n't one of them
i think we made the right decision
it was n't and i did n't
i have won some and he has won some
i really wanted to go
hospital officials declined to comment on the report
this is the top of the top
the agreement was reached tuesday
we will fight you from there
the match was then over
it has yet to start
his plans are not new
it has to be tried out first
it has been killed
we 've still got the players
i have been out of a job during the last four months
a news conference was scheduled
they also played in the world cup in the united states
she did not give any more details
there 's a decision
he 's part of our life
israeli government officials refused to comment
it does work he said
the report has not been confirmed by the family
we 're going to fight them
they do n't need it
we still have a chance
no police were injured
nothing was hit and no one was injured
three have been killed
they took the game over and they won it
it 's such a big thing
we did a good job on defense he said
i do n't think it 's very likely
i had to run with the men
both thought the race was over
i think i will be back
palestinian officials have rejected the plan
friday first round
a foreign ministry spokesman denied the reports
it 's like a city he said
she was arrested monday
i think this is a great situation he said
the company gave no details of the investigation
she would not give more details
the final decision would be political he said
an appeal was expected
if people do n't like it they do n't like it
the results were released wednesday
that 's the only way you can stop it
then things change
for some it 's too late
we want to make a deal
i never see them like that
we made a good start of that today
it was not clear when the investigation began
they 're all big he said
but they also say this has not been confirmed
we just are what we are
i want you to believe in me again
i know we have a lot of good players
it 's been a long year
that 's nothing to us
would n't you know it
company officials could not be reached for comment monday
we 're as good as they are and they 're as good as we are
he said a statement would be released
i 'll just have to get used to it
it was not known if they were killed
this is his final home game
the united states says it did n't
it 's going to be that close
they won their first five games
there is no business here
that was my first time she said
it might even work for us
you do n't think about that
but it still was n't the end
i 'm going with it
thursday 's decision is final
the government should see to this
he 's got such a big game
we have a great coach
he can become a leader
more help may be on its way from washington
three others were injured
i want the world to judge us from this team
japan could use the help
he won the first five games of the match and the last four
after the meeting he declined comment on the talks
we need this in the government he said
i do n't want to go home after three games
i do n't think he 'll be out long
it 's too early to say he said
they were released the same day
that program also has come under fire
china is a big place she says
two women were among those released
i 'll do my best he said
they will need to come again
they 're going to have to run me off he says
there 's been an agreement about that
we have a good team
this is my home state
then he says we lost
it 's an american issue
the investigation was expected to take some time
it did not report details
but the police denied that
it was a good first day
i 'm working for the future
a news conference was scheduled after the talks
it will be a very close vote
that 's still possible
we believe we can win
nothing is more important than that
union officials could not be reached for comment
i did not think i could win it
it was too late by then he said
a decision is expected this month
we 've won the war he said
all are members of the government
that 's for the players
it could be several months before a decision is reached
i do n't think that 's the end of the war
we are market leaders
japan 's foreign ministry refused to comment on the reports
no decision is expected before late next year
it was released last year
people are working
he said those details would be announced tuesday
but they have a really good defense
there was no immediate comment by the rebels
their number was not given
a company spokesman did not immediately return a call seeking comment
the japanese government has rejected the report
then she injured her back
the case is on appeal
she has asked that no other information be released
they said they hope to open it to the public early next year
another man is scheduled for trial
in that case they would be killed
i could have lost that first set
so it 's a big game
who is the security council
so people do n't move
our game is too international as it is
we just have to fight through it
but he has never been a head coach
if i do n't i do n't
but that will always be there
i do n't need a number he said
but would n't you know
u.n. officials could not be reached for further comment friday
it 's so important
the minister asked for an investigation
the court did not comment on its decision
it does n't help he said
the past year has been a time of change
they did not give any details
the army did not immediately comment on the ruling
i do n't have the power she said
we 're a police department
we 've played against each other since then he said
two people have been shot to death
i did n't want to deal with it he said
our security forces are on top of the situation he said
for us it was a big deal
this time they are not going to stop
but will she go back
we came to get three points he told reporters
police said several were injured
that 's part of our job
one group was left out sunday
the u.s. military did not immediately comment on the attack
some say he had asked for too much money
this is its end and i will be there
many council members were party members
that was a big problem
that is just my state of life
i think you should know that
that is the way we are
we 're really going
they will come with me
the two were arrested friday
he also declined to give any other details
and this is not the british way
the case was put over until wednesday
he said no soldiers were hit
he said the case is still under investigation
it was a great race
he refused other comment
one man was arrested
he was not expected to return to the game
you have to back him up
no action was taken on his case
this is the day of the people
no rebels were seen
so what 's new here
we want more money
do you want to get into other things
it did n't give other details
all four denied the charges
i do n't think we will
we 've got a chance to win it all
he did n't comment further
that he would n't say
we will use force in these elections
no details about that case have been made public
he did not name any countries
i ca n't believe it
she gave no news conference
the meeting was told that
the most important thing is that we won the game
officials could not be immediately reached for comment
i had a great time he said
who would n't want to win that
this does not do this at all
they never got to see the minister
he 's not going to give in
the money will be great but that 's not the only thing
but officials said they expected similar problems wednesday
they told me to keep going he said
however others want change
it could be his year
the other two did not immediately comment on the decision
it could be late but that 's our goal
he even scored a goal
he also does n't want to be arrested
i do not know right now
but the israeli army denied this
no security problems were reported
government officials had no immediate comment on the reports
no other details were announced
ministry officials could not be reached for comment
three games were played friday
you can believe it
it 's been four years
i had nothing to do with that
that was a big big part of it
it has always been this way
it was also their last
now that is not the case
you do n't have to give it up
it 's also good business
but i keep on fighting
we did n't have money
you 've got a big decision he said
you are the leaders of the future
there 's one further problem
palestinian police would not comment
now it 's too late
no one has been charged yet
i just tried to do my best
police denied they had used force
i did n't think i could win this match he said
he could make money
he 's good he said
this is my country
you ca n't do this
but he was just too good
he then left for israel
we need to be close to the people
so what 's the good news
he said he did n't plan to meet with any of the five
now we 're trying to make up for it
i really believed we could make it he said
it was just business
we will do it again
more than a lot of men you can believe it
they 're my second family
is there any other way
they want you to help them
both things at the same time do not work
but this has not always been the case
i think this will be the last meeting he said
this is going to be a long campaign
the official would not comment further
share prices also fell
that is my problem
it 's a great time
it 's big business
we did n't really want to change it
it 's all part of the same fight
he refused to comment on the charges
bush officials have not confirmed the report
we 'll take a point today
it 's the only way i could help out
it was really important to get off to a good start she said
and this is n't a weapons system
but that 's just the way it is
he was immediately arrested and charged
this is not a time for party
a decision was expected later this week
it did not give any further details
the trial is expected to last until next week
i came to visit this year
we are the party of hope
but this is not a political decision
it is a u.n. issue
i tried to fight to the end
france has no troops there
but we have made that decision
even after a win you ca n't make a decision
but it was n't working out
then they 're expected to trade him
i want to make this my home
he added that five others were injured
we fight as a team
there were no early reports of violence
but it does n't change the past and it does n't change the future
i just want one play
you 've got to stop it
the government has also refused to work with him
a final decision is expected next week
but that one point did n't change the match
it 's going to be great
local police could not be reached
the move did not work
his trial is expected to last for months
he could n't think of one
the deal had been expected
but we will take it
all of us have agreed he said
this team has that
i did n't want to see them
job security also is an issue
they 're still part of our family
i say they 're a good team
he did not give any other details
there 's always a different way to play
it was announced wednesday
the game is never over
the ruling came after the stock market 's close monday
the palestinian minister said
iraq denied that tuesday
there was no immediate official comment from u.s. authorities
she asked me if i thought this was the right thing to do
that 's what it was
it will always be there
and we do n't have that
they 're not going on to great things
the security council is also expected to meet wednesday
it had been like my home
and that would take a long time
i did n't have to he said
it is really a market
but i do n't think it is
she just had to show up
two israeli soldiers were killed
it 's great to share it with them
we have to move on
if i do n't i tried
the bank plans to appeal
government officials believe they can change that
i would like to believe it he said
i want to go home to my people he said
but no troops had left
i think that 's the important thing
there was no immediate comment from the bank
he left the game and was taken to a hospital
no vote had been scheduled
he said that decision would be made next year
and we 'll make that case
we do n't work he said
you have to have it
they 'll do their best
there is one problem
no further details were expected before thursday
it was 10 years ago
details are to be announced monday
u.s. officials had no immediate information
but it 's a business
there was no problem with that
last year 's game was held after the season
he did not have further details
we are fighting against a system
it 's been a great year he said
you have to go through that season
the men were released
he would never do that
we do n't want to control people who do not want us to control them
it gave no other details of the meeting
it 's not going away
the council refused
if that 's not the case there will be a second round
i did n't think i was going to win it again
the decision is expected next month
thursday 's decision is not final
i 've had a great time he said
white was taken to a city hospital
it 's time to change
more talks were scheduled wednesday
a new round was scheduled for later this month
but the group 's leaders said they had nothing to do with the weapons
that is the government 's decision
they were to meet again thursday
said the spokesman
there has been no change he said
it has yet to give details of the plan
and i have n't found it yet
but he wants to play
a final decision is expected in three months
the man was shot in the head
the men declined to press charges against each other
i have immediate problems he said
police said there were no reports of violence
it 'll be a good game
he 's going to need all the support he can get
they are the players for the future
friday 's attack was the first of the year
that was his point of no return
we have to be on top of our game
then he did it again
things change he said
we want to get out
but that 's just part of the problem
he wanted to play but he could n't run
the judge did not return a call seeking comment
us we have nothing he said
this is our last chance for peace
but we ca n't change it
there 's no place like it
they want some action
i wanted to win it
they have the money and they 'll win she said
he 's made a big one before
he could n't believe it
it has n't been used
we planned for this goal
it was a very good year
one official was killed and two others were injured
seven people have died
they say they just want to clear his name
no she did n't win the race
she had two match points
there 's four days he said
i have the right to be here
what was the best thing about it
we ca n't do that he added
i do n't think he wanted to see me
i think she was great
they gave few other details
you got the first one
i 've never seen such a thing in my life
authorities did n't see it and did n't know whether to believe it when told
you think you 've got them but you 've got to get that last point
this was one of her good days
she added it 's just a show
these things are n't people he said
they will see their end there
a new trial is expected later this year
it was won over six months
he said it is still important today
that was rejected by the judge
the results were reported late tuesday
we would be a different country
results are not expected until monday
most were released tuesday
we just want peace he said
both countries agreed
nothing will change she said
i put my money on france he said
that 's one of them
they did n't give other details
it is not part of the problem
but we need to know the way
i 'm trying to do my job
a vote was expected this week
they were right there
first election results were expected monday
it 's a very major change he told the associated press
officials would not release further details
the talks include south korea the united states japan and russia
i do n't think it 's going to be a problem now she said
i want to be the peace president
we 've been working on that today
they have five children
they plan to appeal
that 's not the issue here
we believe we have a great chance
i hope she 's just in a hospital
i 've seen him play
i do n't think it can help him bush said
now is the time to work
the department declined to comment further
the were expected to appeal the decision
so he made a statement
the games end saturday
after all it 's been many years since women have had the vote
but that 's not final
still others want general elections
that would be a home run he said
all three scored last week
i would like to win but i just want to do my best
he wanted to control his future she said
we should start now
i 'm going to keep working on them
several people were injured
it 's been no problem he said
there was no fighting
and we have not been asked to do this
the last two are women
but you are without power
that would not do at all
several police were reported injured
that 's the plan and i think i can do that
i 've always thought it would be a very good fight
it was no big deal
you just have to move on
that 's the best part
she 's going to play more
it 's the best we could do
he is still on trial
some analysts agreed
first he appeared in
there was no immediate comment from the state department
he said he will appeal
but no decision was expected before next week
but he played a good final
we do n't need that
we will do it again next year
i just want my money
if we go to the united states we will be free to come back he said
men are always just like that
we 're going to need time
i want to be on top
he was arrested earlier this month
but it was n't without a fight
by then it was too late
he refused to name it
you ca n't play that way
you can use it in the future
i have n't lost that
the council was meeting to vote
they did n't get any
they have a life too
but there will be another time for this
officials refused to give further details
the united states and the european union already have a similar agreement
but that was five years ago
they were released the next day
she always believed in me
it was nothing like that
i thought this was going to be my day
but they held me for this long time
it 's too late for that the official said
i did n't believe that he says
the police spokesman could not be reached for comment
she was released wednesday
it 's much different
i do n't really like it but now i have a world record
it too gave no other details
by the end of the week that could change
but he gave in after a day
they have two children
the trial had been expected to last through the end of the week
now they might have
he just did n't want to do all those things
then there were local elections
he will never change
but it would have to be all the players
i do n't want to see it
the hospital gave no further details
but we 're not trying to win a war
no other details were known
now i know i must return
the government did not comment on the case
not yet the spokesman said
we 're going to get them he said
this is our team right now
the company said he died sunday
i ca n't get out of it
she was and still is one of the best
it did not name the other three members
his name is with us
this is our decision
there was no call on the play
it would n't be the first time
it did n't change all day
the defense ministry had no immediate comment thursday
it 's a new political force
foreign ministry officials refused to comment on the report
few people thought it would stop there
i 'm not the only one that did this he added
we 're not even close
three other american women also lost
there was no reported violence monday
today was a game we had to win
they just gave it to me
government officials said it was too early to comment on the report
we ca n't see that it would go back
i will take the job
so if it does that would be very good
we 'll try again next year
i wanted to be there again
the deal was never closed
police said they arrested five people
i hope people come to see me he said
others have been released
they have a national council
he was led away by security
united declined comment on the report
however it was not expected to be for long
but some say things may never be the same
it is expected to last for months
this was n't one of those days
i could never get them at all
we have n't all year
people ca n't believe that i 'm working out here she says
five men were killed and three were injured
its shares rose today
they need to do more he said
police declined to comment on the report
it should n't be such a big deal
we try to do our best all the time
this is the team we have
the police might come
israel has a good chance
it was n't working
i never thought that it would be like this she said
iraq is a problem for its own people he said
the race is not over
a deal will be announced later this month
the israeli army did not immediately comment on the report
she had no further information
this is an immediate problem
i just did n't have it he said
now they come to do business
it 's not a problem she said
it 's always going to help he said
we have to show this to people
but he had n't hit a home run
this election has nothing to do with us
yet his public appeal has not taken a hit
that meeting is set for saturday
it is expected to take two years
news reports said he had been shot in the head
i would n't want to put them through that he said
he later said that the death was not confirmed
no children were injured
seven people were injured
france is a good team
but he has his right to appeal
the three were arrested sunday
bush may be too strong
still he won the race
what was the use of all this
also they wanted to show they could do it
then they went out and did it
there was no chance for peace
he died at a hospital
six israeli soldiers and one palestinian were killed
but the president added
things were good then he said
you just have to continue she said
police refused to immediately comment on the reports
we need to have a president
i do n't want to have that on me
they gave us a chance
it did not name the others
they do n't come here
i hope to see you next sunday
she has no children
the french foreign ministry has refused to meet with the rebels
it was really important to us
we will do as they say
authorities would not
however that could change
i also share this victory
that 's another big point
the statement added
we 've been trying
the opposition said two people were killed
this state has been very good to me
i think that 's a good thing
and i did n't get to open up the show
he could even win the u.s. open
i know i have it in me
a french foreign ministry spokesman declined to comment on the reports
results are expected tuesday
the russian foreign ministry had no immediate comment
the final is saturday
no further action was taken
it 's a good place for him
i have n't had time to do that yet
he did n't name them
but that might change
he made no further comment
but our defense won it for us
it 's great to be here
however no time was set for their release
the attack is under investigation
i want to do different things in the future
they have to see me in my office he said
the final decision is expected in six months
he declined to name the bank
the army has denied that
i know it was the right decision for them and it was the right decision for me
not yet said the spokesman
i know it will end
we have a team that 's going to fight
i just want this to be over he said
then a man appeared
the company had no immediate comment on those reports
it 's not the first time
we had to do it he said
the details are up to the company
the military refused to comment on the issue
i 'll have to say i had a good year he said
he is also arrested
a ruling is expected this year
she is expected to be released tuesday
it 's great for our conference
we 'll have to see in the future he said
this is what we want
no one was reported arrested
she did not comment on the issue
he got a new one and went home
that number was n't known
all six were killed
i 'm never going to see my family
i just have to play my own game she said
but is it really the case
it 's played over seven months
after all it 's only been three days
but i did n't change my plans
we are one people he said
it 's the best place to play
the third is set for next week
they have to win two in new york
i do n't know what that is bush said
no problems have been reported
there was no immediate government comment on the reports
the united states denied it
it is now time to move on the judge said
many used to work in israel
that was a very important point
police have not confirmed the report
she said the case would be tried again
but really it 's lost
then there were more people
european countries
two other british men face similar charges
it just was n't the same
we just do n't have any other details at this point he said
and there is nothing to it
this is not for the good of the country
but we know it 's a long season and we have to continue like that
but there was no change for men
she left our home one month ago
some are killed as children
i 'm still going to fight until the end
the army has denied any attack on friday
there are things i want to do as a family
i could come up with those
it 's part of the military life
but she will be good
i hope the war does n't take place she said
i always hope for the best
you have to have more than one game plan
a third was injured
i will not be denied she says
many have not been tried
he has one strong point he can make
the administration came under immediate attack for its plans
it was like a new world
we have to deal with it this week
the others still are under investigation
it is clear this situation must change
a foreign ministry spokesman could n't be reached for comment
the best i 've seen them play
new york may have to help us she said
if it 's great it 's great
we should be in the final five
washington has rejected that condition
but for now this is the only thing i can do
it 's a court case now
but he said his country must make plans for the future
police did not immediately comment
i 'm going to the job
he wants to continue the peace process
but she did have some help
he was released the next year
there 's nothing to it
i do n't like them
his office did not immediately return a call from the associated press
this is his time of the year too
then they 'll come in
others would n't give details
he did n't immediately know whether they were injured
the israeli military had no immediate comment
and he 's all business
i just want to do my own thing
others are said to be under investigation
you want their money
right now is the right time for me
i can take a shot at the record
it has nothing to do with this he said
it 's about the same
i will try he said
two government soldiers died
russian officials could not be reached for comment
i just try to play my game
a win is a win he said
we know nothing about it
that is about to change
i think it was the right thing to do she said
he did not give further details
the official would give no further details
there are going to be a lot of good games
we just want him to show up and run his race
i 'm going to put up a fight
i 'll try and call you later
we will deal with them when they do
it 's always like this he said
last year we were n't able to do a lot
the company declined to release the second report
four soldiers were injured
i want to win that
i do n't have that information
four soldiers were reported killed
but that 's the end point
it was my decision
if i can take the lead i will
there is a long way to go
it 's the decision of the national council
they 're going to see him
life will never be the same here but it will go on
this is what we wanted
i think most people do
i think they must have been killed immediately
this has to come to an end now he said
it was my best time
it just was n't my day
he was expected to be tried before a military court
police would not release any information about the arrested man
a i do n't really think about it like that
you can not fight in there
now she ca n't get it out
i will come to fight
he is expected to start wednesday
he just played too good
at the time he was released
that report however could not be confirmed
the army is going to change he said
it was their own free decision
we can not not be here
and he might just get it
and if we 're not on the top we 're very close
the results have not been released
the united states is not one of those
you 've got security problems now
that would n't be the right way to go for me
the election is scheduled for saturday
reports did not give further details
they played a great game
that is too late to change the game plan he said
now his season is shot
it refused to release information
japan has four points
all three were released by an appeal court last month
this was not their first meeting
he did not return a call seeking comment
the official said he could not give more details
several people were killed
one vote may go a long way
but you ca n't take away one 's right to life
she refused and they went to court
the official refused to comment further
the results were announced thursday
if he did he would be killed
he said he would return the money
he added he had no further details
i just could n't do it
to that end he called for
i did n't return the call
even then it 's not over
we have a president now he said
business is business he said
he declined further comment on the case
they ca n't do what we do
further talks were scheduled for sunday
and that 's not his only problem
and i say you will not get in
i think it is a good plan he said
i think we have a good chance
she said she could not immediately release details
the army said it had no immediate comment
he said he will fight it
they have only been there for a day
police reported no problems
my game is not good he said
they 've got a great system he said
before this year he had never got past the second round
it 's a very important case
he also declined to give his name
they were good people
the season is long
this is one of them
it gave no financial details
he died six days later
we should have been scheduled on another court
this is our country
that investigation is still under way
you just have to play with what you have
it 's a part of life
it is not their only job too
it 's like a family fight
he came with his family
they 're part of my family
this team has a chance
there must be action
he has run a business
i think we 'll play a good game
the military tried to force me he added
it was not clear when he left the country
this might not be their last chance
it was their major
now that day is here
they all died on the day of victory
he thought i should
but i 'm going to work for it
i did n't have my control but that was the first time
i did n't know who she was
we need each other he said
the ministry did not return a call seeking comment
he was right again
it 's been a long time he said
i hope you are too
but police had no immediate report
each area will have different local problems
he also declined further comment
police refused to comment on the news reports
that 's all he said
and it is the second great one
at that time i denied it
it was not known whether he would appeal
the report did not name the countries
the administration 's plans include
then it was time for the show
we need to end this
they held their first round last month in washington
the group is scheduled to return thursday
we do n't want to have to do without him
he 's not going to back down from a lead
now he 's the best in the league
this is n't a house
we had a good chance but it 's not over yet
she died while being taken to a hospital
a final vote was expected wednesday
this is not a police state
it really does n't work that way he said
police said three people were injured
i do n't want people to get injured he said
he was arrested on those charges last month
i could do it she said
this is a great win for us
we need to win three
you 're still trying to make the shot
the government has denied this
i see this as a new part of my life
i do n't want to see it again
we do it because we want to one said
that 's not the american way
we should not give up
no such agreement was made
the three were not injured
they found nothing
the talks were scheduled for two days
that would always be great
they said they would try again friday
no one has called us
they called it the other way
no one was charged immediately
a police spokesman could not be reached for comment saturday
another was set for thursday
he had led since the second day
and that is the most important thing
we do n't know what it was
still it has lost only one of its last seven
if you like it you like it
it was a time of war
this government will continue she told reporters friday
the army said it could not comment on the report
federal authorities say more charges are possible
the council had the final say
but he did not give further details
he had no comment saturday
most people do n't want to come out he said
we could say nothing
the group did not release its plan
if they want us to fight we will fight
we 've got to give up a little business
but he did not show up
i took this as a race
however one group was left out sunday
but details were n't announced until monday
you just do n't see prices like that
it is great to come back
he said he had been working with his coach for the past three months
that 's all it is he said
we expected that decision
but japanese officials declined to release him
there 's no way we can take it away from them he said
their meeting is expected to take place next month
there 's nothing to keep him here she said
the party said in a statement
that trial is still under way
i just had a great time
the israeli government did not comment on the report
he really would n't
he also should have been his country 's president
no charges have been made
north korea attacks south korea
we will go for victory
most were from the local area
it 's been a good run he said friday
and some say there is still a long way to go
you are the future of the country
i really wanted that one he said
they are trying to make a show here she said
they want to be free
there was no immediate comment from palestinian officials
but we 've had a good life
he had been shot in the head
clinton 's time will come
however there is a long way to go
this is a victory long said
it was nothing to do with us he said
we did not have a good week he added
there is no other way to get in
i think it 's going to be a good match
you know it and i know it
one was killed earlier this year
he did n't need it all
his trial is scheduled for next week
a decision was not expected to be released until wednesday
he could not immediately be reached for comment thursday
i 'll keep working on it
there 's nothing we can do he said
that is what i said
there is still a long way to go
it 's good in a way
this is the time for peace
but it did n't stop him
but that is n't possible
he can have it all
i just have to make the most of it
three israeli soldiers were injured
the first match was played tuesday
this is a great day and these are my people
i really like this team
this was the first match between the players
but there 'll be a new party and we 'll vote for that
but it would have been great to win
final results were expected early sunday
a country is like a family
but that was the high point
the first results were expected monday
if that does n't do the job what 's left
it 's a very important win
i would n't want to win that way
the judge made no comment
it was not clear whether they would be charged or released
clinton said she has a record to run on
we 've got it over here
most are members of the ruling party
we know we are not going to stop the problem
the agency said the attack took place thursday
there was no comment from military officials
the company has declined to comment
we wanted to win for him
we have other players
i had great support from the other players
but that will not change the face
the officials declined further comment
i had the time of my life
it would have been the only way
he gave few details
one palestinian also was killed
i know nothing about it
four soldiers were also reported killed
the money is there he said
really we did n't believe it
we are going to do this
we thought that was not good business
i could n't see it from there
the israeli people have lost him
he had never seen her before
the ruling party did not immediately comment
i really should have won
do i think they can do it
they ca n't believe that
she was taken to a hospital
that 's very important to me
this year i found out
the game has been good to me he said
but problems continue
a day later things were much different
they have not been released
and they do n't like it
we will continue our investigation
i think he 's going to make it now
if they had n't there would still be war
three had died earlier
that was four years ago
you only take out if you put in
the group did not comment immediately
nothing could stop him
it 's always different he said
i think it is the best
they went out and got another goal
and they do n't have much time to do it
i have a lot of free time
we will open up the french market he added
they could not immediately be reached for comment
but they did n't want to give him a shot
the trial is expected to last several more months
the minister declined to give details
they were released friday
now we know there is a good price he said
and we can never stop working
but the judge rejected that
today i do n't think about him at all
it 's a big win she said
but i think we are
i 'll run the best race i can
and that 's not the case of other major countries
the hospital gave no further details of her condition
no one would give their name
i do n't have a home
that 's a name that was given by the hospital she said
he did not name the bank
new talks have not been scheduled
we need more help he said
the final match is monday
he gave me the match he said
we are a strong family
it just did n't go my way at all
we will not have to change that
he does n't have no record
there were no further immediate details
they were not going to change it
the official refused to comment on the report
the results have not been made public
it has been a family
officials did not immediately give any details of the talks
the problem is between us and the american administration
the israeli military declined to comment
we all had an even shot
i think it 's very good news he said
we 're going on with this with or without her
the others were arrested later
it 's not the first one he 's had this season
it is not clear if they will appeal
but i think it was a good way to start
so i think that was a big part of it
he is not the only one
i should have had that one
that 's going to help us
that 's not a problem
it could have been
it might come just after our elections
the man was taken to a hospital
i know from the past that she can come back
there was no comment on tuesday 's attack from the rebels
the final report was expected in several days
the army declined any further comment
then there was the money
i go because i 'm called
their trial began monday
the report could n't be immediately confirmed
he did not give more details
it does n't really
she did not have other details
we really need details
it was n't known when he died
government officials also could not be reached for comment
that is good he said
it 's like going to the office
it has got nothing to do with that he said
court officials could n't be immediately reached for further details
a press conference is planned friday for more details
but if it is n't it wo n't change
so that 's no problem
no one was injured in any of those attacks
there must be change
no one has been charged in the case
it 's been a few years she said
i 've got to get back to my children she said
it was not clear whether he would keep his government job
they are under investigation
the military has never allowed the parliament to meet
i wanted to get out there
a spokesman for the police force declined to give further details
no further details
that could take a month
it was put to a vote this month
for me it 's big now
it was the best start number in the world
here 's a chance to get two for the price of one
it should n't be an issue
i thought that was the end of my life she said
three soldiers were killed
the bank denied the report
japan 's foreign ministry told the associated press that it has yet to take any action
i ca n't do very much about that
but he wanted to know what would be put in its place
the defense department had no immediate comment
there 's nothing you can do
i have to do that again
now it 's under our control
it was not known if any police were injured
but will he be its leader
that 's just the start
that has nothing to do with it
iraq says it has no such weapons
it 's a race against time he said
we 'll do all in our power to help you
i 've never seen it
they were arrested tuesday
it was not known whether the two would appeal
it is still under investigation
but it wo n't get white house support
they were very good
but we 're not going to be there
things were going my way he said
now i see a future
he asked me if i would help him out
it might be my last one
she said she declined
that 's the big issue here
four were arrested
the state department could not be reached for comment
no i do n't like to see it
i just do n't believe in that
she 's not injured
and it may not be the last
but that 's the point
the men later were released
people wanted to come she said
there was some good news
if i play good it 's my day
some said they would
there was no immediate comment from russian officials
it is no different here
he said he would fight the ruling in court
the judge said no decision had been made
it will then become law
but that could change thursday
but i will win the war
i 'm going to hit three
but now we have a second chance
they 're still important to us he said
but i could have been shot
he will later visit south korea
i have not seen them here he said
it was a great three points he added
the united states is not among them
they did not and they are not expected to do so
but at the same time there 's a lot we can do
they want to be part of the process
but it should n't be
elections will really take place
i do n't know what my future is he said
i do n't know who it was he said
the report was released friday
local officials refused to comment
this was not a war
the judge took no action
he lost in the second round last year
bush 's first stop is japan
some will not come back
but he could not believe china would attack
we think we have a very strong case he said
it was a really big game
it does n't have to be government money he said
we have to do it he said
the clinton administration thought they were
the report could not be confirmed by the military
we are not going away
there was no time for that
the army said monday that no decision had yet been made
he said i want you to have it for the race
there is nothing to share
this is his third u.s. open
we just could n't help it
they were not taken to the hospital
it was her first world cup victory
official results are expected tuesday
he 's going to be there
he added however i think there will be peace now
its results were not announced
but we do n't plan that as a team
this is a very good job
and he can do it again
he just might be right
her condition was not released
he was released last saturday
they have to change
i tried not to think about it he said
i think he 's a great leader
i will just continue to play it
i 've been through a lot
there was no immediate comment by the government
this is show business he says
it may not be clear to other people
i did n't know them
they were taken to a local hospital
she wo n't change bush said
today can be different
it 's always the same thing
this is not his money he said
several players got injured
after all it was time to go
they 're the future
it 's got to be he said
we will continue until our final victory he added
but for this one it wo n't
it was the first known trial of any of the former leader 's family
the talks will end thursday
nothing is confirmed the minister said
court reporters said there were no further details
we want it to be played
what is the problem
it will be his first visit to japan
two others were injured
that 's a big change
i have had so many problems
he can not make it
there is no use for the u.n. she said
now they know they can
we can not comment further at this time
the process could take years
there are always people who do n't believe in you
no elections have been held since then
now 's the time to end them
but he said that decision was made before monday
they had no further information
the show must go on he said
they won the next two games
police said the attack was under investigation
but he did it with a plan
there is also other fighting in the area
is it going to take my life
that 's a long shot
you never know he said
final results are not expected until early next week
he released no details
however women do not have the right to vote or run for office
this year two will go
i should be president
they have just a few years
asked about his future plans he said i do n't know
i just want to make it
the official said such action might be taken later
i think we are going to be all right
he said all were killed
all the players know their own situation he said
the man was then released
they were later released without any charges
iraq has not allowed them to return
the government has refused to do so
but that will come
i just did n't do that
but i can deal with it
it 's now too late
there was no immediate comment from other nations
u.n. officials have made no comment on the plan
the united nation does not
he did at that point
the palestinian team has little money
she said she did not know the man 's condition
police officials refused to comment on the reports
there is no immediate government comment from the government
his head has not been found
we 'll still have a good time he said
it does n't have the support of the united nations
and it 's important for me
he said there would be another meeting monday
he was released without charges
i 'm think we 're good
she does n't think she will try again
the case is under investigation
police have declined to comment
it has nothing to do with us
the race was run two days later
you 've still got to put it in play
she is not charged in the case
i did n't want to end like that
it 's a lot of work
official results were expected later this week
we have to he said
french officials have declined to comment
but this is not the point
but five days later he announced he will fight again
the results have been the same
will you run for president
south korea denied the charges
that too was denied
we could not use force
it is expected to make a decision before the end of the year
japan has 10 points
we hope others will do the same
they should 've told me
the men were released after three months
i 'll be the first one she said
he does n't know who they are
the two countries have denied the reports
after that it was all business
by sunday it was under control
the security council is expected to take up the issue next week
this is what is called a political trial he said
it should be a good one
he declined to name any of the men
take me away from here
still it had some big problems
no one has been arrested
and we 'll deal with it later
but they could n't set it up
the spokesman 's name was not given
no one was injured and the five were arrested
that was one of my things
he called general elections
but it is n't in force yet
it could take years
campaign officials refused to comment
we got the first one
he declined to comment monday
i just do n't get it
nothing is given yet
but money is n't the issue
you ca n't take that away from him
both men were arrested
they could become final after that
no violence had been reported
police also refused to comment
the final is scheduled wednesday
each match is different
the power went out
he can only hope he does n't end up like the others
the government has not confirmed such reports
they were released tuesday
two others also have six points
palestinian officials denied the reports
news reports said several people had died
british police would not comment on the reports
and they killed him
he did not comment on the talks
people are close here she said
the final is sunday
you have to deal with those things
police would not give any details about the investigation
we do n't need that money he said
she died three days later
he finished with six points
from there he could n't get close
she had not yet been charged
this is his last chance
but the fight is n't over
the french team is
i 'm not trying to hit a home run
the war was going on
it 's very different
the group said a decision was expected next week
the players come back the next day
can you believe that
that 's a lot of money
i did n't get to play that game
the stock market closed
i just wanted to see them he said
she had to work at it
government security officials declined to comment on the statement
but i also think there are many of the same problems
we never did and we do n't now
that i could n't do
the president asked
but the most important thing is to win
it must not be allowed he said
seven were arrested
the power went to his head
this is the first game
it 's just the way i play
and many believe that will never change
but they should n't take it out on all the others
but they wo n't have their way
it was n't clear when the children died
i do n't want to go to war
i 've never seen it before
he will always be that
but it 's a great thought
it did not name the company
for me that 's the most important thing
we know the situation
police did not give his name
there are other problems
he too was asked whether he would be back
and i do n't like it
police denied the report
he finished with 10 points
authorities confirmed the report
the report gave no details about the talks
but that may not take long
and that was n't always a good thing
they have denied it
all five have denied the charges
this american told me that i had seen many things
that 's not my thing
and they will win without me
that 's one of the big things
the president was n't bill clinton
she never wants to go back
it is clear he said
a united nations spokesman could not be reached for comment
the two wo n't be tried until may
there was very strong support he said
he has not been seen in public since saturday
house members are working on their own bill
but this wo n't keep going
still two months do not make a year
one official said that might take three days
he was never found
but this was the world cup
he is a man of action
washington lost for just the second time in 10 games
and if they come with us and vote with us we will give them back their country
it can not be used
nothing is confirmed
do you support that
the official also declined to give other details
little is known about the rebels
it 's not the same she said
we were part of his party
the trial began a week ago
the clinton campaign had no immediate comment
the government will close that day
sunday 's vote went off without reports of major violence
some are still fighting
results could take several days
i just ca n't believe that i did that
i just had to get out of there
i will be back she said
it 's like it was n't a job
he wants us to get out
no violence was reported during the vote
she died that year
this is the final year
they were great games he said
he did n't make it out
the talks were expected to continue until friday
i came here with nothing
he did n't have other details
the president was asked
it 's life she said
she did not know him by name
i have not taken any final decision
i will be under the law he added
day could not immediately be reached for comment
it was a statement
and try again next year
the team got on with it
i just wanted to be out of there
we 've got to give it time
he was arrested late last month
he 's such a good coach
final results were not expected until thursday
there 's too much violence
that 's the way i wanted to play
people really do that
they were released early this month
that 's my program
children do n't have any problems
it had been for a long time
they do n't work like that
i 'm in the second week
officials said they had no further details
i hope to do it again
the trial will likely take months
she asked reporters
the man was n't immediately charged and police did n't release his name
is another world cup win next
i think i can make it
no vote is likely before thursday
but i 'm not close
the final race is saturday
they do n't think of us
but there is no agreement on that point
and he was n't the only one
china will be the second market
do you think that 's a way to take back the house
if it 's good i can continue
the report made these other points
we should n't have to
it 's like i 'm a part of the family he said
i 'm not saying that
they said we 've got her
but it 's not possible now
the four were taken to hospital
now we 've got to make it work
and she will do one other thing
she said she did n't know what was found
it 's not that they could n't come he said after the meeting
authorities declined to comment further
it is seeking nuclear weapons
then things would get out of control
that court refused to release him
this is good he said
both countries have denied it
there have been a lot of problems in the army he said
he wanted me to be a leader
israeli police officials refused to comment
but i do n't think i want to stop
the hospital declined to comment on saturday
the report gave no further details about the other two injured children
no one was injured friday
but washington has taken no action against russia
court officials could not be reached for comment late wednesday
the trial had been scheduled to start monday
i want to know more
he was later arrested by police
i wanted to change that he said
and he 's had only five games
they have a really good one
the deal fell through
our work is with people
the white house may make the final decision
she said she will play for two more years
the agency said friday that the election would take place
in the end he took the job
his trial is set for next month
i ca n't go back into the house
a victory would give him four more years in office
u.n. officials had no immediate comment
he told me i can call him any time
there were no other games thursday
government leaders
we 're the best team in the nation he said
i ca n't believe they did that to me she said
official results were not expected until monday
he took off and was never seen again
there also was one trade
the talks also include the united states south korea japan and russia
there is no need to fight he said
he also was their last coach
and i had the last out
it 's never been free there
and they are n't through
i do n't see the big deal
i would have reported it she told reporters
it did n't work right away
six have been killed
i 've won my share this year
i tried but i could n't do it
it is always the same
he had no other details
local police could not immediately be reached for comment
you 'll never work again
so they came to help
it has always been the case
this is the most important thing
things could n't be more different now
it did not give the name of the company
i do n't believe it he said
it will become clear during the council 's meeting
the police had no immediate comment on the report
there was no comment from authorities
there is no more money
i reached that point
but it 's going to take a few days
i thought i was going to win it
nothing was working out today
it 's a different situation he said
i 'll take that deal any day
official results are not expected before monday
the lead company was not announced
most have been released
it 's his name on it
i 've been working
there is no such country
the defense set up the next 10 points
that will now stop
the meeting is scheduled to end friday
police could not be reached for a comment
you ca n't just show up
there are other immediate problems
it always has been
it 's free he said
i do n't think that 's the right thing to do he said
i 'm not going to make a decision now
i ca n't have them
i would n't change it
some people get it
final results were not expected until the end of the year
but do you see that
they never were charged
i think it could be he said
he 's always been a leader
that 's the way i do things
i had a chance to make the team and i did n't do it
two were released last week
it later announced they had been killed
they use them and are used by them
that game was also won by the united
i 'll make it up to you said early
police refused to comment on the call
that report could not be confirmed
i thought it was great
if they give it they will get it he said
that has not been the case this year
he declined to give his name
i 'll do those things more the next time
court officials have refused to comment on the case
court officials could not be reached for comment
talks were scheduled later tuesday
you have to help us
now they have to move again
the trial is expected to last until next wednesday
but if i ca n't i wo n't
clinton said friday
all the men had been shot in the head
several have tried
you have to play with it
there was nothing you could really do on the goal
this is news to her
korea is major market for the eu
people are free to believe what they like
the officials gave no further details
he used to give in
we 're not here to do that
i got to the last stop
his trial began monday
all three have denied the charges
the vote was expected to be close
but for many others the problems continue
the best team 's going to win
and some hope he 's right
and they told me you have to get out
it 's time to play
i hope this will change my future he said
a win is a good game
and it 's the right time
this one went high
the decision was made by the group 's national council
it 's not the way we want to win
the investigation was on
i can and i do he said
this could also be the case here she added
the war is not over yet she said
others said they did not know
police say an investigation is under way
we 're not going to be used he said
it 's too close she said
it did not name the hospital
a final vote was scheduled for late thursday
it was a good win for us against a strong team
we 'll have to see who it is
i just had to believe that
military officials agreed
he did not meet with reporters
that is very important he said
we have no other way to get home she said
they did n't make them in those days
that 's not our problem
the three companies are under federal investigation
this is the only place i know
but that would n't be the way to do it
others never made it
israeli authorities refused to comment on the case
i think that 's a big thing for me right now
both could use a hit
i do n't see any problems he said on thursday
he has been for a long time
the president has denied the charges
u.s. military officials did n't comment
it does n't end there
for its part the white house declined to comment on the situation
get a new director
we do n't need to do that
he said it would not stop him from going
now i want to get a start
the army said many rebels were killed
they can stop a team when they have to
the soldiers were tried in a closed military court
but he did n't do it
it did not name the members
this did n't change that
the council is expected to take up the report next week
it just did n't work
i want president clinton to know that we do n't want his troops here
the united states will continue to do its part to support the peace process she said
now i can get on with my business
and that could lead to big problems this week
he had good control
we have to do what we do
no details were made public
the government just did one thing after another
you have to keep on
the company said it had no comment
he did n't release more details
israeli officials refused comment
it 's got a lot of problems
i say there will be peace
and there is a chance we might not be able to do that
you 've got to go on
i 've never had many of them
and war is what they got
this is nothing for him
the government did n't comment
a ruling is expected friday
this one has got my number he said
he added i believe them
you really do n't give it a second thought
the company was also accused of
and the show is over
people wanted to vote
is it going to take time
they want to do their thing
the government is going to need all the help it can get
there are more players
he was released saturday
but he added that they never asked the federal government for help
it 's really really important
the appeal could take several months
and now we 're left with nothing
i thought we had good plans
i did n't even have to think about it
for us this is very important
i need to see it again
the hospital also refused to release any information
i 'm trying to do the right thing
final results are expected tuesday
i have n't had all that good of a year and he 's had a great year
it will end friday
no further details were announced
but there was no need for that
he would not give any details of the talks
he died early friday
she asked for an investigation
this is very important to us
they have a great team
there 's nothing to see
this is not good news
financial details were not given
it was n't good he said
that will change now
i do n't think people would do that
the reports did not name the man
two other federal soldiers were killed
i want to go to france
but he left the party earlier this month
she does n't plan to stop there
another six were injured in the attacks
this is what the soldiers did to him
but that would take many years
the hospital declined further comment
he said union members would meet later friday
that is too much power
that is the big problem
it did not give any further details of the visit
and these countries know that
we 're trying to get away from it
my family had no money
we hope it will be a good start she said
i do n't do it for the money
government officials said the attacks were political
british officials would give no details
the man has problems
i 'm too close to it the man said
he was trying to do his job
company officials could n't be reached for comment
he did not get a decision
all were shot in the head
i just can not do that
it was a good thing to do
that might take a while
no one 's going to stop us
and i got two of them
two people were injured in the house
after that it has never been the same
the world cup is no different
he has denied the charges and is to face trial next week
it just wo n't work
the state government had no comment
they have to get over that
all i can do is my best
in the final set she won six points
that 's all they did
this is not a good start
it 's really great
russian officials could not immediately be reached for comment
but now is not the time for one
thursday is an off day
this is my life 's work
they 've got weapons
it just is what it is
i wanted that money to help my family
they say it 's not by chance
do you believe we can become one nation
they include the us and japan
police said most of the injured were women
but i have to change
i do n't really want to be part of this at all
it 's not the one they want
but there 's a long way to go
there was no immediate israeli comment
they ca n't stop us
police did not return fire
we 're international he said
to him the important thing was that he won it she said
israeli government officials refused any comment
it 's part of life he said
he said most people had left
is there any future for peace
he is expected to start
the government 's decision is not expected before monday
the race is sunday
he refused to comment
another two were released without being charged
so that 's always going to be
seven military men were also killed
the trial began six months ago
city police declined to comment on details of the case
i would say this is a process that would take a while
that would have been important
the house is scheduled to vote wednesday
but i 've got to do it
might is still right
the group has denied her charges
police closed off the area
all of us have a past
it 's official today
washington should know
i want it back he said
i think we can get him he said
now he 's the country 's new president
still bush refused to release the money
now we must use them
it 's like any big game
police could not immediately be reached for comment on the report sunday
the government has denied that
they are going to make you work he said
no new violence was reported
there 's nothing we can do about it now
i hope that they wo n't do that
she says the process could take two to three years
she would n't release his name
there will be more
for now she has other work
they do n't fight us
he already has won 10 of those
but i was n't going to stop
it did not say whether it would appeal
no american soldiers were injured
she could not immediately be reached for comment monday
we 'll deal with it again
money wo n't change that
we 're still fighting a war
he would not give any details about the company
no immediate decision was made
i wanted to end it
but the u.s. action did get some support
he does n't need to work
there is no one who will help us
and he wo n't give up before then
they were expected to be released later in the day
there was no immediate u.s. comment
you still have a second chance bush said
i think it 's the best time to go
they were also taken to hospital
but it 's just a fight
people have to believe that
it does n't always work that way
they will take it over
and then they 're clear
i want it to be good
most states already do that
she does n't want to see it
the man fell down immediately
the two injured people were taken to a hospital
the case is expected to last five months
france led opposition to the war
it did n't name any of them
but no other israeli action was reported
he got some help from his players
but you said we would go
russian officials denied the report
that is not going to change
they have never been charged or put on trial
military officials could not be reached for comment on sunday
the council 's spokesman declined to comment
government information
the case is expected to last two months
official results were expected monday
but we can be the best
they refused without comment
i could n't believe he did it
in washington an administration official said no one was injured
i said you do n't want to know what i think
however he said the decision would be made by the palestinian national council
things ca n't go on like that
i do n't know what the deal is
if it 's a problem people would meet
but this will take time
the ministry said it could not immediately comment on the report
but is it different than any other company
we do not want this
there were no further details on his condition
he 's going to be here
he gave no details of the plan
the men were arrested after the meeting
he had no information of the results of the attack
the china show fell through
he still finished third
i have a lot of money
most were released late tuesday
now she wants to take on the men
it could be the american people
we have no security
he made that decision
they have denied the charges against them
the u.s. has already refused
this is not the time to give up
it 's part of the job he said
we ca n't keep them all he said
the first round was held last month in washington
it was n't the first time
but things did n't work out
there 's no nothing
official results were not expected before monday
it did n't give the price
i think i would have a good chance he said later
results from sunday 's elections were expected monday
this is a decision that will be taken next tuesday he told reporters
i just have n't scored at all
the judge rejected those
he said the decision might not be made until tuesday
he is expected to be released after 10 years
i do n't know she said
the government gave no further details about the case
they have a strong team
i really wanted it he said
four soldiers have been killed since thursday
the results have not been announced
we 've got to move this case he said
clinton 's political campaign
that will take time
he still did not know the man 's name
the company declined comment thursday
we need to win this next game
i need my own time
they 're not that many people
he 's the leader of this team
but the report said washington had no details of the program
i 'll just deal with it
i want her to do great
i think there 's a good chance i can get it out of my system
it 's going to take me time but i will do it
that 's when i played
there is no other way
it 's going to continue to be
it 's very important
it will take time he told reporters
they released no further details
three women were killed
but he 's got to fight
that will be known later this week
i never think about it
you did not give up she said
both were then released
still things might have been different
but it does n't say that
it 's going to be a big match
a hospital spokesman had no comment on his condition
stock prices also fell
i do n't want to take too much time off he said
his release is not expected immediately
i do n't have a job
you still have a second chance
the start was good
do i think i should be here
it was a great day for us
she denied that family members had left
others say there are more
and said they were
it was a good match
but she wants to do it her way
a decision is expected next month
we are not the show she said
we have got to plan for the world cup white said
the report did not give more details
those plans however fell through
it 's part of the job
he said he did not plan to meet him
he said who 's that
i 'm in my own little world he said
but that may not continue to be so
those reports however could not be immediately confirmed
he did have some help
i did n't want to have a job
we have had a great month
if that 's the case that 's great he said
for now we are the other iraq
both appeared in court friday
it 's their number
we do n't have to do that
he said just give it a run
for me he was great
there is no chance that we will give up on this
i did n't have much time to think about it
there was no way i could continue
it has to do with political power
he refused to comment on details
it 's not a game we can win with our defense
six people died then
he has denied all charges
that war must be finished
i 'll go and have a good time
we do not believe it 's being used she said
his trial began a week ago
four people have been arrested
the defense team also declined to comment
there may be one or two he said
it should be all right for us
two women were reported injured
i just want to see it
the authorities did nothing
we were a great team of players
i want him to see my face he said
government officials refused to comment on the report
israeli police refused to comment on the case
i have to do that he said
it was no war game
it did n't have to be
he had just finished a show
no one has any plans for that
the u.s. military had no immediate comment
i just wanted to do my part
the who has a long way to go she said
a third round began thursday
many other injured were also found
but it 's too high
it 's an area we 've been working on
some people did n't come
in washington a u.s. official refused to comment
i got that for a while
her name was released
that 's always been our goal
now there was a man said back
the talks will be next month
the report did not name the spokesman
it was only the second meeting between the two
police said five people were injured
i expected to go all the way
it 's a national problem
there are still a lot of problems
the report has not been released
that 's going to get me through all of this
that process will take several days
he said the appeal process could take months
but i will be there
but she was shot in the back
i really wanted to go home
if you want it you can use it
it will have to do
he said no decision has been made on a possible appeal
we want to see you
u.s. officials could not immediately be reached for comment on sunday
i do n't know that today
it 's been good to me he said
they just do n't think about it
it may not be the next game it may be next year
i think they are going to get it she said
there was no immediate comment by the state department
there were days he did n't even show up to the set
it 's all we 've got
the agency did not give her last name
three police were injured
he declined further details
sunday will be their season he said
that 's one thing i 'm trying to do
i really want to move he said
that 's the way it should be
i 'm not going to play that game
we do not support that
and we do n't want to do it
then it was time to go
i 've never seen such a thing
but it was a good week
no one has lost their life
nothing is going to be announced today she said monday
we 're going to try to do it he said
but they found no one
they were good people he said
no violence was reported there
officials could n't immediately be reached for comment on the report or further details
two other u.s. officials also died
the company declined to comment on the decision
the reports said two people were killed and two were injured
i had a chance to make that point
both men were killed tuesday
so do other top players
i did n't think i would get that close he said
results are expected in the next few days
we 've got a great group here
however there were no immediate reports of violence
they did n't have to
you just want to do it
for others it was about business
this is a great job
it was a long game
it was some statement made by the coach
two children were injured
i said to take one
others never even got that close
he was arrested monday
it 's two different games
we want to give the problem to the government he said
i always thought it would be a very good fight
the companies declined to comment on the report
the market is important and we have played up to it
he just wants people to like him
north korea has denied the reports
i do n't think it 's a big deal
parliament is to take up the plan this week
he did not say whether the department would appeal
that was the shot of the round
we just have to play our game
we had some great great games
the other companies were
but what can i say
the spokesman did not give his name
also announced at monday 's meeting
others are planned
this support is really important he said
that was the good life he said
they are not being held during the trial
financial reporters
but no further details were released
they had our number
but we could n't control it
this is a political problem
a police spokesman declined to comment saturday to the associated press
he said he was n't
many came from the united states and israel
no violence was reported early sunday
we need to be right
there 's nothing like that
the were scheduled to meet later tuesday
no one wants to work there
but they know who did it
the state has money he said
he only had one record
he 's had a good week
we did n't want that
but it was for a while
he came back to play in the third
the conference is scheduled to end friday
i want to fight and i will fight until the end he said
we won the first race of the season and we won the last race of the season
it was already too late
there is no campaign
but if he does n't do his job he 'll be taken out
the court did not make an immediate ruling
we must work to change this
they were trying to get out of there
we 're both good players
he will be lost for the season
we do a lot of the same things
the russian foreign ministry refused comment
the company had no comment friday
things did n't end there
the council could not be reached late thursday for comment
he did n't give his name
he 's always got a chance
it is known to all of our country he said
it could do it again
it 's a good chance for me he said
if he thought it was right it was right
police did not immediately comment on the violence
the money is palestinian money he said
washington has denied it
they have got some good players
we know that you 're one of us
they will also meet with reporters
that 's the great thing about it
it 's been a long year he said
two other games were scheduled on sunday
there are three days left in the year
they told us this is the palestinian state
they are saying there is no problem
we are going to meet him again
the two men were arrested last month
she finished with three points
no other u.s. state has such a law
u.s. officials have called for his release
this is a free world
it was a good week she said
but he refused to say more
it was a lot of work he said
but in her house it was different
no time was set for a parliament meeting
the israeli army confirmed the attacks
the israeli foreign ministry had no comment on the report
all three rejected him
i had to do that in the past
he said you know me
we do n't need this
he would not give details
we do n't think it 's a big problem he said
they go to the hospital
the japanese foreign ministry refused to comment on the report
the left attacks the left
but i do n't get it
first results are expected late monday
he was not scheduled to play
she was released from the hospital last week
the final is set for sunday
several people were reported injured
official results expected monday
i did not say what i thought
israeli authorities however later said they had made no decision
she was just too strong for me she said
are you against children
it would be their second meeting this week
but we were the best team
he did not say who made the call
i 've got a chance
its report could not be immediately confirmed
a decision was expected thursday
do n't know he said friday
she had no immediate report on their condition
there 's part of you there he said
results are expected to be announced thursday
there was so much fire
i was one of those people
one can not say that he said
it 's the government
and you 've got to move on
he does n't believe in them
now he has the chance to say it in court
they then released him
he made two points
six others were injured
that 's the only change
in a way he was right
that 's the only way it could 've been
that was win this game
the government has refused this
it made these points
the rebels however say they are not finished
party officials could not be reached for comment
he had been arrested tuesday
this has been my best year
the vote had been expected friday
we 've got to get three points from it
both are believed to have died
we will never know
he did not comment further
in washington there was no immediate comment from the u.s. state department on thursday
he was arrested wednesday
other officials could not immediately be reached for comment
the three women were killed this year
these people know each other
but it has given no number
i 've got to change
they are and it is
the council was expected to take up the issue again monday
this was just a show
i call it the clinton bill
it was his third victory of the year
he declined to name the countries
a government spokesman could not be reached for comment
are you the police
to be known he told the associated press
now i have a good chance
official results were not expected until friday
nothing was taken from the house
there was no immediate comment from israeli officials
we could n't believe it
i do not think we need to go into all that
we can never be like we were
i think that is what we got
it does n't work for us
the white house did not immediately return a call for comment about the change in plans
state officials had no immediate comment
we ca n't change that
five people are killed
it was one thing we can do
he just could n't get going
he could be out for six games
he died before he got one
but this was denied them
it 's like the stock market he said
the united states has appeal against that ruling
he also released them to reporters
a few people got it
we are their home state
the last major fighting was last week
three men have been charged in the attack
this is just thursday she said
i did n't know i had
a vote is expected
i could not do that
the rebels did not immediately comment on the attacks
another meeting was scheduled for thursday
the meeting was expected to take place before monday
two soldiers were among the injured
he then set up his own party
that report is expected before the election
i made a decision to go for it
the army does not have control there
we were only children he said
they are also among the last
that 's the only way you can get through it
if i did n't like it i would try again
but you want to do the work
it 's not that way now
money was not the issue
they do n't know what 's going on
give us back our peace
so she is still a part of his life
this time we have to do it
they were shot in the head
a vote was expected wednesday
two men were arrested
i 'm going to take it to him
nothing is closed he said
three soldiers were also killed
but if i need it i 'm going to take it
we think we did that
it will at the end of this year
i had to go for a win
if we win the final four games we can take the league
few others see it that way
the injured were two men
first results were expected wednesday
the group planned to try again friday
he did not name the team
other reports said seven had been released
it 's just the right thing to do
it 's not the same
but they 're really really good
from my part i play a great match
u.s. officials later denied the report
he scheduled a news conference for tuesday
the japanese market is open
it can be the same
the vote is scheduled for saturday
i hope we can do it
we just want them to stop
they ca n't take it he said
she did n't get one
the problem is not new
she refused to give her last name
but other officials said no decision has yet been made
we do n't want them to have them
five percent did not know
all those things help
i believe i do want it she said
he has so much power
so we do need to be different
you do n't know he said
i have nothing against the coach
but if it 's not right i have a great job
the soldiers shot back
i did n't know what was going on
are to be played sunday
later he confirmed it had been reached
she always has been
this is the will of the president he said
i do n't want to see her again
this year it might be different
i think i need some time
he had no other details about her
i have to go back he said
he plans an appeal
monday 's group was the first to go on trial
you ca n't change those things
it took a long time he said
an official said at the time the man had asked to see president clinton
you have to win she said
and she 's going strong
i think the plan will work
now i know i can win
he did n't give more details
they only won one game
but i should n't have said that
i have the right he told reporters later
we 're not going to trade him he said
but because he 's the coach he 's not expected to take days off
it 's a thing of the past
he refused to comment on the peace talks
he could keep up with the best of them
he 's not going to back down
that would likely lead to violence
palestinian hospital officials said two people were killed
authorities did not release his name
it 's not like that he said
we were able to do what we wanted
but i thought they would be
i had never seen them before she said
four others were arrested earlier
the political decision must now be taken
we 'll give it to them
the team declined further comment
they did n't give further details
officials there could not immediately be reached for comment
this is the big one he said
that is not a life
i did n't want to do it
you 're the future now
we 're not just players
that would be good
more fighting was reported wednesday
and he said i think we can do that
you ca n't say that
if i 'm not one of them i 'm not one of them
it was her second victory of the season
it 's only been five days
there was no official comment from authorities
their appeal was rejected last may
it 's not like he 's not going to get it
the process could take up to a year
i do n't think they will
i would like to know
u.n. authorities declined to release further details
it 's because there 's a problem
we are going to win this thing
however no agreement was announced
but it was a start
no violence was reported tuesday
no european has won the u.s. open since then
i hope he can make it
there is a major problem she said
the future party has one
i wanted to run under the world record but it would not work he said
there is hope for us
but most said it was a start
then came the new bush administration
and i think he will
family members could not be reached for comment saturday
he could not be reached for comment today
there was no immediate government comment
i hope so but it 's a long year
they 've never been in that situation before and that 'll be different for them
rose 's was a great one
that group did not return a call for comment
we 've set you free
there was no immediate comment from the government
i hope to have a good race she said
we have no comment
the attacks were among several tuesday
the talks were expected to continue through next week
financial details were not made public
the military had no comment
it is a great team with great players he said
i 'll know what i need
police have declined to comment on the case
she declined further comment friday
its report is not expected until late next year
he gave no further details about the deal
we know we can win there he said
people are going with what they know
the number of attacks has declined
but no action was taken on that tuesday
that 's the decision they have to make he said
i do n't want just one thing
she agreed to return to washington
both said they did it first
we do n't have important political problems
they did nothing he said
this is election season
but others are n't
now he 'll try to do it again
foreign ministry officials had no comment
now we hope to take the cup home
u.s. officials could not immediately be reached for comment thursday
he declined comment wednesday
our goal is victory
she declined to comment monday
she wants to be the best
but there was general agreement with the decision that the games should go on
on tuesday he had another chance
now he wo n't have to
he had no other details and did not give his name
the talks are expected to take days
i 've been told a lot of things by a lot of people
no other games were scheduled
it 's the right thing to do he said
i 'll vote for him
it will even back out
i believe i can do it
i want to lead the way
things are different now
i need some days to think about it he said
it 's a business decision
that 's all i 'm saying
i have to take this like a man
so she 's all things
who 's the most important in this thing
but if i ca n't do it i ca n't do it
she just played a great match
i think a few others have
most had been released by tuesday
the office would not release further information
we can not continue in this way
the police department also declined to comment
he had not been charged
french police had no immediate comment
it 's been a good decision by both of us
members of the working group could not be immediately reached for comment
he told a news conference
but there 's always next season
the talks also include south korea and russia
her trial is going on
i think we would have had a shot at it
they 're going down for good
we might not like it but we have to deal with it
and some will like it and some wo n't like it
that is all he said
however that is not the issue
they do the same thing
little is left to chance
there is good news
we just do n't know who they are
i had big problems
u.s. officials say that vote could come as early as wednesday
we used to have the best
there 's nothing really final
i think it 's the race he said
you want to keep on going
her condition was n't reported
details were not given
but this is the u.s. open
there 's nothing you can do about it
he 's come to get you
there have been similar attacks before
there 's no time she said
these are good people
that 's the thing you can say here
the last one came on match point
they do n't want to go to war
officials confirmed the reports
the other match is too close to call
it also allowed some others to go to third countries
it is not the first time the team has come up against political problems
two ministry officials have been arrested
the government did that for us
they were released last week
but it 's not the same
he also said there were no plans to call off the game
they have been rejected by the government
they were likely to be released later friday
that has been put off until later
i did n't know i could do that
it was allowed to go on its way
the country must come first
we will never win he said
it also refused comment on saturday
the two were set to meet next week
we thought that was a lot of money she says
you never see him but you know he 's been there
it 's always the same thing he said
i 'm trying to keep my head high
she has not given details
we also thought of security
you just have to see it through
he does n't need it
it gave no other immediate details
this is our country he says
they are part of the problem
i do n't want any more war
it 's over 10 years
and now it wants the u.s. government to do the same
it had no further details
that will be the last time
and he 's a great leader
government officials could not be immediately reached for comment
you 've made money
that 's what he thought
he said he wanted to see results first
we believe they will
he has denied that any attack was planned
you just do n't know on what day
army officials had no immediate comment on the police investigation
the trial is scheduled to end next month
and that 's at the end of the week
i never said i was never going to play again
we 've got a great team
that 's a decision for others to make
it 's been a great week
he said he did not think there would be a u.s. attack on his country
i really believe they will
it planned another meeting monday
but we know who we are
i did n't get hit he said
his trial has not been set
final results were not expected until sunday
the vote will be held late sunday
the last was seven years ago
i could n't deal with a coach she said
i played and we lost
a white house official also confirmed the deal late friday
if we did n't win in the first round we 'll win in the second he said
they both are also members of parliament
we want to do the right thing here
you can not do nothing about it
it is not a good place to run he said
team officials reported tuesday
this should not have been allowed
just did n't think of it
we are trying to make it
all i want to do is my job
we have one russia and we must be united
and there are other things
we 've killed a lot of their people
but they 'll take it
we only want a country that also wants us
this is the law of the state he said
he said in a statement
the information could not be immediately confirmed with other government officials
japan would never be the same
we will fight them all
we should give it a try
she would not release any details
it 's an economic free trade issue
we 'll give it our best shot
i found another job
i think that 's good
he has not said whether he will run for president
they have n't found it but they say it just has to be there
court officials declined to comment on the report
we have a long way to go he added
that money may now be lost
the report also did not name a price
we would hope to keep it out of court he said
he said no decision has been made
this was n't our investigation he said
i wanted to say that and i wanted to say that to him
it will give hope to the area major said
we have n't lost hope
this was said in the meeting
the season 's long
their job now is play
but right now he has to give that to us
there 's no long season now
you ca n't play it down
there is nothing left
he said he could not comment further
if i could do it again i would show up he said
now i try to give it back
that 's not the way for a man to go in the military
no one called back
the army however said no one was left
the opposition wants early elections
i ca n't do this today
results would be announced later this month
they did and still do
they had few other details
this should take place before the end of the year
state police had no comment on the report
it was not working he said
you own the right to use it
i support people who support me
we know who we are
i always believe that
for the future i can see the move they made
we know he 'll be back
there was no immediate information on whether they were released
i do n't know the best way to do it
he however declined to give more details
american officials could n't immediately be reached for comment
the government did not comment on his death
the final round is sunday
this is our new president
sunday 's election was too close to call
police would not comment on the attack
it really would be
it will be the last time
the problem is the market
he wanted israel to have peace
a company spokesman had no comment
officials had no comment
an early decision is not expected
and for a while she did
in that area he is as good as they come
it did n't work out for me
can she keep it up
he did n't always win
i hope that peace will
sunday was more of the same
and that 's not good
few believe that money will be found
we 're working to do it
we 'll take this place back
they ca n't go home
they also work in many other countries
he was arrested on sunday
and some are being killed
but it was a great great week
officials refused to comment on his release
which is what you want
two others went to hospital
the report could not immediately be confirmed
this is not our work
they do n't know him yet
another took his place
that 's not our business
and business has been good
that vote is set for sunday
i think it does help
he was an important man who did good things
it 's never going to be the same
the next one was good
the five have not been charged
but that was his last point
this is the second report
i asked him to help me
the authorities refused to give any details
it might be the only chance he has
the hospital would not release any other details
he refused to comment after the ruling
and if i was n't going to get into the game you just ca n't help that
police had no further information
it quoted the minister as saying
i want him to play
the talks are expected to last four days
it may not be the final results
the foreign ministry denied the report
the players have been charged
the four were arrested tuesday
there will be another good coach
the thing is to win the important games and we did that
no ruling was expected before next week
they 're a final four team
it was his second world cup victory of the season
he should have been tried here
i could n't believe it she said
news reports said the decision would be made by friday
they did not want to make that information public
now you ca n't do that
people from new york did n't come
and that is my third point
now she is no more
it may not be over
we want to be part of that process he said
they wo n't have to
it 's good to be back she said
there are a few things you can do
a vote is set for later this year
it gave no details of the talks
and i have a strong new york record
his family is with him
i could n't take it
now they know they 've got hope
the elections are expected later this year
you try not to think about it
israeli officials refused to comment on the report
things are going great
they want the office 's power to be set in law
they did not release her name
but would they try
it 's not like i 'm not trying out there
people use them if they are able
it 's our country and we 've got to win it for them
results were not expected until monday
he 'll be here for us
the women were not arrested
the army has taken no action in the case
both countries have national elections in a year
several people also were injured
this is the first day
no i did n't see them
that is expected to take several months
i do n't think that 's even part of it right now she said
officials refused to comment until after the report was released
now he 's one of the best
korea team fighting
he is not like other players
their office has been closed
the man 's name was not released
peace is our right
it was like an own goal
this is a great group
there is nothing to support them
there was no immediate ruling by the court
but he had n't given up hope
the world is round
only four players have more
that decision could come wednesday
i do n't like violence
she 's going to hit it
u.s. officials said the meeting was set for sunday
but you are going to have to work at it
this situation is no different
four others were never found
they 've always got their own way
that 's the only way you are going to win this cup
and i have all the support i need to help me get through this
we 've made our case on what we believe
there really is n't such a thing
it 's a really good time
the report gave no details
it is too early to know
it 's a long season she said
i just like being here he said
in china the party is the state
she would have died
there was no immediate decision whether the race will be run monday
many come from other states
i have a lot of plans
we do n't know yet
i was going to show it to him
things were never the same again
it 's for my general
it was a game i thought i could win
there will be no end
that 's not the problem now
its name was not known
he has the details
police officials could not be reached for comment late saturday
that would change the world
she was arrested late thursday
some people can deal with it and some people ca n't
we did n't have to do that
you should not go into this to make money he said
that money could be lost now
and there were a few of those
today they have no government and no law
details were to be announced later
i want him to be killed she said
just come and play
we got them to play
both have declined to comment
that was all part of it
it 's not part of their job
but he can not do both
we want this to keep going
they want a chance to show they can make this right
no one wanted to make it
several people were taken to a hospital
we 're not like these men
they released the shares last month
and that is the best we can do
final results were not expected until today
we do n't have elections he said
but that will come out
the government has not said what charges they will face
the party has not been able to name a new leader
japan says he is n't japanese
he too declined comment
things are the way they are
and you should meet the people
no other workers were injured
both have denied the charges
without that part of it we would not be able to do the deal
without security there is nothing he said
court officials have refused to comment on the ruling
that 's the big news
that is a long time
i hope war will not come
we do n't know but it 's one game
but they can never know that
we 're going to do a good job
you just want to know
two soldiers were killed and one was injured
we just do n't think that 's the thing to do he said
parliament will never be the same again
that 's what i believe
it did n't have to work out this way
we are not here to put them out of a job
we do n't need no president
but it gave no other details
it 's going to be a lot of people
it 's a good place for me
there have been problems
i 'm going to give it a try
a company spokesman declined to comment
they likely would have hit it off
it could do this right now
that 's the way i like it
he must go she said
final results were expected friday
he found they did not
there was no immediate u.s. military comment
if it is going on it should n't be
he did n't want to do this
and she has n't won any of them
it will be his third visit to the united states this year
it was too late to move
that was very important
they 'll need to be at their best for their final four games
i do n't make them
it gave me a chance to keep working on my game
you have to attack
he also said he would appeal
he said he would run again
they have to release him immediately
the nation 's first law
there will never be peace
but it was n't just a party
i really do n't think about it at all he said
that 's what he said
i think that is the case
he did not use them
we just have so much support from all of them
five people were shot to death
they can still come
they have n't closed it out
i do n't need to use that
there 's nothing we could do
palestinian officials could not immediately be reached for comment
the most important thing is that people must vote he said
and it did n't take long
i think we have a chance to win it next year
they were going to work
they could see them
you do n't have to do this
it 's no big deal he said
and iraq is part of the security of the united states
they just could n't do that
this was a great win
and i wanted to put that out
it 's part of the game
three soldiers were injured
i wanted more she said
but we made it to the end
they are not working
but we 'll never know
all were released from the hospital
she wants to win the french open
local elections will be held later
this is not good information for her for this season
it is a very important part of my life he says
this is not a life
i would like to have more
it said that would include
so it was down to the coach
he did n't name any countries
there 's no army or police there
it took four years
i really ca n't believe it
but that was then and this is now
but it 's always been like that
the release is the release he said
now is the time to use it
he had played his last official match two years earlier
each case is different he said
this is going to be a war
i think he does a good job bush said
two people were injured in the fight
each member country has one vote
it 's not scheduled to be released until next year
after that i do n't know a lot about him
first results were expected tuesday
now he 's become a leader
i think it 's going to take some time
then we will go for victory
it 's not the first game we 've lost this season
no players were injured
officials refused comment
he did not know the people who died
both men died early sunday
we gave them a great show
we 'll get it going
i just do n't know he said
and that 's just life
i know i can win here
we do n't know what is going on
but he declined to release details of the agreement
he did n't know these people
that must not be allowed
he was released three days later
that 's not my job he said
price were going up wednesday
that would be a world record
no agreement has been reached
further charges are possible
we need more details
because iraq was very strong
it is not going to be closed
results were not expected before wednesday
i did n't want it to end
but i do n't know that yet
i do n't think about his past
but they need this
this is a war against all of us he said
he declined to comment further
now he might have the best one
but that may be a good thing
the u.s. state department also had no immediate information
the company made no comment
thursday 's decision said it was
do they have a case
the last match was not played
but there is a long way to go
he did not immediately comment today
police would not comment on the report
we do n't want that
i 'll get him back
this season did n't go the way it should have he said
if you ca n't win in china you ca n't win in the united states
she died five days later
but life is that way
the investigation report has not been made public
that 's what i like
we have n't had any problems
we know it 's the same game
it is scheduled to be released next year
she was allowed to vote
we had n't lost a game
the future is the future he said
i believe this is my place
it gave no details
friday was no different
the best time is now he said
two other men were also killed
that 's part of life
france should know
then you can start over
it did n't take him long
but it 's just one of those things
this is a city that 's on the move
hospital officials said they were asked by family not to give details about his condition
that 's part of my job he said
we do n't need her
there 's no need for it
on thursday he said he would not run
i will have to run after the world record
i was very close to a great round he said
then the american show began
this is not going away
both reports could not immediately be confirmed
they have a lot of good players
it was made public by the committee
i know that 's very important
the united states has the right to appeal the decision
the president 's office said it had no comment
we 'll get it back he said
i 'm not the one who made the comment
i need the money he said
they had work to do
she was released last week
it has lost money for the seven past years
he just has a good time
major did not give immediate details
i do n't think he would like that
she went no further
i do n't think there will be any major problems
he was not injured
party members however said she would not use it
international trade
most will never know it
now i want to know more
they were her only points of the game
seven people were killed
then we lost both games
they think it 's a lot of money
there was no immediate u.s. statement
i think it 's a very good use of public money he said
we are a military force
we 're here to win
the report gave no more information
no such decision has yet been made
it does n't work here
hospital officials said four people were killed
as long as i can help i 'm going to help he said
she told me she would see me again
the deal was expected to be announced tuesday
she was released after the ruling
russian officials denied those reports
and i will have that help
the foreign office declined to give details
no office said it was n't
what is there to say
he did n't give further details
should they keep it
i do n't want to have to hit that shot
he could then take his money and run
he is fighting the move
he has a good future
he will visit both countries tuesday
u.s. officials declined comment
police gave no further details
israel 's defense ministry declined to comment on the report
these people are working for me
the two women are not
it went on all season long
but he did n't do any work
it 's nothing he told reporters
i know i 'm a good part of the team
i did n't believe him
she is n't and she does n't
a final decision was expected next year
it could be announced as early as saturday
now they do n't have to give that up
i think people expected him to win
there 's no other way to put it
i just have to deal with it
the man said he could
i do not believe in violence he added
there are a lot of good players here
no such charges have been made
i would have expected more
the court agreed friday to take the case
they lost four of them
but it would be good news
they have a long way to go
u.s. officials could not be reached for comment saturday
and it 's my future
they declined to give any further details of the visit
friday is a different game and we 'll try to win that one
the state department confirmed their visit
five people have died since friday
it was like there was a change of life she said
they were seeking their first cup
but we 're not going to be a problem
i think we did what was best
there was no immediate israeli military comment
i said i 'm not going to do that
that 's just part of it
he died two years later
can we do it today
this is the last one
you ca n't take a day off
it 's a good thing
the people never give up
there was no immediate comment from the russian government
i 'll try to make the most of it
this can not go on
he did not give any details of what might be in it
the army said the palestinian had tried to attack soldiers
it had been such a long time
all group a games are being played in japan
just give us a chance
it is possible if things continue to go the way they have been going
i did n't say i was not going to run
but he wanted to stop it
you have to be there
he did not play in saturday 's match
we want to win it he said
this time she had five match points
today is no different
israel had no comment
but this will not be for long
it 's not like he won
he said no decision had been made on whether to appeal
but that 's only part of the problem
the man would not give his name
two others were arrested
the director said in a statement
it said details of his release were not known
i played my own game
but third was good
he now has his chance
i have to work on my game he said
another man was injured
this is match play
i thought he was going to come out of it
you can see it from the number of people who fell or went out
he left that job last month to run for president
american troops must be out of the country by that time
we have no other place
there were no problems he said
this investigation wo n't be open to the public
we 've got to go up this year
but that 's next month
it was not clear whether the state would appeal the decision
there is no way you can call that
it 's great she said
it 's just one of those things he does all the time
we 'll play to win
he played a great game
they agreed to try
the man does have a point
he did n't give up a hit after the second
it 's a great start for the team
some are back for the second or third time
four years ago he was the coach
that 's what you want
if i 'm not i 'm not
he died four days later
iraq has denied the charges
however the government denied the report
this is over he said
we have come a long way he said
i was even working out since the end of the season
going away i can do it
and i would n't want to do that
they were there to show face he said
but i do n't think it will be like the past
but i do n't know his name
i do n't think it 's any big deal
the final will be held sunday
the soldiers thought they were rebels
it will be their second meeting
they just know that they just want to vote
it had to be this way he said
you ca n't force me
i really do n't think this is a big deal
but they see it as a good thing
in two years elections will be held
a government spokesman could not be immediately reached for comment
this is not a close call
no further information was reported
talks were expected to continue monday
i would n't even have to make a move after that
there is n't a problem
the decision could come as early as tuesday
this year they are the same week
she declined to name who would be in the group
the players think they have it
he had no public comment friday
and i do n't want to say i took control
military officials have released few details of the case
i want to go back he said
the program is open to all
we have no record of them
if i lost that support that would be different he said
the vote is expected later this year
it was expected to return to france on tuesday
you might say that he said
that 's what we want
he said you 're right
they could have left the area
the team won both games
he also called for
but he declined to give more details
i do n't need money
i ca n't believe other players do n't do the same
clinton who has not been charged has denied it
there was n't a big problem she said
never said i was n't
we 've got to keep working on it
but the important thing is to win the cup
it 's a second chance
those were the days
it 's a market leader
he just did n't have it today
we did n't do that
he is also scheduled to visit south korea
the money is great
i just want to be called a director
that 's when the show began
but that was a week ago
we believe we are very close with other countries he said
there was no other information
i do n't believe he is
the government declined to comment
we do the same thing and it 's called
we said we wo n't do it
we have an economy
you already know what it is
we do not want to have a second vote
people do n't think it 's a problem
but i 'm going to make it
there are no police
can you believe you did it
the best is still to be
he declined to make a statement monday before the judge
but we will do our best
she really had n't
he said six others had been arrested earlier
i ca n't get into that
it was a good win to get
but it could not be confirmed
i just did n't want to be there he said
i would do the same thing again
it is not against israel he said
tuesday 's decision was expected
this is all i 've got
and he wants no part of that
there were no details of the agreement
but he may not get the chance
that will be the end of that
i wanted to be president
however things may change before next year
it did not say who would put up the money
two were reported to be injured
but right now the most important thing is the world cup
he wants to win and i want to win
and she might be right
the fire died out on its own
he also got his first hit of the season and scored his first run
you just think about it
we did n't want to see his face she said
he was able to continue
it is time we get even
what was the problem
we want to stop it he said
the united nations denied the charges
until the final round the fight was close
they just do n't work
the french defense ministry spokesman declined to comment
now we 've got a second life
the court said it would issue a ruling thursday
that 's not like me
but he says such reports are few
no one is going to take it away from me
but he went no further
i just hope he will be all right
i have known him for a long time
two u.s. officials declined to comment immediately
the world is united against him
i 'm not going to be there a month he said
and they know that
the opposition has never held power
she refused to give details of the talks
we now have to keep going
i 'm not saying we are the best team in the world he added
we still believe we 're a good team he said
i just try to play the same
i think it 's too early to judge he said
it was n't a day i wanted to have
people want to see that
the president was quoted as saying
and you ca n't win if you do n't play
other analysts agreed
others say it is political
i do n't want to judge my work she said
then again he did n't get much support
first results are expected monday
this is not an american issue
then i would not need this money
official results were expected tuesday
company officials told reporters that they would immediately appeal friday 's ruling
we ca n't stop the games for security he said
he might never be back
i 've lost my money
he has been head of the state government for two years
but we have a right to that information
we have to take it one game at a time
the results have been good
he 's always wanted it
and you want to change all that
things are great she said
we really do n't know she said
i never thought i would see it again
i want to change that
they 're in a foreign country
and she should know
who would n't want to have that
the force did not release his name
police confirmed one death
it had nothing to report
he does the same to me
if we must fight we will
you get to know them
they become part of the game
it 's not over he said
it does change some things he said
that 's just the way it has to be
they 're just things
i got no way to get there
the union wanted new york
u.s. officials have released little information
the army spokesman did not comment
it will be a long process
court officials also could not be immediately reached
the final is scheduled for thursday
they are going to help all of us he said
we 've come to win
it should be as close as it was four years ago he said
for her that much was clear
but they have not been able to stop them
but police would not give any other details
our country is like a foreign country he said
this is a very good statement he said in a statement
now is the best time
the first official results are expected wednesday
military officials declined to comment
the foreign ministry confirmed the statement
they are the future leaders of the country
he does n't want to get hit
i try to give it the best shot i can
he had one problem
it 's the same thing
i do n't want to see you
they declined to release further details
she was released 10 days later
the official declined further comment
i think this is the right way to go he said
then he fell down and was n't seen again
local police said they had no comment
it 's a local decision
there is not he said
but they need all the support they can get
the others are still under investigation
he 's got it going
the company released no financial details
it was a great race he said
now she has won five
other than that it was a great shot
bank officials also did not name them
the stock began to trade again wednesday
this is what i believe
two rebels were also killed
even he could n't believe it
i 'll support him to the end
the government would be the only help
they told us that there were going to be talks she said
her visit began sunday
the state department could not immediately be reached for comment
police did not name the men
i can not force them he said
he said he had no further comment
i believe her he says
you 've got to make it work
officials declined comment after the meeting
i do n't want to take time off now
people came to my house to see it
they had been shot to death
two different things
it 's not going to work
official results were expected to be made public in a week
others were shot to death
he had no information on others being injured
the vote is expected to be held friday
she declined to give other details
israeli military officials had no immediate comment
after that she 's on her own
they are the best of the best
now we are the best
they did not think about the economy
that too was rejected
it 's like my home
the two men are scheduled to meet next week
it was n't a given
i hope you do this
he had no further details
he 's got all the money in the world
the second group also was arrested
it 's going to take months
then there are the people
the united nations has not confirmed the fighting there
foreign ministry officials had no immediate comment
people should n't think this is the end of the process
he said he refused
he 's not going away
but i can top that
the united states said it does n't know who they are
would i be able to get people to see them
it did not name the men
the final will be played sunday
that was who we were
it 's never too late
she would not give details
official results were expected late tuesday
she was released without being charged
and he might be the country 's next president
the talks are scheduled to last through friday
they were just different
the other is russia
she wants to make them think
they call it an election
there were no immediate details
the group is expected to support both plans
this is not my war he said
that would work like this
then he lost control
there 's no way to make any money
it 's time for results
more talks will take place later this month
the season 's over for me
that is if there is a season
do n't try to get my name
that 's not the case this year
they do n't have other money
they never gave up the lead
we believe this is a job for military forces
he 's not allowed to do that
i did n't back off
that 's the coach 's decision
the defense department declined to give details
the statement could not immediately be confirmed
it was the only thing we had
no one asked me she said
i think it 's going to be a good fight
election results were expected friday
we will not try again
the ministry gave no further details about the case
no man is no problem
palestinian officials could not immediately be reached for comment on the report
most have been rejected by china
they have killed so many people
we ca n't force companies to do things said the spokesman
but we ca n't think about it until we win that final game
this was his second of the season
that 's not a problem today
they have four children
they did n't have a clear shot
it was the right thing to do the president said
there is a need for immediate action
but he did not have time to get away
i had nothing to do with that he said
i could not control my shot
i 'll fight for you
rebels could not be reached to comment on the fighting
then they refused to back down
the statement asked
law also said the meeting was very good
we are saying that we do n't have such weapons he said
this is a major change
they did not comment
this is really important to me
will it be used against me
to him there was no decision to make
i did n't even know what was going on he said
four people were killed
two other people have been reported killed
it 's like a big family
they never give up
i had no close call at all he said
it 's a big deal he said
there were no reports of major fighting
we know we ca n't keep it he said
they ca n't get out
it 's no big deal now
his soldiers came through
i thought it was taken away from me
police have refused all comment on the investigation
the russian defense ministry had no immediate comment
one was released earlier last week
i do n't think i 'll need them
he is a man of power
the season is too long
time control reached
it 's not going to be a problem
she declined to give her name
without them there 's no game
now we have to think of some other way
they could n't come up with any
if he did n't change he would have lost
still plans are being made just in case
they planned a meeting late friday on the issue
they will be back he said
he would not give other details
that is different and i can be different
it was a great shot for her
but this is close as it can come
you do n't need action
but it will not be at any price
the first has to be the best
we had to use what we had
police could n't immediately be reached for comment
more official results were expected monday
and you might like it
but this will have to change
the right attacks the left
results are not expected until thursday
he said he did n't plan to fire him
china had refused to take part
there must be two states he said
there may be little point
no other nation came close
there were n't a lot of people she said
still it lost money
this will be an open process he said
israeli officials said they had no information on the report
she died the next day
they 'll get him he said
next year we 're going to go to china
but now it 's great
i could play with it today
we had a good race
again no play was possible
the committee is expected to have no more than six members
but he could n't take you out
their condition was not made known
i always have been
you just want to be the best
two others died in similar violence monday
if you think you 've seen this game before you have
this time has been no different
both are expected to start
she asked for the same
this is really a great team
the game was played here
in each case the other nation was second
but we found a way to make it work
it always has been he said
a final ruling is expected next year
it 's been a long process he said
the two were not expected to fight the charges on monday
it 's not over yet
people will win against you
the american could not be reached for comment
but i was n't about to do that now
we 're like a big family
i just ca n't see him
the high court has refused
i have n't expected any of this
i want the city to come back she said
north korea was the third
but that may help us next week
the results had been expected
it did not name his political party
it 's now possible
it is a problem in the system
i do n't think there is one
no one has been charged
we have to have other people help us
he said they would be held later
u.s. officials said they want a vote early next week
government officials declined to give more details of the program
i did n't know he was that good
people do n't see that
the military did not comment on the report
that 's election day
it is an agency of the defense department
the talks are to continue on sunday
he did n't give details of his talks
we 're not going to give in or give up
they did their time
i would not be able to comment on that he said
it has nothing to do with iraq she said
now it has the chance for its first big victory
we have no information on that
and if they are we will
he wo n't be there
the reports have not been confirmed
he might vote for me
he also has made no public statement
it 's not like we did n't know about him
we will face the decision
he 's a strong leader
you wo n't get away with it
it is still possible to stop it
he would not say who reported it
they are seeking help from the public
other officials could not be reached for comment
they do n't like them he said
it is a problem of our economy
we should give him a chance
government officials said an investigation was under way
but we won the game
so she had to make a move early
all that is going to change
i do n't think there will be a problem he said
and we have seven children now
a news conference was scheduled later wednesday
they will meet again
he was later released without being charged
he called the city
the report was announced in a press statement friday
it 's always a good thing
he will also keep his job as the party 's leader in parliament
she was left with nothing for her and her five children
japan also is a past member
i do n't want to get into this
those are the things that are important
now it 's not the case
still there has been opposition
that 's not our game
but he said he would never return to iraq
but we released him without his head
the people were right he said
it 's the first major he said
they 're great players
i do n't have the money
the government declined to comment on those reports
talks were still going on
there will always be another race
i wo n't be run off he says
it 's not going to hit home
the ministry gave no other details about the case
he 's also the new police chief
it did n't stop there
he is still being held and has not yet been charged
this is a war against the palestinian economy he said
authorities however do n't believe him
i just did n't want to do it
he would n't comment further
but i still have to win the race
that would really be the best
it never got to that point
it was a big decision for me but i have made the right one
i do n't think there is any good need for it
the report could not be immediately confirmed by palestinian officials
i do n't think that 's the case
but we want it and we like it
man could not be immediately reached for comment
city police also declined to comment
his name was not announced
this could be a thing of the past
the trial is expected to last through next year
we made family games
the company comment came friday
he has the power to close he said
now he 's trying to be too big
i have some security
the six were arrested last month
those men are being held but have not been charged
final results were expected tuesday
she denied the charges
then i went and called for help
israeli military authorities had no comment
he had not seen the report
i wanted to attack
i did n't take them
i did all the right things
for us this is not the end
so we 're going to play that through
but we still have n't reached that point
there were two of them
this was not the case he said
they have a good team
that 's not the way i wanted to start the season
it 's the company you keep
there is also the hope for the future
he said no decision has been made on whether to appeal
those reports could not be confirmed
in this case you 're not
we have n't won it yet
they should help us
but they could do nothing for us
further details were not released
i really do n't want to comment on it
there 's no other way to do it
the results were n't great
british officials declined to comment on the reports
but i still have n't lost a match
that was five years ago
we think they do n't make a lot of money but they do
he has still not been found
you are going to make the shot
this is his first year
i just try to take it one day at a time
the last match was never played
this is not what i want
officials also reported 10 people were injured
but he gave no other details
but they were n't the only problem
it did not give the financial details of the deal
the plan was rejected
he was told he had been rejected
but it 's a good one
authorities denied the charges
it 's not like he 's not going to be back
but you 've got to play the game
that was important
it 's the only way he 's made money in the past
they are part of the same system he said
it will be great to get back
this has been denied by the british government
the company refused comment
we do n't have nuclear weapons he added
but he does n't see the former president
the american refused
they said we do not need him
and she wo n't win more
the foreign ministry said it had no comment on the u.s. report
many gave up and went home
but if i do n't it 's not going to be the end of the world
we really do n't know
there was no immediate comment from the french government
and it 's not over yet
i 'm trying to get the details he said
the committee refused
parliament was never allowed to meet
there 's no issue there he said
it still has not been
he asked the court then
the visit did n't help his case
i never got a report on it
the important thing is to try
i do n't think about the future
she would n't give her name
i had to give that up
i do n't run for the world she said
i 'll always believe that
we just have to make it work
i was always allowed to do my own thing she says
on saturday they did n't
both men were arrested last thursday
they had no comment
that is not the case today the french foreign ministry said in a statement
u.s. authorities say
this is an international war he said
i have n't said that
i lost six people of my family
we have a free country
the decision was close
he never told his name
i ca n't believe i scored a goal
the other man was arrested
the committee 's decision is expected to be made public wednesday
the man has not been charged
we just want to win
it 's great for the league
the report is clear
the last round of talks took place last week
details have not been released
the trial will continue next week
they 'll play another game thursday
we do not think it is possible
he called for new elections
i did not know them
the point was n't over
i 'm the head of the family he said
it 's really not an area that 's likely to be good for them
the government did not immediately comment on the report
we must see he said
we want to take her home
police released no further information
this one was n't going to get away
it should go to a vote
he could and he did
both had been shot
you got the most important one
all three were hit
i was never charged
there was no comment from iraq on the report
i thought it was n't
i do n't like war he said
it will help our economy and it is the right thing to do
i think it would be great
but she did n't win another game
government officials could not be reached for comment thursday
i 've got to think that
it 's a big week rose said
it never hit me until the end of the year he said
a second was arrested
defense officials said they could not immediately comment on the report
i do n't think there was
then again she might
results were expected monday
but the government said all were killed
this is the last time i 'm going to do this
his trial is scheduled to continue next week
and this is the day
it was a great year
we do n't have a police force
in this case they are
it 's going to be a big company
the government has taken the children
it does not have its own police force
the visit had not been announced
the official had no further details
it will not likely be the last
he would not say what charges they might face
it was his second home run of the season
he said some had been released but gave no further information
he scored in that final
they ca n't take this from any of us
people wo n't get killed
it will take time he said
it did not have details
the united states and european union already have a similar agreement
he was just too strong for me he said
it will be like now
this decision is the right thing
final results are expected to be announced thursday
the report was not confirmed by the u.n.
i would like to have won it
it 's a great move
that 's all you can hope for
i did n't want to change countries again
the u.s. government did n't do it until friday
i still have another race to go
but that does not have to be
six others died later
we have to start today
talks are expected to continue until sunday
results could take days
the team must have some he said
much of the new fighting came last week
he did n't give up on the year
it 's the things that give the defense problems
i just want to keep it going
and that is not such a long way off
now we get a chance
that 's all i need
the reports gave no further details
a team spokesman did not immediately return a call seeking comment
they thought they had killed him
i must say that this is the most important point
there is no more he said
they did not do that
i 'm going to support our leaders he said
i had to get back on it
military officials could not be reached for comment
results are not expected before monday
it just did n't go my way today
if i play good the money is always going to be there
they were to be tried in a federal court in washington
i had nothing to do with it
it 's a very important part of our game
there is a long way to go he said
it 's not like he 's going to play another one of these
we do n't need it he said
we could be in last place
official details were to be released later friday in washington
that is not a problem for me
the problem is the name
talks are scheduled to continue saturday
you have to make that decision
he 's a great leader
it ca n't be allowed
but i will take first
the fire was put out late thursday
he 's going to continue fighting for that
if they do n't want to believe it that 's their problem
we have to keep working on our game he said
iraq has always denied this
that is all i can do
the work has always come first
he declined to give details of the case
the results are expected in the next few months
she gave no further details of the plans
we ca n't believe it
i just wo n't be a part of it
this is a good time of the year
i have to believe in that
the election is not scheduled before early next year
the court 's action released monday was taken without comment
the authorities say she will be arrested
we ca n't help him here
he scored the first two
it was the right decision
those results were also released friday
no details have been released
i want to get on with my life now she said
but without elections there is no chance at all
and we have n't seen the end of korea 's financial problems
other companies have their own plans
this week it 's france
i would hope they would work with us
people did want us
i just do n't know who 's going to make the money in it he said
he did not name any companies
it has never been found
it 's got nothing to do with me
they do n't want to see their government do that
no immediate agreement was reported
it is now a lost season
party officials have denied those charges
he had no other immediate details
police also declined to comment
the hospital said he was released but declined further comment
she may never come
i have nothing to do with the attacks
we 're not finished he said
it was her second victory in a month
it 's going to continue he said
i can not believe it he said
he wanted to go home
i really do n't know what the problem is
the country will not be left without a leader he said in the statement
do i need to say more
i want to be there she added
results may not be known until tuesday
we have agreed on this
it will make its own appeal friday
the president 's got a good plan
i 'm never going to give in
israeli officials would not comment
you could n't say what it was
but are they trying to help him
they should be injured
he also made these other points
there is nothing to the thing
final results were expected early monday
we just do n't do it
she did not issue a statement
i ca n't help out he said
results were expected late monday
i do n't think they will try to attack
four others were injured
they keep her company
our administration will not force peace bush said
i have a new life right now
he lost the election
they just do n't know it
this is the first time i 've made a report like this she said
that wo n't be the case this time
she did n't give details of the attacks
one israeli was injured
companies are fighting back
that 's what we need
the talks were closed to the press
i did n't say he was a problem long said
he did n't have to do this
his decision was expected friday
but he refused to say much
the system has to be right
i just wanted to come back
police and military officials had no immediate comment
i do n't have a game he said
it was n't a problem for us at all
i 've never seen it before he said
he did n't get a chance
you always do that
it gave no details of the case
he said his country wanted to make a statement before any decision is taken
government officials did not comment on the report tuesday
it 's not finished yet for us
the election is likely to be close
then you can go for it
he 's also become a leader
four people were injured in monday 's fighting
i did n't set out to do this
the officials had no further information
that trial has not been scheduled
they may be the only people who are
this wo n't be the end he said
he said a news conference would be held later in the day
there was no need to think
one called him a name
two people were killed
today was my best match of the week he said
family members now support her
life is different now
an eu spokesman declined to comment on the case
i will not run away
that is what we want
his report could not be confirmed
it wo n't be the last
the decision is up to the u.n. security council
japan 's team has never made it to any
there are other things that are more important
i think it 's a very good thing to have
he has a right to appeal
he could be released as early as friday
he said they were members of the military
the official refused to give her name
he 's expected to do the same again
that 's great for us
however eu officials said no decision was expected
it should n't work
i think it is very important
a final news conference was planned
could he have won against the best
countries do n't want to stop this program he said
they are part of the same family after all
all do business in china
he has said he believed many people did not want to see the government continue
it 's become a part of life
she was trying to become the first to win the race
i want to play in the world cup
i have not had children
we 're part of the action
i have six children
he then left immediately
i have n't given up yet he said
the spokesman could n't say what the problems are
it 's not a big problem
their plans were not released
he had no children
it was the way we wanted to go
i do n't think i 'll get them back he said
that ruling is under appeal
this case got out of control he said
he has a long way to go
u.s. officials say they have no such plans
i want to give people their money back bush said
he also is expected to appeal
then she would be free to call new elections
they are scheduled to return sunday
we 'll see he said
i do n't want any of that
most u.n. members come from the third world
it was n't planned
last year he lost in the first round
it 's my time i think to be good
the information could not immediately be confirmed
we 'll get them next time
they lost control of the government
we have to support them
it was a little out of my control
now we need results
several people were killed then
but she is n't about to vote for him on sunday
the government made no comment friday
he made no public statement
the parliament was never allowed to meet
that took six years
the women could not be reached for comment monday
no trial has been scheduled
this is n't a problem
they would not release his name
that will be part of our investigation
it 's just too close to home
bush is likely to try again
three were members of parliament
then he came up with the world record
he added i hope we do n't have to do that
and they get no results
that 's new york he said
we never found any of that he said
no further details were known
but we would not like to give that up
they died for their country
i do n't think they can stop
it was a close match
the report will be released next year
the trial is not expected to start until next year
the details were announced friday
but it gave no details
both elections are expected in early may
she declined to comment
still elections will go on
reporters are reporters
no one has been arrested in the case
no details were reported
he 'll go in next week
five percent did n't know
the fight is not over yet
it is a point of no return
the statement did not give any more details
it 's been a different year
some do n't want to be found
they are expected to continue through the week
he would n't give his name
i ca n't go really high
there was no comment from the police
give us a chance to make the case
it 's a process that can go on for many months
we could have taken the game to them but we never got the chance
so that 's one thing we 're going to have to try and do
she was taken to the hospital and was released sunday
we want no war he said
police said two people were killed
as they say in business talks continue
the trial is expected to last for months
i was n't like this
russia denied the report
but i 'm not going to get into that issue
israeli officials declined to comment
i thought we played a good game
the israeli government had no immediate comment
he just did n't show it
israel released many last year as part of the peace talks
there was no immediate comment from the u.s. officials
and if it 's time to go it 's time to go
we think we 'll win he said
the only thing we can do is support him
i do n't want to get into that he said
i want to think about it
my office was closed today
they hit their own people
said a third official
i do n't believe that it 's a military decision
this time he has company
he has never been found
further than that we can not comment he said
the bank confirmed the information but refused all comment
security officials refused to immediately comment
five soldiers were injured
i want to go to washington
but will they work
for more than two years it 's been just another day without him
the team has a good group of players he said
that 's nothing to him
i think it is the right thing to do
the decision was announced friday
no final ruling has been made
we need another big win
we have big problems in our country and we do n't want to go back
this is not a russian problem
the bush administration has rejected the charges
it did not give details of the charges against them
you can change it after a year
that 's what we play
if he wanted to be on the committee he should have called up and asked to be on the committee
she could n't help him
he was the first one of the group arrested
we 've got to change the system
i think we 're there now
the round was great he said
you 've got to be strong
he said his government wanted international police to take over
and he 's not going to be
he is expected to return to the united states on friday
the final is scheduled for sunday
the report did n't give further details
both companies declined to comment further on the case
any season will do
i still believe it is a good agreement he said
she could get 10 years
our goal is to go for victory
i would never have thought of that
there was no comment from the japanese
several were injured
he 's right he said
the defense spokesman would not comment on the report
i thought the match was over
but the british people were different
they have declined to comment on his case
but it has yet to take more action
and it 's important
i still do n't believe that we ca n't
the program began last year
this is no different
he does n't plan to stop there
it is good business
that was two years ago
it 's not important
that 's all the president said
for the first time he won
the conference was closed to the international press
he 's never going to be back
four other people were injured
it was just a great war
and i 'm not going to do that
israel 's military said it had no immediate comment
but no public statement has been made
you do n't even want to come home from work
all the shares were in his name
but he did n't have the money
need support if they want to stop it
that should n't be a problem
the games must go on
results were released friday
but most people do n't know that
no other details were given
i had been fighting for a long time
there was no comment from u.s. authorities
the court did not immediately make the ruling public
one i hope he said
three israeli soldiers were killed last week
the authorities there are against him
four people were shot
they do n't know the place he said
we do n't want war
it 's the world cup
we just want to play
police said they had no further details
this trade agreement is a clear win for the u.s. economy he said
he refused to give his last name
he does n't work good
most are still there
we do n't know who their team is he said
he had no further details of the investigation
and i think that 's the big problem
we hope she can help us
you are our leader
final results could take two days
it should n't be this way
they said they did n't want them he said
the meeting could come in the next few days
but we do n't know all of that yet
he said he would not comment further
it 's all different now he said
just give me some time
and we 've lost that
did n't we all play that game
but the call came early
they do n't want to believe it he said
is there a place for her
we need to have more information
official results were not expected until wednesday
the decision was expected wednesday
it had no further details about him
it was the third game between the two countries
and so that 's the way it will be
there 's just no way
some were and some were n't he said
two others died later in hospital
there was such a plan
workers were told to return home
i said that 's not going to stop me
there is never a good time for a trade
this is one game he said
we 're going to play in it
a court decision is expected later this week
they are expected to report back at the end of the month
all were released later wednesday
they still do n't have one
i just want to see him again he said
he said three people were injured
that 's the last thing we want he said
but if that 's the way it 's got to be that 's the way it 's got to be
i 'm working for the points
they are the most important things he said
it is power and money
it really has n't been united 's season
it 's a great help
police said several were injured but had no further details
and it will take a while
we were a close family
the leader of a national agency is not a member of the government
the ministry said it had no other details
four other ministry officials have been arrested
i 'm trying to win the game
i do n't like bill clinton
he 's not there to fight
the party says it will appeal
but clinton should n't stop there
other countries will be added in the future
she wanted to know who it was
final results were expected today
the rebels have denied the charges
i like all of them
we have n't found her yet
they called the fire department
it was like he did n't race
there was no information on the condition of the other four injured
there 's hope for her
i have nothing for the future
he could return as early as thursday
the women were shot as they left work
she has not been seen since then
i told her that she should n't go back she said
few details were released
i think that 's important
i 'm not going to make them change
we do n't have time to get into these details
what has become of the children
he said one of the men was released
that could not be confirmed
they know what 's important
he was a leader he said
the trial is expected to take years
the man has never been charged
u.n. officials said the talks would last through friday
two government soldiers were injured in the fighting
the city is the capital of the state of the same name
one of the injured later died
but i 'm not trying to do that
if i do n't he will do it again
she wants to run again
the coach said he expected to come under fire
he 's going for the record
the details will then become public
his office had no immediate comment on the release of the report
the army spokesman did not have an immediate comment on the reports
they have several problems he said
it 's his decision
we are the same people
the first meeting was last year
he wanted a family
an israeli spokesman denied the report
she can become number one
the hospital was closed to reporters
israel is the only known nuclear power
it was n't a major
she could not be reached for comment wednesday
all the major players have had problems
he never got to hit
they did not name the russian company
the defense minister said a decision would be made in several days
we need more men like him she said
you got to have one leader
the council reported
but that does n't get him down
no vote was expected
he was a man of peace
if you do n't have it you 're not going to make it
he would n't say who told him
they ca n't go on meeting like this
now it 's the first stop
there is no time for violence he said
the foreign office declined to name the two men
we 'll see she said
i 'm going to go there and play my game
that 's not what i do
this is a war for our children
so that 's our goal
i hope this will change
but she said she would not return to russia
i 'm not saying i lost for that
so it 's a good move
it was not known if they were charged
this is our only home
i did n't have to share the win
i have n't been there for a while
it 's a political game he said
we will have to try and win
only you can help me now
it 's part of the business
there is no need to do so
several people have been arrested
the trial is expected to last several month
it will now go to the house
some people said they believe the violence is not over
it should be more the people
he gave no other details of the talks
they have refused to comment on possible charges
now that is a long time
she was released after a few days
i do n't think it 's a war we need to be in
i do n't really have a home
we 're very close to working things out
and you will see it all
a final decision was put off until later this year
we are not close to an agreement he told reporters
that 's part of the game
it 's not the money
i just ca n't go home
they wo n't according to their coach
a few tried to open fire
he plans to fight it
now he has the people back
government officials believe that will change
the officials are n't going to call that
i would not know the details because it was not part of my job
the u.s. state department wants to change that
she left no immediate family
but it was a good victory
i wanted to take it
we reached the final four
i think we did that
that should n't be the case this year
after the match she had to be taken to the hospital
they 'll do a good job
it was his third goal
it must have been a lot
five were arrested
i always have he said
we still have to fight
that 's a lot of people
several people were arrested and are still under investigation
the army did not immediately comment on the reports
israel rejected the charges
but after they got to know us there were no problems
it 's not what most people think
they will work in an office
four rebels were also killed
no i do n't like saying my name
i do n't want to take a chance
we 'll be going in with our best team he said
but he was never the same again
we want to be finished with them
that was the best part of the game
the vote will not change the national government
he just made a decision
there are so many people
you want to be at home
others were political reporters
i have nothing to say here he told them
that will be the first to go
israeli government officials had no immediate comment
there is little international support for such a force
the talks are expected to take a week
they were really great
i just ca n't get going
so the season is on
that 's the most important thing for me
we 've got seven children
you do n't want too many
the state is in play
i hope they will still take place
it 's what we always wanted
no one was held up
the officials did n't know what was going on
we 've got to do this now
and that 's the problem
no other country had more than two
it was never going to work
he said he could give no further details
she declined to name the country
you never want to stop
who is going to do them
we have to work out all the details he said
but that 's the thing the economy
these days people believe him
we can not run away from them
if we have to change it we 'll change it
but it 's about more than money
we were here before they were
it will take some time
then again few people have
the report gave no other details about the call
he left without comment
other than that i thought he did a good job
clinton said he wanted to help
that vote will likely take place this month
i 'm going to take it
our time is going to come
we were made for each other
this time he had some help
they 've got to do one
if it does i will support it
this is a national problem
the problem did n't end there
no one has yet been charged in tuesday 's attacks
she said it was a place with many problems
do n't think you can
it was not clear whether that visit would still take place
this is our chance to do it
today was a very big deal
you 'll never get it all he said
they may have to do all three
i think this is very important he said
however the process did n't take off
but it is too early to say
now we have it all
we got three points
we 've been through this
but i wanted to give it a try
no french soldiers were injured
i hope that 's the end of it
i was one of those
this is the most important game for us
it 's too late for that
that was a new one
it should be a great day
and some are those of other countries
this is very big for us
this is just a game he said
then he would take it from there
so it did n't work
the government statement said
the military has refused to include her in any talks
the family situation was the most important he said
another major issue is price
this is what we said
no other problems were found
hospital officials could not be reached
we 'll have to see
this is a new year
and some have never seen that
he did and she left
we 'll be back he said
we think it 's an important issue he said
the company says it wo n't
they do n't know that
it has won a lot here
his family name has not been released
he 's really the best
there was nothing to it she said
he also is a member of russia 's security council
we continue to work
the hospital administration has denied the charges
that is a big economy
the police gave no further details
but he might still get another chance
they just did n't want me
i 've got to have some help he said
i think she has a good chance
but the group has denied this
that may take a long time
it was a great thing
tuesday it was official
we are a government of the people he said
it did not name them
it 's time to change that
most people do n't
a we do not really need them
she did not have children
then we can win he said
he said the soldiers had run away
he will never be free
other reports said they were shot by soldiers
that may be more important
that 's been my life
it 's working he said
she is seeking her second victory of the season
we ca n't give you any help
court officials refused comment
he was then taken to his own house
we are a good national team he says
the military would not comment
that 's all i want to do
then you have to make a decision
the government has said it will appeal
it was the first meeting between the players
what is really important for me
not long ago this area was under the army 's control
this team has other people
i may be able to help you here
the six nations also include south korea and russia
you know who you are
it 's over she said after the second round
i hope i just got off
i could have been the first one
that is not the case
i have n't seen them
security forces have not confirmed that report
it 's going to be different here
this was the best deal we could get and it 's a good deal
they said they do n't support further violence
wo n't be able to work for a week
plans to run for president but has little support
the report is scheduled to be released thursday
this year wo n't be any different
that is our problem he added
u.s. officials have said the attacks would go on for four days
the attacks would continue for days
but local authorities have taken no action
the shot was n't close
it 's so different from the season he said
the council was n't expected to take any major action thursday
a ruling had been expected in the next few months
and he 's not the only one
i really do not want to get into this he said
it was the first appeal for help
the only way is to release her
i just do n't know what that is
this was nothing he added
we have no other players like her
we should have been going to the world cup
would it work in people
i know the system and i can help
it was a clear victory for the union he said
other officials did n't comment
i can just be at home he said
nothing like that he said
but business is business
i believe he 's working for it
we 're not going to know until game time
i will be all right he said
israel is fighting for second place
if they do n't they should
the u.s. military in iraq said it would have no immediate comment
for the last time i hope you 'll have me for a long time
we all need to vote for him
the company was asked to give more information
i do n't know what was said
all things have to come to an end he said
and that 's important
the defense minister was in parliament
they added that they were seeking two other men in the case but declined to give any details
i do n't have them yet he said
we can not believe it
most were released later
this is another great set of results she said in a statement released with the results
the five were taken to a hospital
i still believe that
that 's expected to take days
the union had no immediate comment
it may be his last visit
i do n't think it 's going to take that much time he said
both countries have nuclear weapons
he also would not say whether he expected to be charged
israel 's parliament is to vote on the agreement thursday
the talks had been scheduled to end thursday
the military has denied that
government officials have denied such reports
officials refused to give more details
he said he plans to keep fighting
three other soldiers were injured in the earlier attack
i 've been through it before
the u.s. called for immediate u.n. security council action
that was different he said
i did it last year
we 've got to face that
that killed it she said
company officials could not be reached for comment wednesday
they did have further details
i wanted to play her she said
we do not believe their report
the three men have denied the charges
i could not get it going
but that was not the case
we 're not ruling out any lead the statement said
the agency refused
but would n't you know it
life does n't stop
that was n't the right call
you get really into it she said
my life wo n't change at all she said
and this is a very open process
the united states is a close third
a decision could come as early as saturday
but it was n't the same
the american family had a victory today
if we do n't do that we 'll do it when the season is over
i said i did n't know
an appeal was denied
will he do it again
china 's foreign ministry refused to comment
i want to work with you
it 's been one thing or another
you have to deal with it he said
he had no opposition
which is the last thing you want to do
it 's like a new season for me
business is great he said
she died late thursday
this is important work
they face the same charges
three other men also are charged
but major problems
if they do then there will be no problem
and she said i know
they told me we 're going to help you
he did n't give them
now however is not the time
all countries start the season on a high
the statement did not name the men
the game is now scheduled for saturday
two soldiers were also killed
some had been members of iraq 's army
we still have a way to go
that 's their decision to make
she declined to say whether the government would further appeal the case
he said the company would have no further comment
his trial began earlier this month
it 's part of the game he said
the security council
but i know it 's going to come
the u.s. also called for immediate u.n. security council action
that process is to start next week
it was really great
he did not give any details
four children there have died over the past month
he did n't want to be there
she did n't want to take me with her
they have a lot of weapons
but we 've got to keep going
he came to new york
a council vote was expected wednesday
that 's the only way
he appeared to have won his government
the department gave no other details of the case
they should stop it
but they 're a good one
she said no decision had been made on whether to appeal
still some support the program
i just got the chance to close games
the problem was the money
it will help people
the officials also said
you ca n't do that he said
but they did not report on the attack
a top police official said he could n't immediately comment on the charges
we were set to go he said
i like it here he said
they were not made public until this week
it 's going to take a long time
the third round was played later saturday
a final decision was expected friday
but they announced they would continue working thursday
but they do not want to go
the group has been fighting the federal government in court since then
they had no further details
he was arrested last week
the man had been shot in the head
the trial began tuesday
what 's going on here
i did not think so
that 's all we have left
it was just great to see
i do n't think people are not going to want to do business with him he said
that is under control he told a news conference
i want to see them
i do n't believe it
a spokesman could n't be reached for comment
and there are no clear leaders
both have 10 points
it was a close call
one percent did n't know
the new attacks came sunday
we found out they could
that i do n't like
that 's the only way it would work
we will work on this she said
many people were injured
i do n't need more
they want to see results
we are going to fight
official results are not expected until wednesday
but there 's still a long way to go
we will have to work on that clinton said
details were not made public
but some said it was a victory for women
all that work for nothing he said
it did not give details of the deal
authorities would not comment on the report
the spokesman declined further comment
the sunday meeting was confirmed by israeli and palestinian officials
the army man is still on top
now we have to keep going and we are going to get there
the past five have been great
the attacks will continue
you should do the same
officials could n't be immediately reached for comment
it is the right thing
it 's the only one left now she said
there were no details on his condition
court officials could not be reached for details
he did not name the countries
they will then be put on the market
the company could not immediately be reached
but they 'll work out
i really wanted to win this match she said
i thought i had a good chance
all four were taken to a hospital
it was n't always like that
it 's not that i wanted to come here
the first is the coach
they have found their children
no financial details have been given
the trial was expected to last a week
they 've really got to get off that
i just believed i was going to win it
nothing i can do about it but i hope i can get through it
that was my job and i did it
this is the thing to do
i hope they get it
it did not say whether they were arrested
she did not stop there
this was a press conference
it was not clear when the attack took place
talks are expected to last for several days
we were going for it
without it he could n't go back
it was not the first time
a french foreign ministry spokesman had no immediate comment on the report
it will be a great final
the case was under investigation
and that 's what he did
we 'll just have to get used to it
that could take a long time
he refused to comment further
we have to get it going
my life is not going to change
the u.s. military had no immediate information about that
three soldiers were injured during the attack
it is a lost case he said
but it was not all power
that is very important to me
you 've got to have them use it he said
police and government officials made no comment
state officials could not be reached for comment
the companies could not be reached for comment friday
british open is the one major he always wanted to win
if it was n't i had to go on with my life
this is an important decision for the players he said
you do n't like to see that in the last week of the season
no price has yet been set
country south korea
business will come first
he has not won a major
this is all i do he said
authorities say he planned the attack
he could not be reached for further comment
israel is the same
team officials could not immediately be reached for comment on the report
that was not confirmed by the u.s. military
they get to see things
he can make his own decision
that 's not going to work
it can not just come from the state he said
company officials declined to comment
they could n't believe it he said
that is the right thing to do
we 're going to do this right he said
you just have to get to know him
results are expected monday
the second round is no different
i believe it is a right
this is our city he said
the court said the investigation will continue
it was a new chance for me
it could be too late
i think he 'll win
this is not a game
but i would like to have some more information
that 's what he says
it will be a good thing to do
i really did say that
and then no results
no that 's not possible
his family could not be reached for comment
a final ruling is expected tuesday
it did n't give any financial details
the israel army also did not comment
we have to change that
i can not believe the president would do this
i wanted her to get some help little said
i had to do the best i could and i could n't back down
but it 's too late
we have to make peace
but it took no action
and i did n't want to do that
we 're going with a strong team
it was n't my best fight
a vote is set for next month
it was a lot of work
details wo n't be released until after the vote
but they wanted me to do it
there was nothing i could do about it now
there have been no problems he said
the foreign ministry said it had no immediate comment
i do n't think we can get through another game like this
there 's no chance
this is the second year of the campaign
i do n't even know
there was no comment from police or officials
they have to see the situation
they declined to give further details
we do n't have them
you have to back it up
but we need a decision
she said she had no other details
that will be too late
she just has n't won
that 's not very american
i would like to see people he said
government officials did not comment immediately
if they do that i believe they will be won over
the decision was expected
today life is back
the information could not be immediately confirmed by the president 's office
we thought they had died
that is expected to continue
we 're always so close
no decision has been made in that case
it is time to go to trial
it was n't planned he said
it 's a great start
other details were n't given
we 've been able to do that
they know she said
it 's not my decision
several are government officials
but do n't stop there
there were a lot of problems
i want them to know that
we need the money he said
it 's not the end of the world for me
the report was not made public
there was no comment by the army
he said he had no other information
it 's the most important thing to you
we really need this law
they did not release the man 's name or other details
i might have been the only one
i 'm going to have to play on this court without him
she would not give her name
some people did n't give us a chance she said
that 's all we 're trying to do
it 's not my problem
it 's time to start a family he said
officials were expected to release more information wednesday
but i have a job to do
last year she was third
but that was before
i think we should do more he said
american people are very good
you ca n't name one
today i think i played my best match
the final is scheduled friday
i think it 's great
the death is under investigation
but it 's not in general
the company has refused to comment
this is our home now
they will need about a week
i 'll just go and play my game
the game will not be made up
we 've already won he said
the defense will open its case next week
the race is scheduled for saturday
i did it many years ago
i 'm going to continue with that
there were no financial details reported
it did n't name the bank
six men were arrested
then it 'll be a new year
his second was released earlier this year
she later took her own life
this is not a big thing one said
it was just like last time
you would n't believe it but people wanted to come
police refused to comment
the foreign ministry declined to comment on the report
it died a few days later
and nothing was the same again
the family 's name has not be released by police
you may say it 's a lot of money he said
he died three years ago
the government however denied the report
the ruling is expected next month
i just know i can do it again
final results are expected thursday
he added that security council members would have to deal with that issue
it 's a really good time for me
vote results were not expected until saturday
she 's so strong he says
the government can appeal the ruling
president clinton announced u.s. support last year
i do n't think they had a shot on goal
but i think it 's not over yet
so we must deal with it
another meeting was set thursday
it 's always going to be on there
i wanted the situation
this decision is not good he said
so nothing is lost here
the ministry could not be reached for comment
this is my business
the report said the meeting took place in the last few days
he wants to be a part of this
she told reporters
i know they 're going to do a good job
i want a bill bush said
that is not expected to be a problem
i really really really wanted to win this week
i just hope i can keep it going
this is a new start for him
his name was not given
i 've lost some close games
this is a great way to end the year
must be a big deal
we did n't run back on defense
tuesday 's agreement will be made public wednesday
he is believed to have six children
it 's a big business he said
those have been denied
i 've been through a lot right now
the children were not injured
i know we would have
i never took any money from them
there is no change
four others died later
i know i 'm right he said
it was not known whether a decision would be reached
we still have the job and we are at work now
now peace has come
major 's office refused comment
he called for help on friday
they 're very good players
officials did not immediately comment on the reports
that did n't change that
i 'm going to make it
next season is next season
he was never seen again
he had been asked before but has always declined
she had no children
authorities did not immediately comment on the reported attack
it 's a great city
court officials could not be immediately reached for details
the team said it will appeal the ruling
i 'm going to get this record
you win now for next year
i did n't start this he said
six people were arrested
do we need all this
the court is expected to open next year
the u.s. military did not immediately comment
we do n't see that at all
but in the end there was no deal
the foreign ministry announced the visit friday
this is the way we will continue to go
four years are a long time
it was time for us
i 'll think about it
the government refused to comment on the ruling
it will be their first meeting
one man was injured
we will continue this
i have never used violence
believe me he said
it is open to the public
he did n't need much time
i had never been in the top three after the first run
the group has a point
two children were also among the injured
the family was there too
he said two rebels had already been killed
the white house had no immediate comment
i think it 's got support
this is just a situation we 've been put in this year price said
i think they should be allowed to play
other officials have rejected those charges
today are different
we wanted this match and we got it
we do n't think that 's really the case
it 's the last major and you do n't get another shot until next year
he wanted to win it
i 'm not going to get there at all
it 's not that big a deal he said
i never thought i would be like that
she was released monday
the statement did not give any further details
it 's all we can do he says
because she does not you know
this was their second win
for others it 's their only chance to get into sunday 's race
i wanted to go with her
it was time to move on
officials in washington said
not all bank news is good
but family is first
it was n't a problem
the police report has n't been made public
it 's the same job he said
before you had only one
i 'm in a great situation he said last week
she declined to give any further details
they want to see us fight each other
we must do more for peace
it was a really good match he said
but he did n't give any details
the news agency quoted him as saying
it has not been found yet
for years she says
i know i can play with them
it 's part of the investigation
can it do it this time
but i 've been away from that
i do n't really know he said
now they want more
now they might be killed
she would not give her last name
i 'm going to take the fight to him
there was no immediate comment from the israeli military
but talks should start first
then there 's her other problem
this is n't the end
it 's not as strong as it should be
i 'm late for work
he said he has no other details
no details were announced
i should be all right for the next game
he denied all charges
the bush administration has given few details of possible military action
i do n't think i could do more
it 's not the end of the world he said
but we were arrested on the way
the defense ministry said it had no comment
i do n't think we 'll have a problem
they were the same men who had come before he said
this case would be a good start
i did n't play my game
victory is important
i have always wanted to come here she said
another vote is set for thursday
we can use the points
this is a great day
the other countries also face problems
i really do n't want that she said
the peace has come
the others were released saturday
if i 'm not at the top i do n't even keep up with it
they 're still here
and i think you do too
several face trial
the first report is expected this month
only i can do that
the market was closed friday
but it was just a thought
i want to fight the best
the government has never released a final report on its investigation
i 've always found a way he said
the news agency did n't name the official
police did not comment
the military had no other details
no other details were immediately reported
the parliament 's vote is not final
there were never seen again in public
the army spokesman did not immediately comment
but south korea was left out
they would report them to the authorities
all said it would not
he declined to name them
an appeal was planned
in any case the u.s. does n't always get its way
one is hope he said
that 's the only problem he had
company officials could not immediately be reached for comment friday
we are a strong team and a united team
there are things you have to do
he refused to give further details until the investigation is over
the judge could not be reached for comment
they just want you to get out of their way
he was the man of the people
four people were injured
that 's the way to win it he said
the talks are to last until friday
that 's the thing that is very important
there 's no market
that 's played out now
he lost in the first round of the french open
they got what they wanted
it is made up of the league 's top players
that was nothing she said
after all that 's what they do
he is the first opposition leader to take power in south korea
you just never know in this game he said
police officials could not be reached for comment on the new fighting
they will do what they want
it had in the past
this is just like the palestinian issue he said
they will play as long as there is a place and the time
he said people would not be arrested until they are released from the hospital
i 'm never different
some never make it home
he did n't want to start
i 'm going to give it a good shot
they 've got to win one more match
official results were expected late wednesday
he did n't get what he wanted
it could take a while
both players are injured
we need to change it
others were against it
the problem is we are palestinian she said
no one would say that
that was n't a problem thursday
she could not be reached tuesday for more comment
for the last two years he has been a member of the european parliament
still it 's a vote
who is to see this through
people do n't believe it
he was never charged in that case
she made no comment saturday
he did not give details immediately
i wanted to work on it
that 's the japanese way
that 's the way we play
this is going to be a close race
i can control all those things
in washington the state department had no immediate comment
call it the little city that could n't
she refused to comment further
the price was not released
i think they 're the best team in the league
police had no further details
defense officials declined to comment
that report also could not be confirmed
but he declined to comment further
we are working for their release
i 've been trying to win it for a long time
we did n't get him
it said three others were injured
he could not be immediately reached for comment on sunday
the trial will continue tuesday
will they fight to the death
that 's the only thing that 's left he says
we have it now he said
i do n't want to say more than i should
she has never been back
it 's a great great hospital
they wo n't stop me now she said
just play another good round and take it from there
israel 's foreign ministry declined to comment on the reports
we 'll see whether there 's any change in that
the day is now known as peace day
i always need the money
they were arrested monday
the country was one
so it will be the same thing
they did their job
but i do want the details to be right
he gave it a good try
the government has big plans for the future
they did not give other details
president clinton has declined
that office had no immediate comment
they are believed to be held without trial
three rebels were reported killed
it also has a federal government
that was n't likely
you ca n't change them
but they said several more people may also have been killed
the judge was expected to issue a ruling this week
they also like to get their way
the coach declined to give any other details
then again they might not
parliament will have to vote on some others
that will be no problem
authorities were working to free them
he was not scheduled to play this week
they do not have to do this
there 's got to be a change
such weapons have not been found
japan will face china
the parliament is likely to vote on it later this year
police could not be reached to comment
we just need to keep working on it
i 'm going to go through it
i just hope i 'm not one of them
it may not be too late
but she said she can not return
israel had no immediate comment
the election is scheduled for thursday
if they had n't scored i think we would have won
they did not give a time of death
would i be able to do it the right way
i do n't think we want to get into such a situation
that may never work
i could n't help them
that will take a lot of time she said
i want to be a part of the team
three others were also arrested
that program will continue
i have to do my work he said
that 's a thing of the past
they gave no details of the meeting
but that would be too late for us
we do n't like what we see
he plans to give a news conference thursday
the report gave no more details
women 's group russia
both men went to the head
details of the friday meeting were not announced
they should be released here
officials there could not be reached for comment
it has nothing to do with that
i 'm here to attack bush he said
there also was no immediate comment from the u.s. military
i just want to get in and play
i just could n't get it close
most people know who they are
the decision was right
the rebels could n't immediately be reached for comment on the report
the american military said it had no information
she won seven of those games
the court 's decision was expected
i have n't been able to do this for a long time
it 's just a statement she had
others still had hope
i just do n't think i could she said
but it would be a good fight
but we 're going to get there
officials said no one was charged
we had a great first round
it was the first victory of the year for both players
this should go to the end of it
he has yet to be tried
we do n't want to take the lead he said
we 'll see whether china does
you lost three years
it was not known if they would
they were not charged by police
there was some good news monday
six others have been charged in the attack
the company had no comment
so they found another way
no one died of the fire
i do n't see any problem here
the foreign ministry had no comment on the reports
i just think he wanted to win
you can always come back
then another and another
you can call it however
that will not change
and it is not over
it 's a man 's world here she said
there 's nothing to be lost
we all want to know more
she 's won the world cup before
you ca n't say much
it said it would win the vote
ca n't win she said
do i think i can win
this is an important point
but it 's got to do that
people can say what they want
five men were arrested
their name is very important to them
i really wanted to win this race today he said
no group was charged
he has n't told me
the problem is that you ca n't really name them she said
we always have been
that did n't change
and i will keep working until we do
i just want to help them
there is n't and there wo n't be
that was as close as it got
we took them out early
i think he 'll play
we would have died for that she said
i think we 're going to be all right
there was no thing
things just did n't work for us
it was n't an issue
it 's information that people should have
he 'll be there she said
he declined to comment on their talks
we want the prices to go down she said
now they have peace
that 's part of the business
we want to help it to do that
he has yet to face charges
we 'll do some of it
a i have been there
but they said no one had died
this is much different
it 's a big victory for us he said
he is still one of us
we were so close to victory
he has had them before
she declined to give details
israeli authorities had no immediate comment
its office will be set up wednesday
they then called police
the violence must end
he was arrested four days later
there were no other details immediately
that is all they can do
i 've been saying it since i got here
and they think nothing of it
i think all three have a chance
you always want to have all four of them
women however are not allowed to vote or run
and that 's been just the case
we will work for that
and he 's the public face of it
results were released after the market closed monday
we just want them to make peace
one was released without further action
i 've been very close
this is not a given
results were expected today
this is the last time
she is expected to meet with its head
she wants to take the chance
i gave him a run for the money
this is not the end of the investigation he said
that 's the way they have always been
that was the most important thing
i would n't do it for money
that was not a problem on thursday
no vote was expected wednesday
she had no immediate family
i know that i did n't
four other players are also injured
the ministry gave few other details
the future will come
all were released later friday
many analysts had expected little change
he has had no news of him since
the government did not immediately comment on the talks
i think we are going to get there
they 're going to come out of it
it 's great to see them
the team did not immediately return a call from the associated press
i know he 's the best in the league
their support was great
details of the price plan were not announced
he does plan to come in
the international officials had
we hope he 's right
we 'll continue to work at it
that may change this week
now the court has made that decision for them
the team lost three of its last four games
you got to stop them before they move
it does n't have to work that way
you ca n't do much
three people were killed
officials refused to comment on the report
two people were arrested
the men still held were
i believe him clinton said
i know i can always call him
it 's really a long shot
police officials would not comment on the report
there was no further comment
you do n't have to play
in france however it fell by three points
they did n't last long
but there was also good news for the economy
the security council has refused
i want you to know he 's never late
the process took more than 10 years
it did n't take long
that 's what we know
the case is now under police investigation
but if we have to we will
they were trying to get me to take them
they do n't like what they see
i do n't want you to get killed
i do n't know who has it he said
if he is left off the team it would n't be the first time
and i want to do it
i thought we were going to go out of business she said
our game was not the same
we know that israel is a good country he said
but this might not be their last chance
my family is going to be there
we are part of the group
no games were to be played thursday
on monday six people died
but he has n't won the war
and he might have company
both players have a chance to start
we are the children of war
she said the talks were expected to last all week
he says he never gave it much thought
the rebels could n't be immediately reached for comment
that 's his decision the official said
he said two people were killed
i think it is going to be good fight
a decision is not expected until later this month
there 's been nothing
it 's his third world cup
he 's played in korea
but that report was not confirmed
i 'll do that he said
new talks were not expected before monday
the government had no comment
we 'll just get on with it
he has n't won here since
if i 'm good i 'll be there
the problem is that he ca n't run
police did not give any other details
we have some plans he said
the court 's decision is expected this week
there was no immediate decision taken
and we do n't have a big party team
there 's no need to change
the company plans to appeal
they 're working on it
each business has to do it now he said
i just wanted to get a run in
there was n't time he said
they wanted it more than us
i did n't give him any chance to come back
now he has to lead
i just go and play
i do n't see a change in that area
several people were arrested
they did the same after the game
i know she did n't like that
we have to help him
final results were expected early tuesday
it was a good week
he has work to do there
i can do some things on the court right now
you just want more of it
this is the best job you could have
they do n't believe in nothing
i know i 'm going to be back here he said
he was right but it might not stop there
this is a financial issue
take the past week
she declined to comment on the meeting
the american agreed with the decision
five others were injured
she did not immediately release the results
i 've got to get out
we have to deal with him
we are not political people he said
i have no power to do so
they need to come up with a way to support them
it is the will of the people he said
and we do n't know
washington has denied the charges
no one took him up on it
they should be tried in court
there will be violence he said
but will that last
the case is expected to last 10 days
bank officials refused further comment
he always tried to do for other people
he said party leaders would meet again friday
authorities are trying to change that
but some are trying
we would have died
i know i can do all of those things
there were no other reports of violence
i think he just wants to get on with his own life
they 've got a great defense
there was n't much action
i did n't want to see it
no one has made a major play against them
we fight for one world
still shares rose on the report
financial analysts agreed
there was no immediate comment from authorities
now we 've got to do it
it 's been a long week
you did a great job
iraq denied the report
that 's not process
they had not been charged
he would not say who had made them
they need help now
united press international is a great news agency
that deal was announced last week
it has yet to be made public
but it is n't a bill
that 's what was important to me
i thought it was great he said
this one appeared to be no different
it was very clear to us
his death has been reported before
for the past three days nothing has
i know he would not do such a thing
our work is not over
i could n't believe it
we 'll see whether we can do that
still could n't believe it
he was later released from the hospital
he had no details of fighting wednesday
a news conference was planned for thursday
you do n't want to win
results were expected early saturday
we 've got many of those
i do n't know what 's different now
you just have to hope he does n't have a good game
no charges were given
that 's right bush said
most analysts believe the race is too close to call
no price has been set
if they give up there is no hope
we will play our game he said
i need to work on that a lot
i had a very important meeting
the return is high
it will be held thursday
they come for work
i think it will be a very open game
that 's his problem
it is a very good race for him
there was no new comment friday
it did n't work out that way but it really did n't have to
the police gave no other details
no other information was released
a decision is expected before sunday
the decision was n't announced until after the game
and it will be work
i 'm here to try this case
but there 's got to be a new way
they were not seen again
i 'll give it a shot
we have a great time
again he gave no further details
the israeli army said it had no information on the report
this is a great city
it 's going to be a city without children for some months she said
are they going to get this part
he has been very good about that
we have won big time he said
she declined to give further details
the army said it had no other details
the military said the attack took place on sunday
we 've never seen any of them she said
i believe we are past the point of no return he said
i had one good shot
she can back out at any time
a united spokesman could not immediately be reached for comment
i only want to go home and see my family he said
i played last sunday
we had to take him out
we have to play the same way we 've played the past three games he said
she has never lost an election
the israeli army spokesman had no comment on the report
they just took my name
we need support from major countries like the united states he said
parliament is scheduled to meet again sunday
no further details were released
army officials did not immediately comment
they do n't want to face the record
he had two other children who died
there was no immediate comment from washington
but there was no house
it is time to change that
a decision will be made by the end of the year
this week is great he said
he refused to give further details
i hope this is one
but that 's not their job
this time was different
i 'm not called by my name
after that day things were not the same he said
i do n't know what will come next
he give no further details
news reports said three people were killed
they took a chance
the team left iraq just before the war after several months of work
they won two games
their problem is not political
no other details about the case have been released
i do n't think they 're right
she 's always on top of you
i think a lot of it has to be political
this is another start
i think it is a very good thing to do he added
you do n't have to do that
it could have been more
they could be held until saturday
there was no immediate state department comment on the meeting
i need to stop saying that
the spokesman gave no further information
they would have shot them
financial details were not announced
now can we have our players back
he 's never been hit before
he was told to be out of the country before the end of the day
they denied the charges
many people were hit
it can be but it was n't on saturday
it could have been a great race
those weapons were used by police
action will be taken against any company that is not open he said
you will never get him
that 's going with me
it will help her with her last year
no other people were injured
the situation is now different
i do n't have time for games he says
but that 's what i found
that is their right
he is not the first
i hope he will be able to come clinton said
you do n't want to go
it 's such a great city
he wants to be the man
no one has been arrested yet
i do n't want more
i think that 's very important
they would give no other details
the group had denied the reports
we were the first to do it
to me it 's a big issue he said friday
the official declined to give more details
i think we can get this right
results were expected sunday
however we might never know
you ca n't force it
it called for his immediate release
she said she had no more information about his death
i 'm a long way from home
they want to come back here
i did n't want him to go she said
we do n't like that
local police could not be reached for comment
u.n. officials said they would return to iraq on tuesday
the state department would not comment
we can not be part of this attack he said
we 've got to keep it going
they do n't like us
you do n't think i 'll do it
we can have a fighting chance
the first results were not expected before sunday
there is no need he said
so it was n't good
the other says it 's not
i do n't see any other way
the u.s. military said it had no information on the attacks
i do what they want
but that 's as close as it got
but there was one problem
we have a great attack he said
this is not an issue he said
city officials have declined to comment
he 's one of the best players in this game
and we said who is this
but there 's no decision on that
it 's not a case i can try
it really was n't a big deal
he did not immediately have further details
i 'm going to make the most of it
play is scheduled to continue tuesday
bank shares also rose
they have died for us
the final is set for thursday
i ca n't really believe it
i know we can win this season
i just need to get it and keep it
we 're no different than any other member of the public who wants to do this
others want his head
i did n't see that
he had no other details about the fighting but said the rebels would continue with the peace talks
but it is also a nation of law
talks on the new government are under way
there was no immediate reports of fighting
i do n't run for money
i think he could get up
that was before the war
we just did n't get there in time
the other member is the united states
that is the last thing we would want to do
but we 'll never give up
that 's all i 've been able to keep down
i do n't want to win if they have to do this she told reporters
the military never reported the attack
that report was not confirmed
police were reported among the injured
we wo n't get that
officials did not release the man 's name
the union has denied the charges
they do not play each other
we do not want people to move away he said
he 's been a round for a while
he expected to win
the trial is expected to last for three days
i thought it was for the best
there 's been a lot of death
i played my game today
i did n't get any free points
we do n't want to stop here
i hope people will give me a chance
they do not have a plan
the four were arrested
i wanted to give the team a chance to win
the talks also include south korea japan and russia
we have no problems
the group also plans to appeal the ruling
it was a while ago
i think we 'll see his best game
they can do that he said
we had to win this game
they said it 's not going to be the same
there was no comment from the government to the report
it was his second major league start
i would n't want to give you a number
but this has not been the case
that could not immediately be confirmed
this should not be allowed
it will be one of these
but he said no decision has been made
this is her report
he was arrested last year
he declined to name any of them
trade ministry officials refused to comment on the report
police said 10 people died monday
the spokesman said
i ca n't believe that
but it would n't work for him
it 's great to come here
she did not give her name
they really like her
the government is scheduled to appeal that ruling wednesday
he did not meet me to give me information
i want to win it she said
however china is not one of them
there are many like him
now is our time the man said
i just want to be the best
i do n't even have to think about it
i want to be there he said
we have to have it or there wo n't be a deal
the state department denied the report
the two were released later
police did not immediately release any other details
we 're in the right place
israeli officials had no comment
the children will be killed
i think i could win she said
it really was a family
they keep me going
you 've got to keep going
the violence will never stop
i 've got to keep my team in the game
the rebels denied they had lost the city
it did n't start that way
the army spokesman did not immediately comment on the report
but there is still opposition to such a plan
they had two of them
there 's nothing he can do
i 'm going to try to win the race
the trial is expected to last through the end of next week
which is all it really wanted
it 's got to come to a stop
the american women also agreed to the system
financial details were not released
government officials declined to comment on the case
he declined to make a final statement
no one can help me there
it is not that way
and they were right
then he lost the race
american officials declined to comment
he did not return a call seeking comment thursday
he said it was his decision to come back when he did
the election took place friday
we 're here to support the man
he had no other details of her death
we want new elections
they really like each other
our future president is in very good company
we must see each other
we have to fight through it
but he will play again
police declined to comment on that report
that 's not being a man
i had a great year
we want no violence
a ruling is expected next year
she 's got a strong will
i could n't do it then
york did not immediately return a call for comment on monday
she could n't say it
this is a just fight
i do n't want him to go he said
he did not name any nations
there was no violence reported
i think i 'll run he said
american officials could not be reached immediately
that report could not be immediately confirmed
i know what 's going on but i ca n't think about it
we should have more of them
the conference is set to end friday
he 's trying to lead his team
it 's the best thing for the three of us
it said israeli forces did not return the fire
i never used to be able to do that
there will be a press conference saturday
do you know what is going on
the reports did not give any other details
she is expected to be released next month
and i did n't like that
and the people 's will
but i still have hope
i want to make a lot of money he said
i want to do it again
i know it will take a while
we wo n't be there
if you 're going to do it you 've got to do it at that time
we need peace she said
it was before and it is now
general elections are scheduled next year
he said the group will appeal the decision
but little opposition is expected
that may take several months
and we 're going to go
many people do n't do that
start has one point
i have a very little chance
we want to be one of the best
we are not going to give up
it 's not working for the american family
i could always use the money
it was also the last time
both were shot in the head
five soldiers are under investigation
a spokesman confirmed the report but declined to comment
we need some action
but it was different than that
but that 's not going to change a lot of things
i had no way to get home she said
major made no immediate comment
do the right thing
he did not say whether he would be charged
things will change she said
the final vote is scheduled wednesday
for a while that was n't a problem
so i will never back away from that
his home was one of the first hit
but that was three years ago
the judge said he would have a decision on wednesday
he was just too good
i 'm able to work out
their political system is also different
that day may have come
but there has been little action
this is a big decision he added
they were arrested last year
this is a great way to do it
two of the women later died
there 's still a lot of time
now is our time to win
she was to start a new job monday
we 're going to try he said
if he is i want to play
still life went on
it just was n't my day today she said
they could just do away with them
she had no further details
it 's their president he said
he said it was not
and there was a problem with that
but we had to go back
however she was released later friday
he refused to comment monday
you have to help him
it took six years but now we 're here
she called police but did not press charges
we also hope it will be the last
these things take a while
we think he just wanted to go home said the spokesman
i just did n't do the job
we just did n't know
you are always working on that
they are the best of us
israeli police had no immediate comment
it 's the best thing for all of us
they were allowed to return later
reporters are not allowed to go to the area
it would have been great to run against him again
so we 'll have to change
we did that and we will continue
but some of his own party members say his end has come
i just need to get used to it
a new coach was expected to be announced later tuesday
monday was one of those days
and i think that was a great thing
it was his second of the year
the ministry gave no immediate details
so she took action
it was the only match played tuesday
now they plan to take him home
that just does n't work
no one would likely run against him
but he 's never won here
it had n't before i came out here
the people will get what they asked for
he is not going to take a lot of time between points
he does n't give you a lot of free points
i just could n't believe she could play that great
china 's victory was its first
few people think so
that 's when it 's time
it 's very important to us he said
that 's government time
but no charges have been made
the security council vote was n't bush 's only problem
and saturday was just the start
now he wants to work on another
they did n't like that he said
a final decision is expected wednesday
nothing i can do about it
five people were killed
that 's all i want to say
they 've got no case he said
at a news conference
it 's the best one we have
police later said the man died
i 'm not going to give it back
a spokesman did not immediately return a call seeking comment
this is one game in the league
i did n't get it at all
so you can see the good that 's going to come out of it
it is a victory of man
the trial is to continue wednesday
we have to get used to it
all we can do is run
police denied they used force
it 's just one of those things
they said details will be released later
we have n't got an agreement
the u.s. spokesman said the soldiers did not return fire
she did not name the hospital
i 'm not going to get into that he said
the statement did not say whether the six were killed
a foreign ministry statement
we 've got to stop him
there were no details on their condition
i 've seen it before
final results will be announced saturday
he declined other comment
they 'll get it going
business reporters
i just want a little help
i think it 's good he said
there is no security now he said
the government refused to comment
the home office refused to comment
you just do n't do it
i ca n't take them off he said
federal authorities wo n't comment on the investigation
yet they also are members of the government
i like to play with people
the israeli military did not immediately comment on the attack
this is the clinton white house
i did n't want people to know who i was
both reports were released friday
i was called by the defense he said
you always hope for this
but he says i 've always wanted a home like this
he would give no other details
both had been shot in the head
the deal is scheduled to close next month
three people have been killed
it said the ruling was announced tuesday
the match is scheduled for 10 games
it 's an important decision in my life
they do n't even know her name
now it could be too late
it did not give any more details
five people are still being held
the 10 were arrested thursday but were not charged
one major has been played this year
but we must not give up
it 's good but it 's not great
there 's a saying in china she said
i think it 's going to be a great year
but some got a head start
with me they expected me to win after the first or second race he said
i just have to continue to work
they said they did n't have any
even a victory would n't put them into the top two
there was no immediate comment from the u.s. military
and you know who we are
they could not be confirmed immediately
no violence was immediately reported monday
for a long time it had to do
the federal case is expected to last six months
defense ministry officials declined to comment
we have a good case he said
i 've got some good plans
it 's the right time
and i think we have
it 's a political decision
it was the last game she would win
no decision was taken
if they do that there wo n't be any problems
and that was the best one i hit
we do n't need war
we had a good defense he said
that does n't change
they never had a chance
it could be years before they return
they scheduled a news conference for thursday
the report could n't immediately be confirmed
he denied the charges against him
we support you on this
a union spokesman declined to comment
she played a good match and i did n't
she said police have refused to take a report
it really does n't have that much to do with it he said
people have had it
this is an important agreement for our company he said
it 's a great situation
that 's different now
but he 's been so close
but he told me this was different
i do n't see what the big deal is
they can keep it under control
it 's the third week of the season he said
it is time to stop that
we want to be of help
the season could be over
there is no business plan he said
we do n't go to them
it might not work he said
but that 's our goal
the men had denied the charges
he just had a great way about him
that was n't always the case
i hope there wo n't be a problem the coach said
many also were killed
now with so many other players in the league it 's different
i call it an agreement
it 's part of his family he said
it 's going to take some time
it 's also for the future
he never had a chance
but there is a need to try
i do n't know the details of that he said
you may think he is nothing like you
no one was injured during the fire
the people really want it she said
we do n't know who he is
the system has no future she said
the six were arrested tuesday
in a way he is the law
i think that 's all
but there 's more to do
now we have two he said
i want to do these things
i would have been there in a second
i do n't think you are allowed to do that in this league
i hope i can keep going
ministry officials could not immediately be reached for comment
but this is my chance
we do what we want
it was a member of the family
i thought they would help me
so have local leaders
she had no other details
it 's the best thing that we can do for all the people in this situation
he was n't charged
i think he would want to play me
there was no immediate ruling from the court
he declined to comment on any of its details
but he said he 'll be back
he says he did n't do it
this is the people 's will he said
this is the third time
i just had to keep up with him
the british killed two of them
it was a very important time for her
police refused comment
he could not immediately be reached for comment wednesday
we do not have a deal he said
these are not such problems
this is one of our top players
and this is the chance
we have to play our best game wednesday
if i do n't he 's going to win
i thought we were close
he just had to get away
they just do n't match he said
i 'm not going to give up until the end
there have been very few problems he said
a man was also killed
the final round is scheduled for sunday
they are on trial now
it 's not the way i wanted it to go this week
she was reported in good condition thursday
police would not comment on any of the reports
i have n't given up hope she said
i wanted to have money
they could n't do it without each other
i do n't believe in it
he would n't give her name
if there is too little money there is too much time
the trial is scheduled for thursday
so it 's a good deal
he did n't give other details
the stock market is down
that should make for a great game
no further violence has been reported
but he could n't get us
it 's the way i play the game
we are not political
still the defense is trying
i 've got to appeal
i think i can do it he said
there was no comment from israel on friday 's fighting
he just wanted it to close out
it was n't like that
his statement to the judge was n't released
but it 's no big deal
i 've got to control that
results are to be announced thursday
talks began last week
i believed that he said
they were arrested sunday
we had no working weapons
it 's all a political game he said
this is the future
israeli military officials had no immediate comment on the attack
u.s. officials refused public comment on the plans
we may never know that
the eu bill would also
officials declined to give the name of the company
i just wanted to come down and show support for coach
korea has no right to world cup
u.s. officials have refused to comment on the case
if we have to deal with the problem we 'll deal with it
it is a very important nation
it will be no more
this year things are different
the trial is set to continue tuesday
company officials declined comment
they 've made a lot of money
i 've been there a long time
i thought it was going in
he said no decision has been made whether to appeal
there are many others
the russian foreign ministry statement gave no more details of the case
this year was no different
and it came just in time
that will come next season
she did not have details
it was expected she said
police had no details of the attack
life does not end here
they got us this time
it does n't have the federal government
he 's really going to attack it
we do n't have money she said
i have nothing to show for it
this just would n't work
he did not give any further details
the state department had no immediate comment
no details were released from the meeting
this is a decision of the bush family he said
he said they have no children
we do n't want to deal with them
it was the right thing to do he said
we did n't have to take it but we did
but it 'll never be the same
he always has been
some people do n't like it
and that could be seen this week in israel
i do n't see a problem
it is a way of life and they would not want it any other way
the rebels denied it
officials said no one was injured
he later told reporters that israel would be his only stop
a ruling was not expected before next year
we may not be able to use them there
the ministry statement said only one was shot
it 's not the end of the world
first results are expected early monday
he had no immediate comment
i was n't one of them
we got to see him as we had not seen before
he 'll do his best with what he has
it refused to give further details
what has become of us
he refused to give any details of the case
the french refused
i had a great three days with him
news reports could not immediately be confirmed
he did not have any further details
she said at another point
do you need to call
he will return to china on saturday
i just do n't know he says
he did not say who would be on the team
the president is on a state visit to china
it could take several months
this is not over yet he said
that would not give us the best chance to win
you do n't have time to think
i did n't want to think about it
i do n't have a house and i 'm never going back she said
this is a return to my home team he said
i did n't want to have a political case she said
four others also died
the agreement was reached wednesday
u.s. officials could not be immediately reached for comment
this trial is different
the second run was so great
a final vote was expected today
he would n't give more details
if we do n't it will continue
he had denied the charges
there were several countries that did not
no i think you 're the coach
i would have no problems if he came in before me
we 're now in an important area of support he said
most are allowed to go on their way
for me the match was over
the statement did not give details
can you match them
and if you do n't do it you 've still had a good year
i 'm not the only one
we have the workers
but we ca n't change that
i do n't believe he could do that
that does n't help us win he said
it was not a problem
now he is on his own again
many were never seen again
a third was expected later
its shares fell on the news
another meeting was scheduled late tuesday
this will be the team 's final season
he did n't need to do this
then there is last year
he was arrested on his return
it is expected to last two days
national court officials refused to comment on the case
authorities said late wednesday that 10 people were known to have died
he also said he can do little to stop them
it was not clear whether the office would be closed down
they 'll report new information
peace is more important than elections
we really did n't know
over here i do n't even have a name
we told them we did n't want to see it again long said
i hope to do it again he said
that 's all we had
another police official who declined to give his name said 10 workers were killed
the vote was scheduled for wednesday
then came the play of the game
i ca n't change that
he did some good things
we have to have them right now
he gave no further information
he is now under investigation by the french authorities
they must want to do it
it 's a good group he said
this is a first for us
but help was not on the way
we have a very long way to go
the second is price
we do n't have security in our area
it was like a big family
the companies could n't be immediately reached for comment
if they get hit they get hit
our job is to support all of them
i should have won the race
union officials could not immediately be reached for comment saturday
we 've got to do the same
some were told they would be shot
officials had few other details
the race is now for second place
a government spokesman denied the report however
i do n't really believe in it she said
it 's not one election that 's going to do it she said
they just could n't do it
israeli officials did not comment
he did n't give any further details about the talks
police refused to comment on the reports
this is an important area
if he is we 'll get him
it did not name any companies
he does n't want to do it again
the man was arrested friday
most other countries have already given up
she did not press charges
the league did not immediately return a call for comment wednesday
he was taken to hospital
and we want to keep it going
a ruling is expected later this month
if he is he can really help this team
but he said the time has come
family members immediately took her to the hospital
the israeli foreign ministry said it was n't
he said he had no other comment
i think it went the way we wanted
there are 10 billion
you 've left out too many people
he is expected to be charged monday
you 've got to believe him
but that could be just the start
the statement gave no other details
this has been going on for some time
there 's no money he says
authorities believe they were killed
the nation should have the final call on that
the israeli army declined to comment on the reports
they want to see you
our family 's business is our own
i was trying to get him out
the state does n't
that could change next season
we wanted this third place
it would help out a lot he said
this will be no good for european security
he said no attacks were made
we think he 's a good leader
that 's the action
this is really important to us
we have to fight it
you just have to keep fighting in match play
but it did n't last
the players union did not immediately comment
seven other people have been arrested in the case
they had no family here
there were only three of them
the final is scheduled to take place on sunday
that took until tuesday
all three are scheduled to be tried next month
the government could not immediately be reached for comment
i still have to work that out
this could be very important to them
the judge agreed on both points
we need to get on with life
you know what he got
this is the situation we have to change
asked about the election he said i think we are going to win this game
but that is not possible
he added we do n't think this is the time to change the government now
that 's all i wanted to do
i 've got to do more
race two is scheduled monday
we do n't want you
it 's a part of the game that has to go
but there is another day
he died late tuesday
that was a head issue
it is a good start he said
i did n't think it was possible
but it was n't a hit
the report was expected to be released this week
i did n't want to know the details
it was their third meeting
we did n't win the match today
the money is n't important she said
a trial is under way
i think different people see different things in different people
the rebels have made no comment
four other players also finished monday
the investigation will continue next week
the vote confirmed him for another seven years in office
we think it 's a great thing he said
it 's not an economic issue
but people will always want to come here
the second run is set for saturday
we should not even be there but we are
each took office saturday
a ruling could come in a few days
a few things already are known
i have no problem she says
i do n't know he told reporters
this might be his best chance to change that
right now all they want to do is play
he is free to do what he wants
he added that the team has no comment on the case
official results were expected to be announced next week
now they 're part of us
you can take that to the bank
there 's still a chance we can get him through this
the best is yet to come
that is n't the case here
she does n't do very much
it 's time for change
i just want to move on
i think it 's his time again
the force is not going to fight its way in she said
we like each other and play for each other
he would not name the country
it was a new thing
the state also tried to help
but some people just do n't get it
it was n't immediately known whether they would appeal the decision
no it 's not working at all
but the u.s. open was great
i can play my game
but i think i 'm going to make it today
he did not name the officials
no one can do that
we had to take action
most are expected to be released by the end of next week
the money just is n't there
the court said it will issue a decision on thursday
both men denied the charges
we hope he will not do the same again
this is his family
our people need help
and no men allowed
free trade agreement
this is our first time since then
but officials want more
the match was one of two saturday games
we had to make a decision
at that time the man always made the decision
it just did n't work out at all
that will be seen saturday
he has a good shot
it would be a big change
i do n't want that
but that is their job
no one was injured in any these attacks
and that was the race
the israeli army did not immediately comment
the final is on sunday
there was no immediate police comment on the report
that may have come
the israeli military said soldiers did not open fire
there is a market for it he said
that was more than two years ago
i think it 's going to be a very good match
all were arrested last may
she declined to release further details
and change is good
and there was nothing you could do about it
i do n't think they will change that
the process could take many years
it 's always the same
i do n't think i could clear my name he said
military officials refused to comment on the report
it 's really their decision
we really would like to know what 's going on
this case is now on appeal
this one made up for it
that 's not right and i work for what i get
it was the united states first world cup win of the season
the problem is time
he 's a military man
he was arrested last thursday
he 's got the fire
washington state has a similar program
they 've won the last seven games
but they were never confirmed
there was no immediate comment from the u.s. state department
he can do that job
we never wanted to go to court she said
he has said he would appeal the decision before parliament
he said there was no violence
he says there 's no way the president will be able to take him
that is n't about to change
but there were no major attacks
it 's on our court
he was then a major general
i think he is right
the foreign ministry had no immediate comment about the report
you just do not know them
i do n't think about it
he does n't need the money
i do believe them he said
authorities said no one was injured
the government did not immediately comment on the reports
things did n't work out
the results were announced late thursday
to be going for a third that 's great
you know it 's not the place
american had no immediate comment
it was a good day for me
we just were n't very good
results were expected to be announced saturday
the most important need is security
i do n't know that i would have
the companies know it
south korea 's foreign ministry had no comment
president clinton is
i think it 's over
but this could change
she asked him to stop
there are things i could n't do this week that i 'm going to have to do next week
we do not do that for them
things are going to change he added later
and that 's got to take time
authorities said no one was killed
asked for details he said i do n't want to get into that
that 's all he wanted to do year round
i did n't see any other way
i 've been in that situation before
it could be a foreign leader
this is our country too
the ministry declined to comment on the report
the good thing is that both leaders have called for it to stop
but it was n't just a death in the family
i had it before he did he said
but that was not what they wanted
but it could be too late
i think i 'll be up to it
that 's all i have to say
but he did not give details
there was no immediate comment from israel
a united spokesman declined comment
but there is n't one
i do n't want to be the second one
we 're here to do a job and the job is to win
local authorities could not be immediately reached for more details
i did n't want to take a chance
they were being held by police
a vote is expected this week
but the problems are still there
that was the best we could do
but there is nothing
it 's a chance to come to new york
they are expected to start a business of their own with the money given to them
that was a big help
the men said they would not appeal the decision
i wanted to win today
china did not immediately comment on the change
if they want the issue we 'll have the issue
we need to know right away
i can never go back
the army refused immediate comment
there was no official comment from the foreign ministry
the press office declined to say more
he 's important for us
it was not known if he would appeal
it 's just like life
there were no other games friday
british officials confirmed the visit
three israeli soldiers died with him
however no official decision has been taken
the united states won that world cup
the president did not comment he said
the others had no immediate comment
and he has some company
we 'll have a different game plan for him
he said the campaign was still working on it
each case will be different he said
you may not like what we do he said
he did not name those countries
it 's more important to him just to win a game
they would not give details
he 's just his own man
no i do n't think that 's the case
we would never have won
others did n't move
that might be my best point
in washington the state department declined immediate comment on the report
the last parliament had just two women
with a little help that is
now i will never see her again
the second set was similar
the report has not been made public
they did not return
she is seen for the last time
i have two more years
he will return for the court case
they were just great
they just did n't give him a chance
they want to come out and see him
i 'm not going to comment on that
three companies want him to record it
the two have denied the charges
he could not immediately be reached for comment monday
police said they arrested four people
life wo n't change he said
it was always going to be close
no fighting has been reported
he had six children
but they came too late
they do n't like people
but if you had asked me the next day i would have said we are going to win the meet
the official would n't give any details of the talks
we do n't know but we 're not going to stop working
she has not been arrested
there is no way to win a war like this he said
israeli officials had no immediate comment
that 's all i can think of
it was n't the same
we did n't start it
the minister gave no details of the information
he is scheduled to report thursday to the security council
we know they are going to do the same thing
it would n't be good
we just had to do it
security told him not to come back
he said he had been told they were shot
violence in the south
the army did not release his name
family members of the men confirmed that the appeal had been rejected
you have to have a hit
u.s. officials would not comment
i do n't see the money
it 's not our problem
but i do n't know of any details
he called it a job of the government
the process can be long he said
we want to win a game
she would n't comment further
the israeli military spokesman had no immediate comment
they do n't want a federal state
he is a great coach
he said four police were killed and four were injured
police said four people had been arrested
but really they had n't had a problem
he did n't play after that
we do n't need to do another deal
it really does n't
five of the planned
a vote was expected tuesday
the u.s. military said it had no information on the attack
hospital officials refused to comment on her condition
other details were not reported by police
it has nothing to do with force
but they want a win against the united states
both nations already have a free trade agreement
i do n't think they can do that
they always think we can do more
you do what you do
i will be the last
it 's very important he said
there is work to do
that would be the end he said
final results were expected wednesday
he said that decision will be made later in the week
police refused to give further details
see has not been charged
reporters were not allowed into the military hospital
she had not been in the top 10 before that
i wanted to keep it going
this is a great place to be
a decision could come as early as thursday
we can not give him a country
i tried to get open and i just could n't
we can use all the help we can get he said
she 's right he said
we support the games
she has denied them all
i just do n't want to play he said
and i want to be president
he died for nothing
it 's not the end of the world he said after the game
the issue is now in court
french officials declined comment
police officials could not be immediately reached for comment
he refused to release further details
that is our goal he said
that had nothing to do with me
opposition leaders said they had put up a good fight
i ca n't judge that
money is also an issue
that 's all we have left all over the world he said
the officials have denied it
we are going on with our job he said
many may never return home
there have been few reports of problems
we just work with what we got
they ca n't change their face
they were scheduled to return to japan on wednesday
they just did n't say it in public
his trial is scheduled for later this month
there is nothing you can do
he did n't name the countries
the report was not confirmed
they wo n't come now
i just hope it 's going to continue like that
he was expected to win
i hope it does n't come
i won on the point system
it declined to give further details
but we do n't want it to stop
there has been no official comment on the death
they all believed they could win and they played that way
the government did not comment
she was never charged in the death
we hope we wo n't have to use those
they were so different
the north rejected it
that will be a process
they 've got the right man he said
his trial began tuesday
the new members were announced tuesday
army officials said white had no public comment
he was not expected to appeal
they did n't face each this season
i won on power he said
the was no immediate information on the condition of the injured
just get out on the court and go
and we do have time to come to an agreement
he never got the chance
they 're different he said
i use it to say what i want
but i thought he would be here
this is my only home
it never has been he said
he found out thursday
both games were played saturday
it 's scheduled to open next year
he has four children
but it 's against the law
i went to see what 's going on
all others came last season
the area is under israeli security control
she could not be reached for comment
our plan is working
there is no way we thought we could go that
officials say it could take days
we want to put on a good show
there was no time to think
police declined further comment
this year is going to be no different
he had to show some give
we 've got to do it again
but can he keep it
we do n't want to get into that
but it was time to move on
the official refused to give details
now he does n't want to go home
agency officials had no immediate comment
the other game is friday
he had to start at the end of the second start
he is now the hospital director
he talks to other people
they run the place
there 's no money he said
but that 's the coach in her
but i do n't think that i have any business in the office
both men were arrested last year
that was part of it
i think he 's a man of the people
it did n't use to be like this
police released no details of the death
he did it to me she said
but she added we 'll see
i think we have a good chance for best show
we have a very good defense
we may never know her name
the u.s. economy is strong he said
she can have all the others
the number could not be confirmed
there was no big party
it would be his first major
it would be his second of the year
they did n't release the man 's name
we just have to hope for the best
i just wanted to go away he said
game 's over she says
but i ca n't be a judge now
and they did it again
i expected it he said
he added that the company would n't press charges
he said he did not know details of the case
there are too many players
the army denied there was any deal
i played very good
that could not be immediately confirmed
he would n't give any details of the talks
he died five years later
he might help the process
family members refused comment
all had been shot in the back of the head
i think we could do more
the company could not be reached for comment
i 've been through a lot this year
he killed her because he could n't have her
officials declined to comment
he did name the other countries
but now it 's time for action
american officials gave no details
there was no immediate need
but we need help from the government
they 've got a good team
so i have given up
i like the way he 's played over the last few years
that was n't the last of their problems
it 's a good time to do it he said
officials said they believed it was found wednesday
it could have killed me
the party denied the reports
the issue is likely to come up thursday
that 's their game
i hope i 'll do more
it really says he 's the best coach of the world
they did n't help us
we could n't have won without him
i do n't want it to end
now he 'll get the chance
i wanted to know who i was he says
she has made no public comment
both were expected to be out of the office until later this week
the fight will be a good war he said
we are going to play as we like to play
a decision was likely to be made friday
comment on the report
it 's not the way to do business
there 's lot of action
all had been released by friday
police said more charges were possible
they still do n't know
and he says authorities can do little to stop it
i did this to stop the peace process he said
the three were taken to hospital
he wants to see what 's going on
i only won one of them
more are expected to be charged in the case
we could n't match up
but he wo n't give up
this may be the year
there are a lot of them
we do n't get down
it will take a few days
it used to be different
any call could be the call
no immediate decision was expected
most were believed held by rebels
you ca n't change the past but you can change the future she said
then he had to make the national team
but he did n't win another game
that was the point
he can deal with them here
prices will come down
that 's not what i want
they can keep it under control he said
union officials could not immediately be reached for comment
it was a statement about the situation
if there 's a call i might go back
the army had no immediate comment on the report
we thought we can win the game without her
without them it would n't have been possible
i 've never seen that
but they were great
we are good people
he tried to play my game
he also called for an investigation
that 's just one of those i did n't
trial is expected to start in may
i told them i did it
he said further talks were scheduled
this is a team that has a future
but they may not make it
it 's allowed me to start this company
they were immediately arrested by police
she said few people were injured
we had more than one hit
and that 's the end of that
i think that 's going to change
palestinian officials said they would meet again friday
they 're a good home team
now i will have time to do it
no decision was expected immediately
i think we have to keep trying
the men were arrested
no vote was immediately scheduled
i have n't been there
i have to win this match
you just show up and plan to have a good time
now that 's good news
but iraq did continue monday
i do n't know whether we 'll do that
i have nothing he says
however he said the u.s. wo n't give up until north korea is free of nuclear weapons
if you do n't play good defense you do n't play for me
i told them i wanted to play last week
these two points were not so important he said
i say that people should come out and vote
a national election is scheduled for next year
south korea and china have denied the report
it is expected to be released next year
i just think it 's the right thing to do
but i would have tried
and i also know it because we 're right
i do n't want to be president he said
he was trying to go
now there 's a new chance
both have seven points
he is still a parliament member
he 's got his chance
and you would hope that that would be the last time
they were close to a deal
we just did n't do a very good job
no one has been charged for those attacks
you do get used to it after a while
she was released the next day with the other women
there were also no men
he declined to give details of the business
there also is the issue of control
that is a good team
both soldiers died wednesday
but he has n't been a leader
we just want our share of the players
this is our work she said
i want to play for people
i can do a lot of things
the game is on he said
we are a united country he said
elections for a new government are scheduled next monday
the system has won
it did n't need any work
now we have no more hope
the united states has called for a new election
i played a good match she said
this is a close election he said
the spokesman could not be reached for comment late friday
this process could take up to a week
it did n't change last year
the judge said a ruling could come wednesday
it did not name the capital
only it was n't a home run
the official would not give further details
you just had to make the best of it he said
she was second in saturday 's race
there were no new economic reports
this is a political issue he said
there is an agreement
each case is different
he was said to be in good condition
four soldiers were also killed
he did n't want to say
the judge said he 'll get nothing
that 's a good start
again the police were no help
and he 's one of them
it did not name the other leaders
two women and one man were injured
then it was his time
he said the process is going to take a lot of work
many had run away from home
the appeal is expected to last two days
the team 's next game is sunday
this is a big deal
they only had their weapons
little other information was released
and i hope it 's not the last time
but it 's not what we wanted
he is among those wanted by police
i think it was a very good match for me she said
he did not say whether he will
a vote was set for thursday
and you believe he ca n't
i really wanted this
i have n't taken any money from the government he said
it began as a fight about fighting
both said they would appeal
it was one thing after another
they will need to get used to it
they went to israel
no one was at home
i would n't say i played my best game today
others were never charged
it is great because it is different
if there 's a war we 'll do it
you 've been called up
it has been expected
the officials will return to japan on monday
it is not likely but we 'll see
now things are different
our problems are not with the administration he said
if it is it can only hope to match games like these
i thought it would never come
she did n't name the two women
he later was released without being charged
if we do n't they 'll run away
we had a great chance
i vote for a strong state he said
he 's going to see us through this
i know their system but i do n't know their people
they should put us in our own league
he later died at a hospital
it 's not my team she said
i would say that they do
they refused to make any other comment
authorities had few details of the attack
i believe we can do it
i do n't think he has seen the best of me
police could not immediately be reached for comment monday
i 'm going to fight you
but you have to stop one day
it is not going to take place without us he said
rebels could n't be reached for comment
but they 're trying
you ca n't move it
he is a spokesman for the group
that vote is expected next week
there was no information on the condition of the children
and those were the little things
the country is run down
that 's not my place
we have a lot of strong players
the company said the process could take more than two years
they were to be charged in court later
i do n't think he 'll be able to do it she says
i do n't really know
however no time was set for a new round
we did n't see it she said
you got to go for it
the men were not arrested
the government has made change she said
i 'll have my chance on saturday
this is a problem for the court
official results are not expected until next week
now is the time they need our help
there is hope for the future
it 's not a state visit
many believed he would have been their next president
you have no part of this they told him
they have not really been seen
but that 's what great players do
the past was past she said
the others do n't do that
he declined to give other details
they did and we did n't
so that 's going to help us
it did not used to be that way
he says he plans to have a public statement later this week
it will never be able
there were no other immediate details
i would never do such a thing
it has never been used
he is fighting the charges
i really did n't think about it he said
there was no immediate comment from the white house
north korea agreed last week
she could not be reached late friday
he was a leader for all the best things
that would be a good thing
is it that important
the election was free of violence
i did my thing and went for it
u.s. officials denied the report
we just do n't know
the return match is saturday
they have six points
this is good news he said
palestinian officials denied this
the general is a military leader
meeting with president of south korea
he said the men were released
but he was never the same
this is n't just another game he said
french police confirmed the report
i want to get up and win this one
she was one of the best
that 's important in a president
earlier reports said six people died
it may not be immediate
by then it was too late for many
he 's from another country
he said no final decision has been made
he was released two days later
no one has been arrested for the attack
he said one of them was injured but gave no further details
she died 10 years later
from there the race was on
we will make the most of it
it was scheduled to start later this week
the police had no comment on the case
this year i will do it
the report also says
this is an important day
we are against the use of force he said at a news conference
i have many information
the american family wants it to be over
two were released on appeal
we see this as a program
north korea refused
two officials were injured
he said the company had no further information
that 's all he 's got to say
the official declined to give more information
he was n't the last
we are still working he told reporters saturday
i 'm working on that
police did not give other details
i could not believe it was our army
if i can get another one i will try
the decision was a victory for the united nations group
six soldiers also have died
his condition was not given
and she wants to go home
we have n't seen any of them yet
a defense ministry spokesman declined to comment
he never got a chance to appeal
the results were scheduled to be announced saturday
that was years ago
then they said they had n't
this was n't just any government
the men 's final free program is scheduled for thursday
if it does n't work they could change it
now there are other problems
it gave few details
this is an issue between iraq and the united nations
we wanted to stop this
no problems were found
i just think it 's different
do you believe her
the french government said no one was injured
the hospital was closed to the public
police had no immediate comment on the report
police said six of those arrested were released tuesday
he has denied both charges
but again that could change
there was no immediate comment from u.s. officials
but this is not any other year
three others were released
i do not have a plan he said
we hope they will make them
he has n't been seen in a while
he said you 've got to stop
prices were not announced
that 's just the way i play
but you have to take what is given
federal officials did not comment
people got to go vote
we need to get them out he said
i told him they might be able to work it out
now there will be more
she died two days ago
i 'm not saying that it 's good
we have n't released official results he said
this is his first visit to iraq
i did n't think we could get out
he planned to make a future
i still do n't believe it
he said he planned to appeal that ruling
that 's going to take a while
fight for job security
it was taken down late thursday
the man did not give his name
it 's just the way it is
many others do n't
the government refused to comment on the report
you wo n't get in if you do n't
the league is the issue
he said he will visit iraq next monday
i 'm not that strong
but i would like to make a visit
that is not likely to get a lot of support
i 'm not going to say what i believe
he also has one goal
they were great to me
it is a lot of time
she is expected to win
it has now been closed
i really believe we have a chance to win
it is time to move on
like new york we 're a great international city
he wants to do it with a world record
there was no immediate comment from the israeli army spokesman
the case did not go to trial
but the problems are n't
life had never been so good
then the fighting began
that 's not going to change for many many years
i think that 's so important
i want to put on a show
police declined to comment on the reports
then he went for help
it did n't need to be
he would not give any other details
it was a good race
but i 'm going to give it a shot
i do not think there is more money
another was scheduled for saturday
no one can force me
but it will take time
they did their part
i do n't think they would have made it if it was n't for them
but would i change the last two years
in the past we 've never had a chance
that 's the only thing
i think we should be good
and it may not be united 's last visit
we can not really know
i 've had a good year
the first round was held last month
it did not give the condition of the other two
there is no hope for us
i have n't seen it
now we know we can play
that 's my problem
that 's a problem for another day
there were no other details about his condition
that is the most important thing
the four will continue to be held there
the season 's so long
i do n't know any of them and i do n't know many people who do
the police would not comment
then the show began
now it 's like he has to win
they scored a goal if you can say they scored it
there was no immediate comment from the foreign office
he has yet to issue a decision
i came in and did my work
she would not give any other details
they may not get the chance
on friday however the show was over
police refused to release her name
i would n't know it if it hit me
i think the economy 's important to women she said
i want to give it one last shot
the committee is united
that wo n't stop me
i had to get out of there
he hit me from the back
i hope that they do n't give up
you have to make the right decision and i know i 'll make the right decision
they are here to make money she said
they did not know his last name
his name was n't given
china 's foreign ministry refused to comment on wednesday
bank officials refused to comment on the report
there is no life for them
they are people just like you
he did not know the price
but that is expected to change
they know what i do
there is no action to be taken
he was south korea 's first opposition leader to take power
each team won on its home court
two french soldiers were killed
give them a chance
i 'll never be there
the company refused to comment monday
they may meet by the end of the month
but you ca n't do that here
for him the best thing is to be here she said
i can make no public statement he said
we 're the best team in the league
we were called in according to the law he said
i really did n't know
he died four years later
however it did n't work out that way
he said they would be charged and released
but that was n't the plan
it 's a win we had to have and we did n't get it
i know i can fight again
this is not the way the government should work
the ruling was released thursday
he could not immediately be reached for further comment
we just ca n't close the deal
but there were many
it was held at the information ministry
it 's a member of the united nations
you do n't want it
i 'm never going to be able to say that
he said authorities had no further details
new elections will be held as planned monday
this could be the time
the court has yet to issue a ruling
he is our family now
and what will the party do after the war
the other two are france and the united states
and that was the good news
he must not be arrested he said
team officials said he would be out for four months
the government declined to comment on the situation
the defense ministry had no comment
i would do it again
the people are great
the u.n. report has not been made public yet
the team scheduled a thursday news conference
her next goal is to play in the united states
the economy is down
the u.s. has never been at war with france
i hope we 're not going to have one of those
the government has refused to comment
then i will return it to you
four people have died
and there 's a lot we can continue to do
clinton was never charged
they now have three children
but i think of her today
and he said that he 's for it
official results are expected friday
police said four people were injured in the attack
they could see all of me
others said only one had been injured
but if it 's a business you 've got to keep it
that 's all i could think of
it never was really like that before this week
i think we 've got a good group here
but it will change us
it 's a great victory
but we 're not ruling it out
another two were released after an appeal
we do n't need that here
you do n't know what 's going on
but he did n't get the same results
he did n't have time
they were set to meet in a later match thursday
there can only be one
the results were released after the close of market
we have not asked this he said
i have to do it she said
a vote has not yet been scheduled
city officials declined to comment
he said the man was not associated with the party
now they 've taken it over
other officials agreed
it did n't give any details
there 's a good future here
french police had no comment
i just wanted to be like them
some of them work and some do n't
it 's all business
government officials did not immediately comment
police officials could not immediately be reached for comment on the reports
she did not give further details
police said seven people were injured
no trial had been set tuesday for the trial
this is the first time we 're going to play against the players
the bill would also
the government released him a month later
she died last week
the problems began immediately
but the statement had been made
we have never had a problem
it 's good to work this way
he gave no immediate details
no one was reported killed
it was the government
for me it 's not over
opposition leaders could not be immediately reached for comment
she was arrested on thursday
this is a great team
my vote is free she said
some thought he should n't be allowed to continue
we do n't have to do that now
they did the right thing
we do n't want to do that
i did n't like that
this is a war game
i think it should be allowed
the french government has not made any official comment
no other games were scheduled for sunday
the trial is scheduled to last three to five days
that 's not going to change
it is an attack on our nation
she did n't have to
a few months later it was over
they will be tried later
it will not be possible
the market is working
she also plans to visit south korea china and russia
i have a very clear program he said
still there will be no peace until they go
the team will try again wednesday
but that 's all it is
and we have a way to deal with them
but they should be
it was very big for me
this is all i really know
election officials reported few problems
police said no problems were reported
both declined to comment
the two are scheduled to meet friday
they just do n't want to see the prices get away from them he said
but i can win this week
it 's a great start she said
i could n't get money
he said the fire was under control
police reported no violence
some appeared to have given up hope
the program was working
i do n't think there has been a decision she said
his death was announced wednesday
i 'll be back she said
i just ca n't believe it he said
we could have scored early but we did n't
it has taken some time because i want to do it the right way she said
he found it wednesday
the u.s. military had no immediate information on the fighting
i think it 's too early to know
the president made no public comment
four people were arrested at the time
the five denied the charges
it has little support
japan 's trade ministry also had no comment
that 's her problem
there 's no other race like it in the world
it was made for him
you ca n't give up on this
time to take stock
that 's the way it has to be
it 's one of the great problems in this
there has not yet been a decision
like the others he had been shot
they were not fighting
that was n't going to be the case today
he really came out
i was always going to be here he said
but it 's the u.s. open
now it is really great
we will not use violence
officials could not be reached for comment saturday
this is a very long process
the israeli army had no immediate comment
they were killed monday
we have to do that
we do n't own the children he added
these things do take time
the man died later in a local hospital
there was nothing he could do
it 's the end of the season
what about our security
the others had been released
there 's no other way to think of it
that was n't the point
china appeared more open during the visit
they were to be released thursday
it has been a long process
you did this to me
he did not name any other countries
north korea had no immediate comment
this time will be different
authorities did not return the fire
i think that goal was big
results were expected to be announced thursday
he 's already seen some of it
that report could not immediately be confirmed
that 's just part of who we are
japan has had its own problems with north korea
a third is planned
and this week i got my share
we had a great year he said
it 's still a long way to go
details are expected to be released next month
still there are problems
the information was later denied by both the local and federal government
and people could n't get through
the talks should start now
we hope to change that
it is a different world
if i make it i make it
i know i can do it this year
it is seeking an early vote
no violence was reported wednesday
there was no immediate comment from the foreign ministry
a police spokesman did not immediately return a call for comment thursday
there 's a good chance he 'll play that day
it 's a good problem
it 's a political show he said
i like to hope that i did he said
the defense ministry declined to comment on the report
i thought it was our company he said
after that play i think they gave up
the state department agreed
i like the way they play
we took him out of his game
we hope that there will be no war against iraq he said
i 've never planned it
i think i can do my best
he has a right to be there
this is n't the way we do business
the next one is on monday
he said he would comment on the case after an investigation
those people are very close to us
people can see them
he would not say what was under investigation
company officials could not be reached by the associated press for comment
the united states declined
you ca n't be that way
they just do n't want to say it
we have a good country he said
there was no immediate ruling by a federal judge
however they could not be reached for comment
but the law is very clear on this
she said an investigation was under way
he was working on a play
bill clinton did it last week
we 've got a great race team and we 're going to be there
authorities added that more charges are likely
there were no details
we have a lot of problems
he said the process should take a few days
you get what you play here
the foreign ministry had no comment
no one has seen them
we have to deal with this process
but what would be the point
he could not immediately be reached to comment
fire department is on the way
the important thing is you are free now
he would not say more
both are former members of china 's national team
we ca n't continue to do this
it 's a long long run
it should be some day
he said two soldiers had also been killed
she won two of them
no vote has been scheduled
but there is no change
iraq said that the attacks injured three people
many of us have died for nothing
you 're trying to get some information i just ca n't give
it was his second victory of the season
that decision is likely to come in the next few days
union officials did not immediately comment
i think they made the right decision
it should n't be that way
i played him at the u.s. open he said
that is not our way he said
they said an investigation was under way
the israeli army declined comment
i thought that the team that scored first was going to win it
they just did their job
but it was never released
i did n't know who i was
this is a great place to play and now it 's a great place to win
it was not clear whether bush would appeal the ruling
but there have been problems
you know it or you do n't
later they called and said i got the job
five soldiers were also injured in the attack
the trial was expected to continue next week
i think that 's what i did
make nuclear weapons
the israeli army did not comment immediately on the report
the appeal was rejected
or should have been
police said he has refused to make any statement
it will always be too close
number one is my family and we 'll take it from there
but he would n't say who it is
the situation is the same
he refused to give a number
there is no leader
this is the last game
when is the big day
but i did give it to them
the agency gave no details
i already have children
he could not be reached tuesday
i would n't show up
we have to do this he said
there 's nothing we can do at this point
i try not to think about it
the union group said it would appeal
if we need to go to federal court we will
that is now a thing of the past
the victory was expected
it has been one year since i played her she said
police would not give further details
now it is many countries
my players say it was not a goal
he also would not give his name
they also like we need more power
she was quoted as saying
it 's important that we deal with it
the united states and others say it is
it just was n't their day
i 'm a man 's man he told the judge
two were killed and four were injured
and we think it 's possible
i will always make a home here
the family declined further comment
he can run on that
they were not believed to have been injured
but this is different
but we 've got to get back
no immediate action was taken by the party
but they were no match
they wanted to make that change
there was no immediate comment from the city government
those three people died
our goal has never been to make money off of this
who would give it up
nothing came of any of it
it 's a job he said
i would like to do more
but a union president was
this is the same thing
four were released sunday
his control is back
two others were killed sunday
he refused to name countries
it was just one shot he said
the united states announced a similar decision
give me the information
but that was last year
it 's really a great life
this is a different year
we just hope it wo n't be this one
we 're going to have more
they do n't want to do it
the company declined to comment
he still has yet to visit
more bank officials were expected to be called in
i think of new york as my home
both countries also have troops in iraq
he gave no more details
people will visit all day
bush did not issue a statement
we 've never not been able to make a deal
that time has n't come yet
i hope he does n't
it 's never a thought
the final report is expected to be released by friday
this is not my business
government officials refused to comment on the group 's report
it 's a situation i 've seen before
no one was reported injured in the attack
you do it because you want to do it
after all he was a judge
the plan was american
no one said it was
no decision was expected
these players are great
he said no one was injured
it 's nothing you can do about it
the company said it would appeal the ruling
on saturday she got her chance
the president 's job is to get out of the way
now he just wants to get it
there has never been a case like this
however the report was n't made public until friday
but we 're very close
we do n't need that help
here are some others
you have to keep on going and going
bush does not back the house bill
but you ca n't get there until you 're there
they just do n't like us he said
no one should have to do that
for us it is important to vote
he thought it was important
results were to be announced thursday
it 's about to go over the top
she did not give any further details
no other state has such a law
an agency spokesman declined comment
she did not return a call seeking comment
others will never return
they held their fire
two others have been injured
and i know he will play for new york
we have to stop this
it was her first world cup win
and if there is no peace there will be no security
the israeli refused to comment
some companies go even further
it was china 's second world record of these games
there were no other details about the death
the army spokesman had no immediate comment
but he declined to comment
there are others going through the same thing
they were released sunday
it 's what i believe
i just made it up there
we should not run from it
it is not known whether any children were killed
an agreed bill would then go to clinton
their defense was really good
it is their report
and i ca n't change that
it 's more a way of life
they have to win this one
the most important thing is to win
nothing could stop him this time
i do n't work for the little people he said
and some things never change
she did n't want to think about them
we wanted it and we got it
they too were reported over
a decision was expected early in the week
we have a different system of play
here are a few of them
today was just great
he wo n't fight after this year
you just have to make the most of any given situation
i thought it would n't be a problem
the opposition party has denied the charges
the army has made no comment
another died this year
that 's the way we do things
she still has that
officials say they need more time
that was n't the case this time
the army refused to comment
that 's what i really want
even then the process took months
after that they will be expected to go home
i hope so but i do n't know
we want three points
they say he 's lost his way
their trial is expected to start next month
after all they have their own problems
he would not give any further details
there may be others
it was news to me he said
we really do he said
this is a political program he said
he declined further comment on sunday
this was my only chance
so will two others
many did not make it
details were not released by the team
i want to go home he said
i would n't do it if i could n't do that he said
but that is not the case today
i still believe he will come back
and there 's more to come
the local players work at the game
the judge did not issue an immediate ruling
it will never work
the change will be made by the people with the army he added
he could n't put a price on it
he took his case to court
and will other nations support it
nothing should be off
and they still had a set to go
she had been shot to death
he 's one of our top players
that was a really good shot
there are so many good people
some have been killed
it 's going to be close he said
the last race was close
but i did n't want to play that
i will be there she says
they are a member of the united nations
they were not injured
but it lost three of them
so there is new hope
final results were not expected before monday
i 'm not saying we 'll change it
china did not immediately issue any public comment
people might see it like that
the statement said an investigation was under way
and right now i do n't think that 's the case
we have the support of the people
we do n't have the money
i want to give them hope
today i 'm the minister of defense
other political analysts agreed
that 's part of the deal
it 's an immediate good deal
the israeli military denied the reports
but this should be the last
she can not be a judge
i did n't think much of it
they said an appeal is planned
wednesday 's game was the second
a ruling is expected in two years
one member of the security force was killed
today much more is known about him
we have to get them out of today
it was great she says
his family has a lot of money
both men are white
he has to call the shot
that 's their life
it 's a good problem to have
we are going for the win
the men were arrested wednesday and thursday
i made the decision
it had made no other statement until wednesday
the russian government denied the charges
final results will not be known until friday
it 's been a good month he said
but she wanted me in her life
i do n't see that he said
two other people also died
for that i 'll change
the trial began wednesday
however the years are important
south korea has refused
only it 's not over yet
we have plans for it
the foreign ministry did not immediately comment on the report on sunday
i think that 's a very good start
i did n't give the race away he said
but we were n't finished
but they are much different
i do n't want to go back she said
we need change he added
there was too little information about their life in korea he said
that 's the way it is
but there is still a lot of opposition
she had nothing to say to reporters
you want the world record
they were released saturday
it will be very close
it will be a general statement about the european security
the ruling was released friday
we 're close he said
she was taken off life support and died saturday
but it was a big shot
people have found some
but there was no other way
are they going to like this
and i said you 're right
a vote could then be held friday
this was very important to me
you do n't race each other until the end
details were n't released
i should n't have to do that
we can do it again
she did n't know me
several local analysts refused to comment on it
but it 's great to be back
he is a military man
that 's as good as i can do
then the soldiers came
she did not give further details about the case
i allowed him to get too close to me
this is not the case
the court did not comment on the case
then there are the political problems
you still want to win
the second round is scheduled for saturday
we could n't even see him for the last time
many may not need it
other officials have said it might take only one week
who would lead the show
they do n't want us on it
the system is used in several european countries
the report could not be confirmed immediately
the meeting was closed to reporters
but he declined to give other details
i do n't have time
we also think that their war is over
but there was little change
that was good start
i 'm working on things
it wo n't be the last time
that would help all of us
there was no immediate comment from the army
i hope it has a life of its own
i do n't have to comment
last year i got some help
a court meeting was scheduled thursday
i would n't want to take that away from him she said
opposition leaders could not be reached for comment
it is n't just the money
it gave him the lead for good
but it gave no further details
i 'm going to use it
but he confirmed wednesday that a decision had been made
so it is no big deal
what were our problems
this is not a good man she said
we want to win this group
the past is the past he said
i wo n't do that again
he said there was no fighting
major was saying peace will help the economy
there is just no way
they found many were n't
you 're going home
it was not known who took them
this could not be confirmed
it was very important to me
i had a great time
it does n't get into the news at all
police officials could not immediately be reached for comment
we are not going to run he said
they were released several days later
who 's not going to make it
there is no need of it he said
the judge did not make an immediate ruling
it was an attack against a hospital
but this is n't the final
we must win that game
however all is not lost
i have nothing to say
it was important to come through
no one wants to deal with it
the election results are expected wednesday
but no immediate agreement was reached
you know what i do
the talks were scheduled to end on friday
defense ministry officials refused to comment
police would not release his name
he immediately said he did n't
we have reached that point he said
i can take my team with me
i had a good chance
it 's time to show
police refused to comment on the investigation
a ruling was not expected this week
and they 're going to see some of that
palestinian officials have denied the charges
and it does n't end there
it was one of those things
he 's always on time
there 's been a lot of talks
and you can get it here
i know he 's going to do a really good job
an appeal by the u.s. team was later rejected
people like to see more action he said
he may get the chance
i do n't run for place
this is n't going to change
i need to do more of that
i had to run a lot
the company was taken over by the government last year
a statement was expected from the meeting
the goal was his first of the season
we did a good job with it too
our house is still there
today was a long day
it is expected to last three days
no one gave them a chance
this is really a very big win for him
he said he had no further details
still it has a way to go
the trial is expected to last through thursday
we have got to work for it
she refused to give details
there was just too many
this is n't known to me he said
that could take several days
we do n't plan any further military action he told reporters
there was no problem
talks will continue through sunday
people in the news
he does n't get it
it 's my second year
we 're in new york city
we hope to make money in the long run
it 's a team thing
but you do n't need it
could he win again
did you see that shot
i think this is the case today
five people have died
there 's just a lot of different things
she was right about that
we 're going to come out and fight in the next game
i believed i could do it
i 'm going to do my thing
his players agreed
two other men were also tried
i just think it 's time
i 'm not seeking a return to political power he said
you do n't get a second chance
but it would only be a visit
me call the president
we really would n't know
that would be the best thing for my team
he said no one was injured in the attack
that 's just the way it 's going to be
the official would n't give his name
a government spokesman told the associated press that he had no comment
but it 's a long season and we will see
you run into people you know all the time
the most important thing is the team
no i do n't want it
do n't you believe it
she could not move
the defense ministry refused to comment on the report
the government denied that report
it is n't about money
i 'm going to get one
they 've got very strong players
it will be a big decision
he could not be reached tuesday for comment
i 've already made that decision
authorities did not comment immediately on the release
company officials could not be immediately reached
these groups will be finished
the government has yet to do so
court officials could not immediately be reached for comment
he won the british open this year for his first major
my year could have been over
this is the time to do business
we had no hope left
he said they agreed
that 's the game they play
the team would not comment
and that was my problem
he said we need these people to do the work and they want to do the work
they 're that good
business is business
that 's my business
i did n't give my team a chance
it may never be this good again
on thursday however no violence was reported
the goal is to have a russian president
but i have the final say
you work for the people
this plan is different
we have to win one
but officials said the talks were close to agreement and would go on
those results will be released later
both companies declined to comment
but it is the only way
it was one we had to win
sunday 's game was no different
you must play a part
they thought you would n't think they believed you
i just want to play my game she said
new year 's day came and went
it died immediately
it 's just part of the game
he did n't have more details
no other country has more than two
that 's one of the problems we 've got
he has to play good
he was not seen again
he 's never played six months ago
but that will not be the case
there is not a lot of time
but there will be another time
they are still there
it will be a team with a new coach
i 'm called to do my job
he did n't name the official
the agreement was announced last week
after all he said it 's business
that wo n't last long
that 's what he wants
we need to work on that
a defense agency spokesman refused to comment on the report
that was the first time for me
this year i won it
the white house had no immediate comment friday
i thought we could do it he said
the rebels denied the reports
he came in and did a great job
no further statement was made
i have to help the family
who would have thought this was possible
seven were killed there last year
it wants to see more local support
final results were expected late in the day
there was no immediate information about their condition
it did not give further details of the plan
both have the chance to appeal
we have to share it
he never tried to take over
no house action has been scheduled
the two denied the charges
the men had no weapons
and he wo n't be the only one
i could n't believe it he said
there 's not a lot of them
it will take place he said
four days later he died
i do n't have this problem
she just did what a lot of people do
but there might not be
and you want to win
and there 's one other thing
he said the decision could take up to two days
it just does n't work for me
their trial is expected to start later this year
we will continue to fight
i do n't like it he said
they know i 'm working
a house vote was expected next week
further talks were expected
there were no further details
it 'll be a big war
i do n't believe these attacks
it just was not possible
i think that was part of the point
but it 's all part of life
but that was n't the end
we do n't have a lot of time
it was the man too
that 's a chance we do n't want to take
their next stop is washington
that 's over my head he said
rebels immediately rejected it
i lost the race at the top
you ca n't do business with them
north korea denied the report
he 's got the power
this was just as good he said
the reports could not be immediately confirmed
security officials declined to comment on the release
it 's their elections
i was one of the group
i know i can do that now he added
both countries denied the reports
but for us it 's business
i do n't want you to be killed
parliament will not vote on the agreement until next week
they need me big time
it even might not be that big a deal
i think it does he said
the vote could be held as early as tuesday
i 'm going to play
the report was being released late tuesday
both companies have declined comment
no final decision was made on whether to play the match
i know you can do it
he was held for a day
i just could n't close it out
results were not expected until thursday
they have n't confirmed it
the trial began today
four soldiers were also injured
things we said today
we have to change it he said
president clinton has one
it 's a big business
people have asked me to take them
but it was the right call
it has a great team
he could n't be reached for further comment
he 's the only thing i have
you ca n't fight it
that 's the thing he said
the official did n't give any more details
it can not go on like this he said
i just wanted to keep going
there is one condition
this has got to change
and that 's the last place you want to see it
and that is the point
but if they call it they call it
it took me away from my race
he declined to give details
we will see he said
that 's the best way
her office refused to comment
he left the game and did not return
we have our problems and they have their problems
he called the police
they are important
we 're always left out
it wo n't even be close he said
the players hope that 's not the case
it was more of the same thursday
life should n't be like that
it was important to win but we could not and we need to win away
she would not say what made this case different from any others
there already has been one big change
they always need people
i 'm still a member she said
it is a very close group
and it did n't work
they have also been charged by a federal court in the united states
it 's good for our city he said
but it 's too late for that
it 's the best way i can put it
life is not like that
they planned to try again wednesday
i will always do what is right
it 's all the time
that 's the best thing for this team
but a government official denied that
he said he would see state department officials friday
all were released last year
but i also want to make one thing clear
he never was charged
police said no further action would be taken
that did n't last long
the final decision must be taken by parliament
this is new york he said
will we do the same
he was released last thursday
that fire was put out
that 's not the case
i do n't know he said
but he refused because they would n't give him the lead
it 's not possible to do both at the same time
but i do n't know yet
president has nothing to do at all now
several players did n't get off to the start they wanted
i would n't say it was expected out here
he won the last six games
i believe he will want to go on
but there are n't any plans to change the name
all were taken to hospital
it 's not that way
that 's what i thought
i will get it next year
this has never been seen
there was no immediate comment from france
this is the ruling we expected she said
both said they would try
we 're going to make it through
it 's still a game
it will continue until the end of the month
he did n't get one
this can not be so he said
two other former bank officials were also arrested
it 's a good move for him because he 's a good coach
we need to start fighting
the plans also call for
the results were very strong
i do n't have such details he said
there 's no other way
the russian trade office refused to comment on the case
there was no immediate comment from those groups
police said no violence was reported
i do n't see it like that
it 's big she said
people want to see it
we must fight for this he said
still she has her house
we deal with the results of that she said
i came for my country
the army had no immediate comment friday
now he 'll get that chance
they refused to give up
the local authorities however have denied these reports
our country can make it
we all know what the situation is
hospital officials could not be reached for comment
so it 's going to take a long time
we have no details
but the party was n't close to being over
i told them not to do it bush said
officials could not immediately be reached for comment saturday
both said no meeting was scheduled
it 's been like that all year he said
it played an important part of my life
i tried to fight him off but i could n't
he did n't give any other details of their talks
we can see that we are not
that 's always important
three soldiers also died
he refused further comment on the case
he said the meeting was scheduled for sunday
authorities have not confirmed that report
we have a right to life
now it 's not an issue
i should n't have to
the agreement is good news for our economy
we wo n't give free information he said
the release gave no other details
we 've still got a chance
others took up the game just a few months ago
it did n't used to be like that
there was no immediate comment from the military government
now he 's got to do it again
that case is in appeal
with this team there 's no head he said
it 's not a move i would have made
that 's not the issue
police said several people were injured
a decision could come as early as friday
they 're fighting for new york
the injured were taken to a local hospital
so he does n't vote
but he 'll try again next week
that 's what her family wants
this was their second meeting
we have to have an international system
we want to keep the city united
we had to go to the market today
i do n't want to make too much of that he said
the fighting died down
we really expected to win
i might just take some time off
i do n't know what 's going on here
now we will have to go there and take one home
the israeli military declined comment
i did n't think that
police said two people were injured but did not give any further details
russia is a different country he said
nothing will change that
police gave no other details
she wants another chance
i do n't know another way to do it he said
the companies have denied the charges
authorities did n't release his name
and he must make it now
i still have the long program to do
it 's the way to start the new year
to them it was time to party
i 'm not going to do that
that meeting was set up before last week 's security council vote
u.s. officials did not comment immediately
he would also meet members of the public
i want to have a try
officials had no immediate comment on the report
he was taken to the hospital after the show
we were led to believe they would
the government has said it would appeal such a decision
but there is n't time for that
still the opposition has big plans
an appeal is set for later this month
u.s. troops are expected to make up a third of that force
and i 'll go on fighting
we do n't like to do it
but that 's my decision
they thought it was their own
but nothing has been set
with me you never know
he 's seeking public office
france 's defense ministry denied it
they do n't come here to get things free
this time he got his man
that 's going to be a good one
nothing can change that
but others will not
he said those talks will continue
yet they have lost six of their last 10 games
it 's a different world
i do n't want to run
this is his country she said
countries do that he said
both were expected to be charged monday
no results are expected before thursday
the other four players were then arrested
a former military man won
i was n't at my best he said
they really want me
no immediate ruling was expected
i still do n't know
there was no other comment from the court
but he does n't see it as a problem
you are my children he said
the trial is to continue sunday
they gave few details
there is no place like it
it 's good business
most of those arrested have now been released
that 's the way i used to play
he may want to do that
they will get to know me
the election was scheduled for sunday
this is not working
i tried up until the very end she added
i hope that will start the process
i do n't have an end point he said
both say they will fight the case
it 's a great deal
each team has three players
but we finished the job
we have our own money
there was no comment from the rebels
the market wo n't have much to go on today
we 're trying to set up a time
she told him to get out
that is n't the case
they 're going to have to work on this
several men were arrested
just play the game
some say he may even run for president
i left it up to them he said
we 've never been told he said
that is n't the case now
this is not going to change my life she said
i know he did n't do it
we have to deal with it
i wo n't run away again
it is a big deal he said
and it did n't stop there
it 's just a great defense
i wanted to try that
but he does n't think that will be the case
officials said they should have results thursday
no american is known to have been injured
little violence has been reported this week
he had made a similar statement earlier this year
he would not name them
i know that i can play the game
she said she wants to have children right away
we would n't do that he said
it 's very important for us
i do n't need that right now
they know what 's going on
he said he would return immediately to washington
that 's the way i play
we 're going to keep it going
but we have a plan for victory
the trial was closed to the public
police declined to release more details
it has rejected them all
but it did n't work out
others are under investigation
stock prices were down monday
i want to play he said
a similar group is also set to visit south korea
they think we have a long way to go
they just shot them
the next match is sunday
office officials could not immediately be reached tuesday
you really have to think
that may not change
there was no immediate ruling from the judge
it was his third hit of the game
and i think we 'll play some great defense
the government has refused
it 's not what i expected
it was a very close first set
but it might have been the best thing for both of us
there was no immediate report on their talks
parliament will vote again monday
i just hope i 'll never do it again
we do n't want the war
they allowed him to get away with it
i think you know his record
but a foreign ministry spokesman denied the report
all seven were arrested
do n't change that
we do n't need you here
another three people were injured
the government did n't comment on the report
he was held without a point
the family refused
really we played our game but we just did n't win
the ministry had no comment thursday
we 'll make it through
but i did n't even want to go
that 's no problem
israeli government officials declined comment saturday
it 's time to move on
nothing is finished he said
that would be great
but she does n't believe me
so do the two women
no other games were scheduled thursday
iraq must comment on that
that i have n't asked them
we had some problems he said
the money is there he says
both men were taken to a hospital
my goal now is to win
that 's the big problem
do n't go past them
or he could go home with nothing
but he set out to hit him
that has not been confirmed
i just want to change life for my family she said
more details were to be released at a news conference today
but it 's not even close to being over for us
that man has not been found
several other people were injured
they wanted me to do it
court officials declined to comment
but i ca n't change those things
election day was not free of violence
police did not say what charges they could face
the other men were then arrested
but they ca n't stop it
if they did n't want to play that was their problem
it will be up to many people
it did not give further details
we do n't believe there is a need for this war
foreign ministry officials refused to comment
i 've never had it before
i 'm going to try to start again she said
i 've got to play a season
he is the president now he said
and they have to deal with it
it said he was n't
now the situation is different
it 's important for our country that has a lot of problems right now
he finished with a six
they all were killed
he 's the one that did it
i do n't want to change my game
but they 're always right
we have to give them what they want
the report did n't give any further details
i do n't want to do that
he was scheduled to run in the final saturday
it 's my political home
we had it before the first game and we have it now
that 's all we had he said
but he has n't given up
so we did n't make it
three did not take part
they may not even know it
it 's a u.s. problem
three other reporters were also injured
these are my people
and what 's the big deal
it did n't work out that way
the long fight was over
but i would n't put it past them
if that is still possible i want to play there
we think he would have wanted it to be this way
this is the situation
it is up to the people he said
i think i 'm part of that too
we want to keep her
but never think you are too good
we have got a very good deal he said
he may have been working for them
he refused with reporters
a vote was set for saturday
they made it into france
the u.s. state department had no immediate comment
i 'm one of those people who does n't believe in war
it 's really the only way
i did n't want to get out after my race
it 's too early to say what will come of it
i think it was the only thing to do
he had the same thought process
we 'll have to work in a different way he said
she would not give financial details of the deal
they are now scheduled to start wednesday
it 's a long way to go for the players
that 's a good thing she said
the ruling is on appeal
israel 's new government is to take office on thursday
i 'm not a spokesman for the group he said
the end came saturday
but he 's going back
others did not have a chance
it 's been a while since i led after the first round he said
we just could n't close it up
i did n't want to do it again today
he was released sunday without being charged
the president has also refused any public statement
who 's not going to play
there is hope he said
he wants to see more action
without strong u.s. support the united nations has no future
i do n't know white said
it does n't work for them and it does n't work for us
the meeting has now been set for sunday
i still have a home
i do n't think it is like that
he refused to give any further details
i hope it 's still open she said
he does n't like that
i do n't get to vote on these things she said
she also will go to the united nations during her u.s. visit
we are there to help
final results were not expected until monday
they will be found he said
six soldiers were killed
two israeli soldiers have also been killed
the team has n't lost since then
i 'm not going to get into the details at this point of the game he said
we just want to win the cup again
i think it is bush he said
there was no immediate comment from the military
people expected more he said
you would have said
you 're not the only one
and he should know
for five years he was right
the defense has said it will appeal
they said they did n't know
but police said they do n't have them
he should n't do that
he refused to give other details
no other team has won two games
he has never lost in a major final
i 'm able to really fight out there
it is never too late to change
i never gave up he said
i have to go with it
we want to see him
i do n't think i could do that
i want to play the open
the statement did not give details of the attack
their case is his case
i never gave up she said
the spokesman also refused to give his name
there 's nothing i can do about it
there were no other national league games scheduled monday
many others have asked for help
it just did n't work for me
it has nothing to do with me
they must have control
it 's war at the white house
you 've got to think
it gave us a chance
the chief government spokesman played down the reports
it 's going to help so many people
it was his second victory of the year
north korea did not vote
that is going to stop
we do n't force things
police gave no immediate other details
i do n't want to comment on it
he still has a long way to go
i do this for my country
but he also said we 're not seeking to go to war
i do n't know what i did
members were expected to vote on it later
the news agency gave no other details
if it does n't i 've got another week
but right now it 's life or death
he did not immediately return a call for comment
it did not come immediately
further talks are expected this month
i 'm not going to stop the season he said
i want to play the same game
this is a job for them
it 's a good agreement
we would hope it does n't get to that point he said
it was n't a financial issue he said
he had no other immediate comment
sunday 's race is not likely to change that
it 's a great place to start
and i have won before
we 're not going in
i did n't want to be left with nothing
all were shot in the the head
it has not been working
we 've got to have more control than that
the police ca n't get them
i would play for free he said
but it 's no problem
they were released thursday
the president 's office refused comment on the report
we have had our last chance
this is our second meeting in a month
that 's a great place
there 's just nothing we could do about that
we will try to help them
white house officials had no immediate comment
he and two other soldiers died
they like him even more now
the foreign ministry declined to comment on the talks
you do n't have to do what other people do
it 's not always possible
there was no immediate comment from the authorities on the violence
no one 's given up hope
i just ca n't do this
we know we can play a good game
the army refused comment friday
this is like a shot in the head
that has got to be good for you
they 'll just do without
you 've got to give it to them
if it does n't work then it 's the end he said
a final decision has yet to be made
but that may change now
but it did help me
he expected the next meeting to be held in about a week
we are used to this he said
he would n't say who the people were
it will go on for some time
this is a great week
do you want it to end like this
there did n't have to be
then he lost the next two points
they 've reached that
the world is n't like that
i shot and killed him
i could n't do that
i think this was the right move
you have to give it time
prices have not been announced
i do n't know what you want
the state department had no comment early today
the judge asked him
he said he might head the party
the ministry did n't give further details
the soldiers shot and killed the palestinian
the leader is its head
i wanted to help them know that they should not have so many children he said
they want to go home
defense officials refused to immediately comment on the fighting
it 's their decision he said
she did it three years ago
no russian troops were killed
if i 'm going to do it i 'm going to do it right
this is the way of elections
he declined to comment on details
he has the chance to be one of the best
that could take several months
i also like the city
he refused to vote
i 'm the only one who can say that
no one tried to stop them
the decision is final
the elections must be held before the end of may
i want to become american he says
it did n't move he said
the election is in may
i thought they would make a run
military announced saturday
i never thought that this would be a problem now white said
three others were also injured
no one was believed to have been hit
and this will be my hope
they did not come out for the second run
the group has declined comment
however others might not
i still do n't have one
he played the game
but there are no plans for such a visit
it will be a great company he said
he gave no details and said talks would continue monday
he refused to release details
the next game is thursday
you see the problem
the government said it would appeal
that 's not always the case
results were expected late thursday
the ministry gave no further information
we were able to get some things out she said
the united nations does not
the talks were expected to be finished by the end of the day
she said it had n't
he did not give their condition
it wo n't end the violence but we have to do our part
others had been arrested before
the man would n't give his name
he declined to release further details
the system was used by the united nations
we 've seen it before
the french foreign ministry has denied such reports
until this year there was no federal death house
try the united states
six soldiers were arrested
we 'll have him next year
this is the world 's fight
it 's made his life
this was a big game
one is too many that 's the security point
now we have two of them
he said the united states will help israel to do so
we do not want to change that
by late monday they had not been arrested
i was going to run under it
a ruling will likely come several months later
it is a victory of the people
she said she did not
he was one of their own
he does n't have the money
he said they would try again friday
but that 's just the point
you want to do all those things
the long program is sunday
it wo n't take long
i just want to do my best
it will stop the nation
many would say she already is great
i 'll vote after all she said
we must help each other
that meeting is expected before the end of the month
i 'm not going to do it again he said
i did n't think i lost the fight
now he has to do it again
his family announced tuesday that he died saturday
and i had it today
i do n't think i will
and if i did n't i did n't
but can he win this time
that is after the election
the ministry did not give any further details
the game was saturday
a trial is scheduled for next week
this is the best day of my life he said
the united states confirmed only one
it 's what we both wanted
a similar situation is also found in the press
and we do n't do that
china 's foreign ministry also said it has no information
the reports could not be immediately confirmed or denied
we can never do without them
i think that is a problem
it did not give more details
bush said it was a federal issue
the report could not immediately be confirmed by the associated press
he had no immediate comment on details of the case
they were never confirmed
officials could not be reached immediately for comment on the report
united officials declined comment
i hope i 'll be there next year
we have no great problems
i do n't think we need that he said
however he may be too late
there was no immediate comment from the federal police
i just put in a new one
the president 's the president he said
i know there are going to be people against me
the report did n't give any details
it does not have the force of law
that should not be the case
i think my game is as good as it 's been
there was no immediate comment from the united states
that would be very good he said
that 's one good thing about my situation he said
only two rebels were injured in the attack
change is good he said
it 's part of a process
this season is much different
we 've got to play our own game
he 's going to have to lead it
i really thought we had him this time he said
but if it 's not it 's not
they have a free press
it took three years
police did not immediately release more information
he has no plans to return
and i do n't think i will be
i wanted to get it out there he said
i tried to get away from that
a great victory has been won
that 's a fight i want to have he said
my decision is final he said
it will be the third fight between the two
north korea did n't
i do n't think i gave it up
you make me want to get out there
i always like to make money he told reporters
he said police would have no other details at this time
but i can get there
i 'm going to think about it she said
that 's the way he planned it
this is our president
today was the day he said
i could n't take him down
do you support this deal
it 's only been five years
one of the men said
no one was injured in that case
he did not give details of the meeting
the results were expected
a general election is set for next year
he said he would n't
police said the family was killed saturday
but that 's for another day
it 's the white house
it now will start friday
to be on top nothing can be left to chance he said
he said he had no other details
i want to know who you are
another two were arrested
the report was released thursday
five other people also died
this is a good business he said
rebels said they would fight to the end
but that 's different
the man has never been found
they are two very different players
a state department official had no comment friday
the israeli army said it had no comment
it 's a long way until sunday
they had no immediate details
russia has refused
it has been under israeli control since then
others were expected from israel on sunday
i always believed i would win
it said further details would be given later
our family would like to be left in peace
the fighting has killed 10 people
things must move and change
i hope that you can move on
the two appeared in court wednesday
this is all i have she said
the others were released two days later
i want to see them win
there was no problem with what we did she said
but i think we can win
i never thought i was really going to be injured
he asked the associated press
it does n't have to be
i just got here first
he did not give other details
it also has an office in new york city
i think they may be the first but they 're not going to be the last
now i have no hope
but we will not stop
the group has refused to give up its weapons
the ministry had no comment on the american report
if we do n't do it others will
they all face problems
authorities have not released details
now i know i can do it if i 'm in that situation
we have many talks on many things about our future she added
and would you believe it
i think we can do some good
here there is no hope
the group said in a statement
we 'll win next time
they both called it a local issue
you can be the judge
others had nothing
we must think about economic problems he said
and there 's always next year
i 'm a big part of this team
the results are expected in three days
four were children
this year is different
i was going to do it
but you do n't have that second chance
they do not make the decision
for that situation he was good
it was a point of no return
and by then it will be too late
but he got called in on saturday
that 's all the money i had on me she told reporters
this move is one of them
i just try and do my job
the best thing we can do right now is to get it out into the open she said
it 's not life or death he said
they include opposition leaders
no major problems were reported
i do n't even want to think about it
he also is her coach
but i do n't think about it
i would do it again he said
it 's in their court
it was not clear whether they would be charged
authorities were led there by the man who killed her
no price has yet been announced
we do not have any control
the official results were expected to be announced friday
the trial is expected to last two months
she got the part and the director
it is just one of those things
government officials had no immediate comment on the report
we are a big country
three children were injured
she also would not comment
these are not good players
it was white 's second goal of the year
they are really really big
we have asked the united nations for help he said
many have been allowed to return home
but he gave no details
people do n't want to go home he said
we do n't need to play these games
we did n't have a lot of time he said
it 's not a big deal he said
they have won games
the spokesman would not give his name
final results are to be announced thursday
that information could not be immediately confirmed
you 're not going to see that
the agreement is set to run for one year
and he did n't even have to win to do it
he 's the only one
but after a month the violence began
the important thing is we won the game
i 'm not a spokesman for the bush administration he said at a news conference
i ca n't get that into my head
it was a long shot for me she said
not really he said
there was nothing he could n't do
the u.s. stock market closed
and there were many
until sunday there will be no comment on the situation the statement added
that was n't the case
this is one for the record
court officials had no comment
a spokesman could not be reached for comment wednesday
he was being held in new york
he 's not working it at all
they have their place
you just have to play very good to win she said
the talks were expected to continue monday
it 's a long season he said
more talks were planned
the companies would not comment further
i 'm not going to do it
two i will do my best
this is an important ruling for us
i think it can work out
i think it is important
talks were put off until wednesday
other details were not released
france was expected to lead the international force
this is not about one man he said
i just want people to be able to vote
i 'll fight for it
he can appeal the ruling
he 's released a statement
i can play defense
the agency did not name the leaders
i was fighting for my life he said
the investigation is expected to last for months
he has never run for public office
the two nations are members of both groups
he was released a few days later
it gave no other information
he does n't really need this
they were found there
his decision is expected later this week
i can just hope for the best
the hospital refused to comment
they continue as a government
they 're going away
parliament is scheduled to meet wednesday
it was n't good today
there is no change he told reporters
but this is not my world
there appeared to be little
by then it was just too late
she is the president of the league
they scored for the first time in three games
the court made the ruling tuesday but it was not made public until friday
it was a clear decision
i do n't have to work
a vote is expected next week
he said his government rejected this appeal
that was the problem
he said he planned to appeal
what 's next for you
that could take years
the workers were released sunday
i did as good as i could
it 's the only way to end the war she said
but that is the past
but will they be on time
the days end as they began
two was a great year
they are not allowed to vote
you can do more than one thing at one time
it 's that important
there was no immediate comment from clinton
the police also said they did not fire their weapons
if it was n't for them i might not have had the chance to play here
a spokesman refused to give further details
we have to share it with the family of the world
i do not believe it need be so
both now work for the united nations
that 's finished he said
i hope it wo n't be the last one
they have nothing to do with that
we have had three years of this
there are no soldiers
four children were among those killed
the president should be told
he said there was no agreement to give her the home
i just did n't do it
talks were held earlier this month in new york
the companies have the right to appeal
who would have believed it
we 're in the news business
but no major problems were reported
both reported to the team president
that 's not the way to go
we have no information he said
we did not want to make that decision
the players agreed
the family asked the hospital not to release further details
he had no part in it
police did not immediately comment on the case
the two other people were not injured
my people keep fighting
but there are others too
that will never change
he declined to give further details of the case
security was reported to be high
i want to win the race
he is already free
there was no immediate official comment
he did not give details
we 're told different things all the time she said
i just could n't move
he did n't want to come out
and says that the situation can not be allowed to continue
a decision could come later this month
that 's all people want
eu officials denied that
the official asked
talks were to continue through sunday
he 's got it and it 's got to come out
this is not good for you
it 's been a long 10 days
it 's a long season
hope 's on the way
i 'm just one of the team
they were announced thursday
this may be his time
that team ca n't win
no agreement has been reached yet
she thought she had won
weapons will not be a problem he said
i know this is a business
it is just a show he said
and that 's the way we 've been
he said details could be released friday
he denied that this was the case
this is his first election
he also was not hit
the five companies have run out of time
we played as a team
for us it 's a good win
it 's a goal he said
he talks about his case
he never came back
it is said that law is about power
you are not foreign minister the judge said
three top fire department officials were among those who died
they did not give details of five other men arrested with him
it made our season
the former leader said he had expected friday 's ruling
i do n't have to take this from you
there 's no way i 'm going to vote
even if he had won he would n't have been able to take office
that 's what i know
i have never made such a statement
i think there 's a good shot he said
and he would n't stop
he 's got a great future
the rebels could not be reached for comment
peace is like the end of the world
american officials gave no further details
the people could do nothing at the time
i really believe that he said
i just did n't keep it going he said
we are not with you he said
but company officials declined to comment
it has n't been thought out at all
but that game was close
he did not give details of the attack
government officials said they could not comment on the report
the two were taken to an israeli hospital
we did n't have no press there
his trial is expected to start next week
it says it wants peace
you 're going to fight
we would n't have known who these people were
israel rejected that
but we do not want to do that
he said that a meeting could come as early as tuesday
again nothing was taken
we went out and did it
we have n't won the last two years
i hope it 's good she said
military officials would not comment
we are open to any investigation
the u.s. team is very strong she said
we just would n't give up
no one has been charged in those attacks
no attacks have been reported there
it was a great win
the group said it would fight on
with that she was on her way
no decision was expected in the next few days
official results could take another week
it was never an issue
but that 's all they see
people just do n't want to move
i will fight four years he said
for now things are good
a season is a season
the white house said the decision would be announced later this month
they 're different
it was n't just a team he said
he gave not details
now they ca n't really do that
i think that 's the best way to put it
i ca n't believe it she said
i make the decision on it and that 's that
we have n't had a fight yet
police have not said
the case was expected to continue thursday
we do n't want any more violence
the third was never found
she said she wanted to clear her name
the army did not comment
he did not say give further details
they gave further details
they have n't been charged
the world bank agreed
each team has two players
we are not for weapons
it had been scheduled for later this week
the talks are expected to continue through next week
some did n't make it
but there 's a problem
so if you got them they 'll take them from you
that 's what you need
but it took a long time
the man was among those arrested
we had a good meeting
support 10 percent
this is time for peace
he made it in his own way
he lost in the first round last year
conference is over
i told him he should go away and get out of my life
the department released them friday
he did not lead this one
but he added it is a great start
he did not name the leader
the good news is the people he said
i 'm an important part of the team he said
she will also meet with u.n. officials during her visit
but that 's only a hope
the military refused comment
there is nothing to say
she did a lot of things
i 'm going to stop until the french open
if the people want us to do this we will do it
i hope it does n't
it 's only been a week
but i think that 's a good thing
that 's their decision he said
it 's the right thing for new york he said
the trial is expected to take up to a year
he refused to say whether he had children
some help has come
he believed in people
this time we 'll both come to fight
he was also the only one to comment after the meeting
some were to be charged in court monday
next season will be my last
or it may already be over
they appeared in court late wednesday
they did n't get it
we have to think of the future
i know his players do
they did not say whether the two had been arrested
two others were killed last week
our hope is some members can meet with him she said
men do not keep you out
he wants them back
we could have been there at the end
you 're going back in the game
she did not release the results
go on then off with you
they ca n't stop him
the other men were not charged
the report did n't give any other details
we are going to use them and we are going to come after them
if it 's the first case it is
no agreement has been announced yet
there was no immediate comment from the u.s. forces
now the change is final
they did not release his name
there 's no further comment to make on that
he said he will appeal the decision
you 've got to control it
company officials refused to comment
she played her game
people want to know
you can not stop that
i wanted to win and i did n't win he said
however he said it was the best decision he could make at the time
however this will take time
i do n't want to be arrested
the appeal was rejected last week
three people were reported injured
and we got them on the run
washington has agreed
i thought i was set she said
the process can take months
american officials could not be reached for comment
but he 's not ruling out a return
final official results were not expected before friday
there was no market there
it was really a good thing
i would n't do away with it he said
if we do that we can win
i hope i can come again
he is scheduled to report on sunday
i wo n't back off he said
so are many others
its ruling is final
we may be there now
we will have a new process for the next four years he said
it 's little things she said
we do n't need just another meeting clinton said
i did n't know who he was
they do n't want peace
i 've always tried my best
but you do get his game
no others were found
i think it 's a very good match to have she said
we have a chance he said
the companies have declined to comment
i asked one of them
the record would n't
the men will now go before the state security court
i just hope i do n't run into it
a second meeting was scheduled for next week
i really like it here he said
if i do n't it 's no big deal
they 're still good
two people died and three were injured
she said she would not be meeting with israeli officials during her visit
it 's time for the country to get on with business
it is not going to be like it was before
six people have died
he said he would appeal the ruling
we must start work now
we are n't against a country he said
i was never a part of it
i think it 's important to do that
and that could be a long time
this was not the issue he said
according to news reports he plans to appeal again
you 've got to go on he said
he declined to comment to the associated press
it is just different
our economy will not make it
he rejected the elections
we 're there to help
his death was confirmed wednesday
that is the way i think of it
however he was not injured
we need them to help us help them he said
no further details have been made public
she said she would make her decision later this year
he has not won since then
he wants to visit his family
a decision is expected wednesday
that 's going to have to change he said
they control the army
but american soldiers say they 've never seen one
talks were scheduled to continue monday
the official added
some just came to have a good time
but it will never be the same
this should n't be
i 'm not always right
the investigation could take months
they wo n't get it
we know all that he said
he did not name the country
we killed her he said
no others have been arrested in the case
his name could not be immediately confirmed
it 's not great yet
we 're working it through
and do n't say the money 's nothing
i do n't really need to use that
however they said they would continue to attack security forces
but we must and we will play
he would not release details
there were only two of them
i just need to believe
they start companies
he 's expected to make his next start
the next round of talks is set for later this month
for some it 's economic help
i 've had a good year he said
i just ca n't get it going
but you are my life
but it 's not a big problem and it does n't change the world
i know the players will be
you have to move on
we have to take it a day at a time
the case is still under investigation
that 's more important
they 're trying to run my life she said
he would n't give many details
this is what the government does
those results will be announced later
but then that 's her job
no details were released
in the end that 's all we need
results were expected in about a week
he was taken to an israeli hospital
we have n't had a very good season
but i wo n't do that
it 's become a security issue she said
he never asked for a trade
he said the deal may be closed by the end of the week
four people were reported killed
never has and never will
but he has to play
police declined comment on the report
we have to start again
our only hope is to get out
federal police said six people were killed
but they lost the vote
but he did n't do any of that
you give us nothing
i think that day will come she said
the campaign will not comment
there is nothing called peace with israel
we 've been taken over
it was all part of the process
i do n't want to do it now
we are like children he added
she has denied this
some things do not change
government officials did not immediately return a call seeking comment
the government says it was more
i did n't believe i could win
she gave no other details
his statement gave no further details
they had three children
the bush administration said it was not
we 'll do the same thing
he 's had a great season
we 've got to go now
it would be the first such meeting in many months
the palestinian people have the right to know he said
a decision may not come this year
however that is not the case
could have but did n't
now is the time to use them
so what 's the big deal
the spokesman declined to comment further
that work will not start before monday
the spokesman gave no further details
a year later china did the same thing
but that wo n't last long
it was good to be able to play
but i do n't think they do
it will also be free to the public
i have nothing against those people
she 's never going to be the same again
first results were expected monday
price 's office said she was out of the country and could not be reached for comment
it 's very different she says
he did n't want fight
it could n't have been any other way he said
at the end of the day that 's all you can do he said
the statement was released wednesday
the israel parliament has yet to vote on such an agreement
his name has not been made public
we have taken action
no i do n't do that
u.s. officials have denied it
i did n't go he said
there are no problems
we just want peace
a year later they were back for another shot
no further talks were scheduled
it was a long process
the u.s. government has denied it
his season best is seven points
that has led to death
this family should know
officials results were n't expected before monday
it was the only vote they took
government officials refused to comment on the issue
you ca n't really do that he said
i just did n't like it
more help may be on its way from the united states
they hit her on the back
most analysts say the race is too close to call
we get to make a new one
the ministry gave no other details
it is time to change the law she said
the man refused to give his name
it 's going to be very different
we have a very good game plan
i hope to be part of that
the judge is not expected to issue an immediate ruling
police said six people were arrested
then you might just get to meet the president of the united states
the government also did not issue a statement
it 's for our defense
one palestinian has been killed by israeli fire
i thought things were different
we 're here to show that
these people would do the same thing
it may not be a great year but it 'll be a good year
the military lost five soldiers
the decision was announced monday by the white house
it 's for the good of the team
we win here he said
police said the situation was under control
i need the support of the people
this is just a good deal
he also has never lost an election
one man was killed
no one has been charged in that attack
i hope you have a great future
i think many people will be injured
the government does
i really wanted to take my time
it has always been like that
and we know we do n't know
i thought i had won the set
i believed i could stop it
we thought this might be the right thing to do
we know we still have a long way to go
i do n't know who he is he said
it 's been six years
i played a good round he said
they could be saying
the talks will continue sunday
it 's going to be different he said
she 's got things she can do
that 's just the way he wants it
but it 's not a big deal
they had the information
he has denied the charges that also name two other opposition leaders
it was a good shot
the spokesman would not comment further
the government declined official comment on the report
but i do n't start with that
you ca n't do that against top 10 players
each one has as many as 10 children
u.n. officials could not immediately be reached
she 's going to call the police
he 's a very good coach
i do n't even know what it is
this year there were 10
there was n't time
both men were arrested thursday
i do n't believe in them
i could n't even go to the hospital because i would be killed
he could and he was
another round of talks was expected next week
the attack was not reported until tuesday
there is no record of that call
it came a year to the day after the trial began
it also is a member of the u.n. security council
most people did n't
he 's one of the best players in the league
the bank had no comment
the former president asked
they just do n't see it
the white house said in a statement
the release had been scheduled for saturday
we wo n't give them back
i do n't like the violence he said
i want to be a part of it
we just want to know
we really ca n't control that
but i was fighting
children want details
he 's a man 's man
she said the family asked that no further information be released
help is on the way
security officials refused to comment
he should have come
if we keep it up i think we can make it to the final
this is really a good program
it was the team 's first league win at home since the first week of the season
we have to do an investigation
i really wanted it
no violence has been reported since sunday
it 's time to get immediate results
they know i 'm here to win
he said he lost it
but the new system had problems
that 's just the american way
i think the time is now
it 's a great thing
they can only make it with us
it 's been a great year
no further details were reported
it is the united nations she said
but there 's good news
she did not immediately return a call from the associated press
the elections will take place
he died three days later
no appeal is possible
the company has denied the charges
there will be only three the official said
that was too long ago
we could have scored
i hope it 's not going to hit
i should n't have said that
police said the rebels shot first
police said they had no comment on that report
we 're all different he said
but the last one was six years ago
it 's that important to me
you ca n't do this without me
she will be at peace
the white house declined to comment
she refused further comment
it should n't have been news
u.s. trade officials also denied the report
it gave him the lead
israeli officials declined to comment on the meeting
i think it is possible
you could not make a good life
we want to play here
they will judge us
the troops came under fire and shot back
this was my goal and i got it
this is the right thing to do
but that will take years
it was n't immediately known whether he planned to run again
when i go into the match i 'm not going to think about it she said
the trial is expected to end monday
you get a second chance
it would be a new season
and i 'm going to play
i know he wants to play here
he 's the best one she says
to do that we have to win
there 's a change in action
they are just like american soldiers
we had to change the number
to get the three points is the most important part
it 's not the way to do it
that 's a good thing for me
there 's nothing i do n't like
they have n't won one since he left
a decision was put off until wednesday
i had a great day he said
you know that 's going to be there
they gave no further information
i just did n't want to be a part of it
but this was denied by officials in washington
that 's the president 's decision she said
we do n't need power he said
but the men are still fighting to get in
they were really great to us she said
there 's nothing new to report right now
but all is not lost yet
i want to see one thing out there a team
it 's not like that
i 'm not going to be in second place
it has to be the right deal
he was n't about to do it again
we should be good people
there 's no point he said
it would have been different if we had won the first set
that could be about to change
we are not going to do that he said
i do n't want to stop here she said
the trial is expected to last this week
all we have to do is go for the win
it has a lot of give and take
there is no more violence
there 's a political will he said
that 's a different issue
it 's great he said
police had declined to comment
a shot to the head finished them
you did it he said
they expected to be arrested
five others also died
the goal is a hit show she said
this is going to be a long long process
there was nothing they could do for me he said
that 's all it was
this place will never be the same he said
i know it 's not good
and you should try
the investigation is likely to last months
he did n't have one
the man came to fight
it 's a great thing to have
party officials could n't be reached for comment
since then it has been one problem after another
what 's my problem
they want to have their future
they are important members of our white house team
the people need this place
we 're going for our people
it had nothing to do with me
you should see some of the companies here
he 's played in japan
many others were injured
i would n't trade it for the world
and for the most part they do n't want you to know who they are
they 've got the will
we 'll think about it
he was arrested last month
now they 're going back
it 's a good price she said
each part has its own army
he asked the children
china scored first
who does n't want to think
the council is scheduled to meet monday
it 's a chance to get out he told them
the city refused saying it had no money
that 's really what it says
the group could not be reached for comment on sunday
all three are injured
life will not be the same
you ca n't help it
it was the play of the game
the other companies had no immediate comment
they would not comment on military talks
but most come to new york
we might be able to do it again
a ruling may take several days
official results will be announced sunday
i 'm saying there could be
some have been arrested
the only way is by force he said
she has made no public statement and could not be reached for comment thursday
it 's got to start some time
we 've got to start that way
the white house had no immediate comment thursday
but it 's very good
the others denied all charges
i will do my share
the deal is expected to close before the end of the year
i know when he 's close
when i was at the top of my game i never had to think he said
will he and will she
the u.s. military had no immediate details
the company declined further comment
no one expected it
but we 'll keep working
it does n't work for men
he did not have further details about the family
it is a money issue
i did not try to win
that was the best part
the government has not made a final decision
the report did not give details of the agreement
there 's no place like home
no one wants to open that up
you 've got to fight
i 've got a long way to go he said
i think we run too close to each other
we 've got a victory
the palestinian asked
the european union has such a system
still the problems are many
it was a great goal
my job is to report the news
she never had a chance
that number should n't change
if people like it you 've got it
i 've never seen him this good
this was their decision
it now wants state elections
the company did not give financial details
the election is thursday
they only gave up three points
she does n't give you a lot of time
she went to police the next day
next stop is the u.s. market
talks were expected to continue saturday
he said he believed them to be soldiers
no one was injured
security is a different issue
it was just a show
is n't it the time to give it to them
but i 'm also going to another great place
the problem is the leader of iraq
first there 's the name
i did n't want to hit that
i have no comment on that she said
it wo n't be the first time
we 'll take it one day at a time
now it is time for others to do the same
i just want to play
i just could n't believe it she said
she did n't have a life of her own
both played in the world cup
it 's time for a change she said
the committee asked in a statement
he may face charges
a white house spokesman declined to comment
we are trying for the same thing
both men have denied it
they have not been made public
you do n't have to think about it
but the most important thing is that we won
she did n't immediately return a call from the associated press
there 's still a long way
they did not say he should be killed
we 're not going to make an issue of that
i can only give what i have
but all the news was n't good
what 's that you say
he said an investigation is under way
the talks are to last for three days
but you know it did n't work out that way
their condition was not known
few other details were known
the same could not be said of her
he did not give further information
but i do n't have a job
we were so close to our goal she said
now he ca n't even be called the best coach in his own league
and i think that that is important
he 'll coach next year
at first i did n't want to go she said
his family said they planned to appeal the decision
we did n't part company
the two were not charged
but he refused to give details saying he will release a statement friday
that 's the best we 've play away from home for a while
the report said two of those killed were leaders of the group
there 's been a lot of support he said
clinton said he could
in a way it already is
that could come as early as wednesday
it 's not new she added
they said it could go to clinton
they really have nothing
he was released on appeal
we do n't know because we have n't seen her play
the country does not have an army
but that 's past now
i think it 's too high he said
but he added it will not be a few
i do n't think they can stop us
i should be no different from my players
wednesday was his first start
we ca n't think like this he said
i do n't want to deal with that he added
you try not to think
he does n't make the team
four years later that time has come
final results were not expected until wednesday
you ca n't always win
i have no comment he said
we had him and we used him
i think we 've seen the top he said
however they refused to give details
we have to stop that she said
the men were not charged
so we had to do the same
it was five years ago
the vote was not released
some people will say i ca n't do it
they were not the same
but i got through it
no one was charged
it gave no further details of the death
it would be a place to start she said
other states were expected to be added later
the three countries have given up their nuclear weapons
she thought she did
it 's going to hit it 's going to hit
she refused to give further details
that 's a good way to start off
but she was n't a match
he said there would likely be an investigation
would you like us to get out of the way
some final decision will be taken
but that is n't the case this year
they all are leaders
his name has not been released by authorities
the show will go on
that 's the way we 've always been
there should n't be any problem
in the past it had been free
one man has been charged
it is meeting local people that is important
the united states has n't confirmed that
he said he had no money
the race is even now
she ca n't say my name
i would like to win the race he said
but peace must be won
we want to go to south korea
this would be a good time to start
only peace is a victory
the company had no further comment thursday
i thought he was great
the ruling is final
he would give no further details
they got to meet them
i tried to keep up with him as long as i could
results are expected early monday
the move has been a good one
people know the prices are up
so i do n't think that 's a big issue
that 's got to change
he 's got big plans for this year
they said we did n't need them
even that will be a problem
they have one hope he said
this year may be different
i would n't trade it
he was not among those who went in
he has n't asked me
i think we are one nation he said
no company officials have been arrested
i just do n't think that 's the right thing to do
i have a lot more years
you ca n't have it all
second place is like a victory for me
i do n't like it here
the market was immediately closed by security forces
they were right for the most part
but even then it can be too late
details will be released next week
but the council declined to take any action
he then left the area on his own
we are a nuclear power he said
there 's nothing they can do
now we know we can win in this league
you 'll know he 's in control
that 's what is important
official results were expected to be released monday
the united states will do our part bush said
i would n't change a thing
she then called the police
there were no reports of problems
police did not immediately return a call seeking comment
it gave few other details
the official did not say what police found in the house
it was n't used last year
a he 's not saying
he wants to be a part of that
his goal came on a power play
four other people were also injured
many have been released
that 's what he does
he said it had nothing to do with the investigation
it was the first game of the world cup
i try to play my best
it was a very good start
and that is not the way it should be
i do n't know said the president
you just have to get on with it
final results were released tuesday
we made a statement
it 's the decision of the country
police have charged a man in that death
the two have n't agreed to do this
these are the best players in the world
if i thought the team did n't have a chance to win i would n't have come
his office announced the first meeting on saturday
one day is not going to do it
one said the decision will be announced thursday
and we need the money
it wo n't be a problem
most say they are members of the ruling party
he did not meet with any players
there has been no need
we are not a police state he said
palestinian officials had no comment
she died two days later
and it 's not likely to end this week
he was later taken to the hospital
he would not give more details
we 've got a long way to go
the united states never gave up that lead
the vote was expected to be held friday
now i have nothing he said
if it 's not i wo n't play
he had been held for a year without being charged
in a good way i hope
the two men were killed
he now has a new russian coach
results were released sunday
that is not new to us
that did n't help me
the army did not release any further details
they would have got a lot of support for that
we are now in a process he said
and that 's the last thing he did
the statement said
i will continue to do that
there are so many things
he wants to be a part of it
we could go on but you get the point
the hospital declined to comment
i know i can be there
if it does n't it does n't he said
they wanted to come back she said
the statement gave no further details of the attack
we will come down on them he added
i did n't think it would be an issue she said
we will have to see
he wants a government of one party
i thought that was a good start she said
i have no other place
it 's still the same deal he said
i know that i need to come in
the next round of talks is set for thursday
the military had no immediate comment
he could not be reached for comment monday
we will continue to do that bush said
he never left the hospital
we will continue to work on this issue
it 's the same he said
they 're different in that way
they were never charged
this is the last monday
the meeting was scheduled to last for one day
the company had no immediate statement
i think i 'll keep it he said
authorities declined to release his name
they did n't want any part of that she said
then we 'll know more
top three would be really great
i 'll take it one year at a time
they thought he was a man
i won the big points
he said security forces would try to stop them
if i could come in and help him i would
they said we would n't do it he said
it was his first world cup win
that was last year
it does n't play in this week 's games
the state 's high court closed down for the day without a decision
he was my hope and my support she said
the company did not immediately return a call for comment
and they do get close
the army spokesman had no comment on the reports
i do n't have that yet
he will not be allowed to play during that time
they are still under investigation
no ruling has yet been made
the country may get
he still wanted to play
you have to be both
the russian defense ministry declined to comment
we have a really great life she said
you need a good start
but it has to be set down in european law
it might be too late
he released no further details
but they have refused
the decision is under appeal
the court took no immediate action
i will see you later
there 's nothing to do
the people should get to know each other
but she refused to give any more details
the opposition has said it will appeal thursday 's decision
would you be the same
i do n't think we could have asked for more
are you going to play
she had been shot in the back of the head
five people have been arrested in russia
he likely will be released after 10 years
the two men got killed but i had nothing to do with it
no other soldiers have been charged in the case
they 're going to get it
as expected there was a record
we want to get our first win against china
her family asked that her name was not released
when you 're right you fight he says
the u.n. does n't do this
the government also declined to comment
it is their decision
there was no immediate comment from the government on the court ruling
a day earlier that was n't the case
the game has been good to me
but she has n't been able to top that
a further meeting with local officials is scheduled for thursday
you 're always in the right place
she denied reports that the company would close
you do it because you must do it
this team ca n't go on this way
he said he planned to see state department officials friday
it gave no further details
and that would be just a start
the military had no comment about the report
i do n't want to get into that
it is another world
he is a head of state
and that could be just the start
it 's the only thing i want
i want to go after them
it 's a big help for me
they 'll want more
it will be peace she said
we were left with nothing
this is an election for all
the investigation could take a year
this nation wants change
we think it 's a very good law she said
keep up the good work
no official results were expected before tuesday
i did n't think of last week
but that was 10 years ago
the company declined to comment further
this one however is different
talks will continue
it was a very important win he said
she was a director in the ministry
i would n't vote for him again
the campaign ca n't always keep control
officials did not give further details about the investigation
the court ruling is expected for the end of the week
i believe they are the most important
i wanted to know who i really was
they already have two children
it 's been a long time he added
it did n't start out like that
i do n't like it at all price said
they did n't give his name
talks were expected to continue
i would never vote that way
we have to face that and we will face that
this could not immediately be confirmed
the going was good
he was released the same day
i did not call for this
nothing is left to chance
that is their business
on wednesday he had called the leaders of south korea and japan
three other people already have been charged in the case
you 'll have to show me
it was not a good time for me
the company refused to comment
i did it for the palestinian people
it is a political campaign
we did n't play strong defense
there 's more to come she said
get out of my face
i just want to visit he told reporters
there 's still a chance he said
but he has said that nuclear weapons would not be used
that 's my government
but it 's the same in all other groups
it was a great way to have it
police refused to comment on the report
they 've lost a lot of life
that was taken away for this game
final results are not expected until next week
so i could n't see it
all that might change
i have to work on that
he could do it again
if it does n't work then it 's the end he added
then we can go home
it did not give any details
but the report gave no details
he can help us win
we had a great day of work
so i know they 've made it
you might never see it he said
the u.n. has not made any comment on these reports
and what is a good play
he said he now planned to take the issue up with french team officials
that 's about to change
both women were taken to the hospital
you can see the results
it 's also a chance to do some business
there is nothing he could say
i think i won the fight he said
he did that sunday
it might be working
that 's the way it 's got to be
i want to get on with my life he said
he would not give any more details
i might be at home
the same is expected this year
he did it against soldiers
they refused to comment
the spokesman had no further details
this will be the first time
company officials declined to comment further
people need to believe in them
he went out there and did it
he died after being taken to the hospital
we see some good things he said
the police chief gave no details
the future will show
you 've got to keep fighting
he did the best thing he thought he could do
the death could not be confirmed
and the problems here are many
and there 's a lot of us
for france those were the days
it is to continue through friday
he said the company will now be for the workers
but we were n't a part of it
there was no immediate information on possible charges
that 's our next goal
they want the same things we do
we do n't like it but we 've still got to do it
no violence was reported
that was the big goal
yet little was known about him
they are very strong
but a deal was never close to being reached
financial details were n't released
he made no such comment at all
he did a lot of good things
she 's a very important part of my life
both were under investigation
and he is not the only one
there was no american with us
police said they had few details
we had to get the team points
the process can take several days
government officials declined to comment
both had denied the charges
however it was rejected
some may have been killed
that was a year ago
he has said he would do more
we 've called for his release the spokesman said
it 's a third of them
but that 's for the future
but the party is over
this is not the end of the fight he said
i think we have a good shot
i said it was between our two countries
army officials declined to comment
six people were killed immediately
she did not give details
this can not go on he told reporters
that was before the game
and i will try again
it 's the first day he said
the union said it will appeal that ruling
four police were among those injured in the violence
the french foreign ministry said it would not comment on the report
washington has not given up
you can be the best
the trial could take months
they already know they can win without their best players
no games scheduled
it was a great move
i have n't seen him
it does n't have to be like this
final results were expected to be released monday
i do n't want to fight with my own people
the defense ministry said an investigation is under way
they have thought out plans
he thought it was his most important work
such action could take months
who 's going to fight
it was working for him
no there is no release
the results have n't
and you ca n't win without them
he did n't give details of the planned attack
south korea now has four points
now we start the final work
it 's been a while since we had any
we 've had a lot of games like this
i do n't think there 's any problem he said
a report is expected next year
he was reported in good condition
he won there however
there was no immediate comment from the hospital
those were so close
but i had to go on if i wanted to win
and i have not won this year
if i had won there would have been a chance for the final he said
this year we know we can
i 'm working on it
i think it 's a good deal
this was a good business move
she is still trying to deal with his death
but victory came at a price
that 's the issue before that court
no one was reported injured
she gave no more details
that was n't going to stop him
u.n. officials could not be reached for immediate comment on the report
both can be very good
i ca n't do that right now
we had a good two years
he declined to give any further details
election officials said it would be days before final results were known
it was the last clear shot of her face
a ruling is expected tuesday
but i did n't want to do that
it was good after i fell
both games are sunday
we just did n't know it would be that good
the team said it will appeal against the ruling
do you try it another year
the rebels have rejected that
he would n't give any further comment
further talks were set for saturday
they wanted to win things
much thought was put into it
she says the government has yet to help
parliament will then take the final decision
they arrested him wednesday
the company declined comment
the problem is we do n't know
i believe this is the right time to do it he said
team officials declined to comment
but in this case the results were good
i had to press on him
this is just a try
results wo n't be known until thursday
he does n't have to say it again
i do n't want all that she said
it took a while but i did it
that 's what i thought and i did
but it 's possible
but we are past that
it is not he added
peace is the point
it told me to go for it
and he has all that
no soldiers were reported injured
police had no public comment on the case
they try to make it a political issue
but many others do n't
they have no time for us now
officials could not immediately be reached for comment
the security council planned to take up the issue monday
it 's now the time that we can do this
i 've never been down
what is left of this country
they were expected to return the same day
they lost both games
we 'll have to he said
his case is expected to be tried next week
but this is my life now
but she did not want to give her name
but it did n't help
but it 's important to get her here
he did not have further details about the party
they will not be allowed back into the country
the president asked me to go
they need all the help they can get
i 'm not going for the record he said
there is no market that has to be won he added
she declined to comment further on the case
the military did not say whether the three were killed
it still is n't he says
we will have to fight it out
we will give it our best shot
a name was not released
the israeli army refused to comment on the report
is n't that their job
the israeli army had no comment
no children were among them
that can only be for the good
i should have expected it
the man 's name has not been released
i think i 've got a good shot
they have to do the other things
at some point there has to be a game
now we need to work to make the final two
she has n't said whether she wants to run
no one has been arrested in that case
i 've had a very long run
it was a wednesday
he did n't have a chance
we could hit it again he said
this decision is good news
he was confirmed without opposition
but there will be no victory and there will be no change
i just want to be able to run all day he said
we need to do both he said
the others have never been found
if any decision is reached it will be made public
this season is n't over
a change has to be made
another man could not see
on the court he did
there 's nothing we can do
details will be released tuesday
the u.s. officials declined comment
but clinton may have another chance
no one gave him a chance
money was no problem
he said he would like to get a job
british troops and were known to them
it 's not going to change
the official said he could not comment on those reports
final results were expected to be announced thursday
another seven were taken to the other court
we are the same family
that work could take years
you start to use it in a different way
in general men do n't
i had a good start and went for it he said
it should n't be like that
we 'll just have to see
this is very possible
you can not give up
they were expected to be released later friday
the israeli army said it could not comment immediately on the report
the results are expected next year
similar charges have been made before
yet others want general elections
we all want to win
but i could n't do it
now it 's too late for him
now we go to round three he said
this should really be good
i 'm not the issue
it will be great news for the league
they called and called
clinton should know
i 'm the head coach
i have to help my team
it is a great team
he is not our president
i do n't need that
i 've never been like that
these are his people
local officials would not immediately comment on the report
so that 's what we did
they 're game players
we 've lost our leader and we have another leader
that has nothing to do with it he said
sunday 's game was his first start against them
the market is still closed
results were not expected before thursday
he could win the u.s. open
official results of sunday 's election were expected later this week
officials would not immediately comment on the reports
but there are no immediate plans for that
that has got to change
president clinton is among those who have declined
i ca n't take any more fighting
it 's not the right process
the league did not immediately comment
no others were arrested
i think he 's the one
it will be their own
they did n't know what was going on
we have a great team
the report had no more details
i know that that is like
three were seen being arrested
we gave it a great shot
i now try to get on with my life he said
i always run to win
he could have said take that
police had further details
the trial is expected to take months
she would n't release further information
but it 's not the end of the world
he was one of them
but we 're going to try
there was no other man for her
it will open next month
the security council was scheduled to meet early today
and money is n't the only problem
she did not immediately give further details
i do n't want to have a big head about this
this process is not one of peace he said
i would like to see it
that would be up to the head coach
i think it 's great she said
they have nothing to do
do they want an agreement
but she died before she reached the hospital
the foreign office gave no details
we can not close and go away
they are there when i have some time
that 's their decision
now we have come out and put that right
that 's good he said
the a 's have won four of five
we do n't take a vote
it did not do much
but i did n't get a job
it 's good for israel
we need a president
no one has been arrested for the attacks
i did n't have any match
and we will help him
and i believe it will
the man has a point
the office is scheduled to open by next month
they have little public support
but that does n't stop him from trying
i agreed with the call
he asked after saturday 's match
and i hope to keep that number
and that is what he did
he has said the trial could take years
the military refused to give details
that 's all i have left
the new coach is under fire
it 's the best office in the world
it is important he said
you ca n't lead soldiers because there 's nothing to lead them against he said
we will never move first he said
they should support the opposition he said
he really gave it to us
i could n't control that
you ca n't really force it
we have to get over this
he was for the right things
they can think what they want
we are not going to do it this time
they are the best team
there are people who want to see her
i 've never won it
on tuesday bush denied he was a director of the bank
and i do n't think it 's clear
but he was n't finished
the bush campaign denied that there was a deal
he could change things again
if you do n't have any of those three you got a problem
the court has the final say
that 's always good
we are trying to say that this is not the place he added
who 's going to believe you
the two have not been found
i had a good time he said
this was a week ago
he 'll do a great job
the accused denied it
israel 's foreign ministry had no immediate comment
a third is planned tuesday
but he did not take issue with the report
we have to change he said
however they did not made a decision
i have nothing she said
but it 's a big one
we always got next week
they 'll start going in
but we know what it is
they do n't want us there
family details were not released
many have never been seen by the public
seven soldiers are also injured
a final decision will be made next wednesday
we have some hope for him
the man 's name was not released because he has not been charged
both have nuclear weapons
do you hope to make a lot of money
we do n't believe in war she said
that is part of my past
seven soldiers also were injured
the four were arrested sunday
but it did n't stop her
the company did not immediately return a call seeking more details
the work is n't over yet
both officials declined to comment after the game
we do not want a war he said
the rebels made no immediate comment
it will be a different game
they know what they did
if they want us to go we 'll go
they 're not part of the team
but this will be a good thing for us
he took office last year after his party won general elections
he is such a family man
his new government is one such move
he has little hope he 'll keep working
it 's the final four
and he should n't be
but she has no plans to return
the case is expected to come to trial in about a year
the trial was expected to end on friday
all declined to play
even so there were problems
it was his decision to race
it will be all right
no results were known
she was part of them
the countries have never played each other
the people will not move they said
seven is my good number
then he 's on his way
i have not seen him for a long time
she would not give details of the planned agreement
it did n't become a problem
and they 're right too
now you can see the results
they 'll have a lot of problems
on tuesday they did it
he was arrested by israeli police
and that 's very important
another meeting was planned on thursday
only a few officials had seen it before
the report was denied by the defense ministry
that would be a win
they should n't do that
clinton said the work would continue
what time of the year is it going to come out
i thought i should n't play
were among the others
we always try but we can not always win
this is a victory for parliament he said
that 's not likely
he still is being held
no vote was taken on the bill
you ca n't get away from the job
you ca n't make them
it could go on for days
it just did not go my way he said
i do n't want people to see my face
his trial is into its second week
she did not appeal
i always want to try them on
it was a good show
it 's not a political number
this is not the right time he said
we want to force her to go left
no troops could be seen
and i found my game
so make the most of it
they were later released without charges
he was just as good on thursday
we found out some things that should help us
but i like our game
the five others are family members of two people who died
he gave no further details of the fighting
reporters did not see soldiers fire their weapons
this is n't the first time
that did n't work out
but this is n't finished
i 've got no problem
things are going to change
we need to keep this thing going
it 's round one one official said
he was released in good condition friday
we have n't seen him
he is trying again this year
but he said that will likely end this year
we do n't make them
his condition was n't released
there has been no government comment on the match
japanese news reports quoted him as saying
we 'll deal with it and go on
but if they know the police know
but it does n't end there
talks to this end are expected to start monday
there 's still a long way to go he said
we can not do this
palestinian police had no immediate comment
but it 's a long campaign
i do n't know much of him
after all it is their future
he did not name all the officials
we know what they need
i 'll keep all of them she said
he said he did not know the details of the deal
he has denied the charges against him
that is all he says
one company has a long way to go
there was no immediate comment from u.s. military officials
the military refused to give any details
it 's been great to me
we want a second chance
i think we 'll have a chance
we know we 're not the best team in the world
the decision was announced late tuesday
major rejected the reports
he said he would see her right
i 'm going to do a lot of that
the united states is not
the trial is expected to last through the end of the week
but to some people they wo n't take that
but i 'm going to give it a try
the team refused to comment
two people were killed and five were injured
it should n't be a problem he said
but i ca n't help it
no games are scheduled today
the agency head said he refused
it will meet again next monday
this fight is not over
but they had no money
there is no action to be taken he said
it was the second such meeting this month
you get used to it i said
i think there 's a place for it
but that could take several months
they do n't get them played for them
they 're not going to back down
but he said he will try to be a team leader
police are fighting back
she would n't give her family name
i should know she said
japan will meet china
do n't think others have n't
the united states will not have a trial without me he said
this will be his first major of the year
but now this is the best day of my life
it is and we have to deal with it
the trial was set for next week
that 's our defense
we can not go on as we are he said
this win is for him
they 're also strong
i think that 's the most important thing
this is the league that is the new japan
we will play for a victory
that 's not possible because they have a program
it said talks would continue
i think i can do it again
police officials declined to comment on the investigation
they are released several months later
it 's such a big change he says
a vote is not expected before thursday
we 've got to play
they thought it would never end
i will continue to do that he said
that 's very clear
it 's a play on his name
they were great today and we were good
it did n't work out
they were released last month
it was n't part of the system
his condition was not known
that will take money
two others died later
the case is scheduled to continue monday
he could not be reached for comment on tuesday
you have to show it to him
we have to get our own game right
and he has big plans
results are expected wednesday
but it 's just a start
but it 's like she 's one of the players
israel also has refused
we had never thought of it she said
all four had been shot in the head
but i had to make a decision
for years that chance has been denied to you
he said the decision had been taken late wednesday
the british had no immediate comment
the four were expected to be charged next week
they had five children
he had that international thing
this will also include the way we do business
they may try again next week
but there is still a defense left after this parliament decision
i thought it would never end he says
i hope this will change he said
the army could n't immediately be reached for comment
bush is not the first president to get a late start
so that 's very good
they also planned a news conference
a vote had been scheduled for thursday
but they did n't get much help
the group has killed three people this year
results were released after the market closed
the statement did not give further details
i want him with the team he said
clinton is expected to visit north korea next month
it said no details on the talks would be released
they will be charged in court later
it 's a different world she says
he said he had no plan of his own
it will be a while
that 's a big deal
he is not expected back until tuesday
i always thought i was good at it
we do our own thing
set up a committee
i want an open trial he said
the statement gave no further details
police did not immediately have further details
that 's the best you can do
and that 's just the start
all have been released from the hospital
this year has n't had a great start
i 'm trying to make them
he did not want to be quoted by name
seven others were injured
i continue to hope she said
i do n't know what it is but it 's going to be big
we 're in the top 10 he said
there is nothing we can do
the army declined to comment on that report
they really wanted him
i just made a lot of money
he did n't hit many
it 's been five years
but we believe we have a chance to win
military officials denied the charges
he was released later
others also had to be held back
the rebels gave no immediate comment
it was n't good she says
we did n't do our job
and no there 's nothing he can do
we can not be one nation
he did n't think we could play
we will not give up
three people were injured
i see no need to change
they have an army he said
i know i ca n't do much
they need to keep working bush said
few people are working
i still do n't really know who he is
it was their first visit
no one has the price
that 's the end of the press conference
she did not give more details
he said he will free more
what is the future
i would like to think he said
now they get the chance
both could be right
he gave no further details
we need to get off to a good start
the conference is open to members of the general public
we had to come back
and he did n't need it
the government denied the charges
wednesday is an off day
we will see this thing through
she added that two people had died
that 's the first thing they see
this is my last world cup
they got very little of that
he was released earlier this year
he said the show would go on
the city plans to appeal the decision
now we ca n't see him
it was a good match for me
they know what they want
i 'm not going to end here
all that is different now
he died the next day
i 'll have to get down to business he said
he denied reports that the two had been arrested
she went on her own will
the military confirmed a palestinian was shot
i do n't have the other
it 's a big problem
the free program is saturday
if they can do it to him they can do it to others
i just want to run my race
the results include
that 's not the goal
i 'm not going to say i did n't
i 'm here to do my job
we 're going to go to war and they 're going to go to war
i just know i ca n't be home
it 's his job she said
there was no immediate comment on the report from the u.s. military
i do n't want them to come here
i ca n't do this record
he said two soldiers had also died
a government official denied that
i was not going to go away she said
but we were not free
we just have to get on with things
the four have denied the charges
the three will share the money
the final decision is expected this week
opposition leaders declined to comment
the report was being released tuesday
she was among those arrested
it is made possible because there are very few people
this process must continue
the report did not give details
some people say that was n't
we are men like you
he tried to get up and found he could n't
but there was nothing he could do
work late next week
no one wants more violence
this is very important
general elections are expected to be held by the end of this year
this is great to see she said
i just do n't have it right now
the charges of the other two were not clear
they are under government control
but that would be a lot of work
without that there is no peace with israel
i 'm not going to make a change
it 's what the others do
but it 's new and this is our great hope
we think it 's very important he told reporters
he was there and hit the big shot
i think i 'll be good
but i 'm not even close to that
the man was then arrested
our plan is it 's the one show they have to see
i never want to get to here again
another meeting is scheduled for thursday
there were a lot of problems said one
no final decision has been taken
the trial is expected to last until the end of the month
she does n't have to
he refused to give more details
we have to play with the players we have
north korea has yet to do so
the government rejected the call
no news is good news
but i have not lost hope
he said several were arrested but did not give the number
we will match them
the two were arrested tuesday
for the most part that is a business decision
it 's the same game
japanese officials refused to comment on the report
you could see there was nothing they could do
i did n't like it at all
it 's also the last thing he wanted to do
we have the support of the government
last week it asked for six
final results are expected monday
that 's because they did n't know
but i 'll just try to play my game
the team declined comment
the spokesman could not be reached for comment on tuesday
it is not going to be the case
he may need more time
they might want to try the same thing again
there are few players like him
children do n't do that
it 's all you want
they 're used to it
it 's not going to start now
a vote is expected later this week
that 's the big one
former president bill clinton did
the government has rejected the condition
it went off for two days
ministry officials refused further comment
they said they had no further information
the thing is you have to keep at it
we have a very long way to go she said
he 's such a force in there
i do n't know what it was
official results are expected next month
we 're trying to keep the peace
i want people to say to me you have to make it go
political life is not for me
i could n't see him
the situation was expected to continue friday
but we want to help those that need the help
they have denied the charges
france finished third
it should be a good race
these reports could not be confirmed
he 's still our man
here 's the really good news
the united states is third
it was a situation that did n't work he said
more talks were scheduled monday
do you see the results
they gave her a new one
we 're going to have them in the future
these people are important she says
the reports could immediately be confirmed
court officials could not immediately be reached
it does n't he said
we have each other
many people have died
one man died during the trial
the future is now he said
we have the press council
the government can appeal the decision
people said they would help me and they did n't
too much is made of that
it 's been a long time
she did not name them
they were being killed
i hope we 'll keep them
will it be five years
i really really took my time
she declined any further comment
he said he would try again next year
we got to win the first game
there was nothing we could do
he denied all the charges
that 's the big thing
it was decision time
he said he was not injured
the results were immediate
i just wanted to get off the court
and he has a thought for them
we do n't know our future
i do n't have to say
i never agreed on this
seven others were also injured
i hope that the public will give the government a chance
more talks were planned for sunday
we have to see what we need she said
a final decision will be made by next wednesday
they were given until last tuesday to do this
u.n. officials refused comment
however it 's still a long way to go to the end of the season
a final vote on the defense bill was expected thursday
it 's going to be a war
they won the first game
it was always like this
the spokesman did not give any further details
great 's great he says
a vote was expected early next week
many analysts say that 's not clear
the hospital took a chance
she too had a close call
i do n't think this world is so great that i need to have many children
there were no reports of fighting
the agency report gave no other details
one group member was killed
police did not release any other details
the important thing is to win one game at a time
a court official refused to comment
it 's not that we 're not trying he said
final results are expected in the next few days
i do n't know who did it the state department official said
it will never be the same again
i 'm not going to stop trying
this is a good day he added
i would like to go home with a victory she said
israel does n't want it
now we want the chance to start over again
we are used to war
but you have these days
we are working on it he said
one palestinian was arrested
an israeli army spokesman had no comment
there is no point of return
i wanted to win this one
it will be different
this can not be allowed
that 's very important for us
the agency did not give any more details
we need a change she said
people have to come after us
that was just the point
that 's not possible
we are all members of a family
they arrested people who did not need to be arrested
they asked me who i was
no details of the final agreement were announced
i was in the top five from the start
the group said that no agreement had been reached
it should be finished next year
the president refused
they were released earlier this week
we have to help these people
they do n't want to believe that
their defense was very good
i do n't think he wants to put that situation out there
this is not political he said
and it is my first
this can not go on any further
details of the new law have not been made public
the most important thing is to get the three points
we never accused them
he did not say whether they would be charged
the talks are on he said
it gave no other details of the program
it would be a trial for them
police denied her charges
so is this his final open
i can only hope for the best
it 's about power too
we 're not going to make no run on the bank he said
but we can do nothing
we are for the political agreement he said
but does it have to be
you get to see the world
police would not immediately comment on the report
it quoted her as saying
however there is a need
this is an important meeting for the united states
they had seven children
but he gave no details wednesday
my country does n't have open house
some money may be on its way
this could take a month
they do n't have much time
the soldiers died monday
few people have been arrested
she 's got to come down
it was their second day of talks
we 're a great power but we were n't the first
it 's the last thing you want to see
japanese stock prices declined
but they were not the same team
the ministry declined to comment
he died last month
they play the right way
it 's going to be a family decision with him
we do n't have a very big group
i ca n't be off my game
the statement did n't give further details
three people have died
they thought she would n't make it
i do n't like that at all
he is expected to start sunday
that 's a lot of money he said
a statement was expected to be released later
there were too many
his condition was not released
i think we 're going to win it he said
it was not a military victory
i have my own name
this place charges me up like nothing
still he said he would vote
we 'll see over the next few days
i 'm going to keep working on it
he died at an israeli hospital
details of the case have not been released
the report did not give further details
the white house has refused to comment on the case
we 're working on that
that was a great victory
they declined to comment further
he 's all business
it 's not the way you want to start he said
i tried to attack today but was n't able to do it
three others died later in the hospital
i think he has a good chance to go to the world cup
she was expected to be released
she did n't know her own last name
his call has won support from the united states russia and china
we are a government
it 's going to show up again
no one was found there
the area has been closed to reporters
three others were arrested last month
he 's never told us
life is good to me he said
they have not allowed us to do it he said
officials denied that the move was political
the union said in a statement
the israeli army said it had no immediate information
you just do n't give up
they do n't know her he said
south korea 's defense ministry denied the report
his family had little money
he 's one of the best
there 's a program to set up a support group
it will take two to three years before results are known
it did not work out that way
but again money is a problem
authorities still have not released his name
this is going to take time
i like to have another home game
they must believe in them
but i do n't think there is
opposition groups get nothing
we believe we can do it
she does n't really like it he says
they do n't want to know
i did great out of it he says
it was n't always like this
these things have to come to an end
we think that one is possible
officials said the talks would continue monday
you ca n't do much about it he said
no other games were scheduled tuesday
no further violence was reported
but if they had n't told me i would n't have known
more talks are set for later this week
they 're not going to give it to us
if i do n't like you i do n't like you
the trial began on
you 're allowed to do that
it asked in a statement
do you believe that i can get through this
some have left he said
no financial details were announced
she was not in court
she said there would be no other immediate comment
the reports could not immediately be confirmed
the talks are expected to last until sunday
we all expected it
so we wo n't have this problem
he would not name the third party
no other games were scheduled wednesday
it was time to change he said
an agency spokesman could not immediately be reached monday
any chance to play is a good one he said
it ca n't go on like this he said
both were taken to a local hospital
but i will never give up
and i do n't want it to be
who will start the next game
they should have one he said
that is only to be expected
both were later released from an area hospital
he wants to go to south korea
no one was injured in the fire
a free press is part of that process
the way i said it she said
i can say what i like
next is the world record
but he said he had made no final deal
you ca n't really call it one thing
now that 's the last place he wants to go
i always believed that
so i can not work with those people
the bush campaign denied there was any deal
they want you to do it
both have denied charges against them
and it 's important to do these things
the u.n. security council is now expected to take up the issue
but it 's a new season
they were arrested thursday
others think it may already be too late
the director wants to try it again
the government declined immediate comment on the attacks
there 's nothing you can do about it he said
we are not going to deal with it
we need the information and we need it right away he said
i just came to run
we do n't want to stop
there were no immediate details on the number of people injured
general elections must be held next year
but he gave no further information
it 's now time to do it
i just wanted to get it in he said
it 's not my thing
u.s. officials could not be reached for comment
i want them to go to their home she said
the last round was held two months ago
but he wo n't be out of work
the reports could not immediately be confirmed with french officials
that 's the way you do it
u.n. officials also reported fighting north of the city
those are the top two players in the world
the investigation is a very strong one he said
details are to be released by the end of the month
there were six of us
it 's just another coach he said
but there is nothing we can do about it
it 's a move that 's got to be made
now we are here and we want to keep it going
the attack was not reported until thursday
we found him shot in the head
the important thing is that the team does n't have to go to israel now
it did not give other details
it was a good move
the army spokesman declined to comment
all three have denied such an agreement
and that was really the start
it was time for a change
china had the most
he later denied them
i do n't think this is a big deal he said
but the day has come that i have to move on with my life
but it may not be the way you like
she has two children
they 're good for business
there 's still a long way to go
it have no details
the military would not give further details about the attack
i 've never wanted to do it before
she did not give her last name
we do n't want to give up he said
this is the u.s. open he said
that would be a major change
they are being killed
she could n't be reached for comment wednesday
the war is not over he said
the israeli army had no comment on the report
there is nothing i can do about that he says
this time they might
this is their life
but this is the united states
i still believe i can do it
four percent did not know
it is under investigation
there will be no fighting
the home office refused to comment on the case friday
some players believe that 's the right move
three israeli soldiers died
ministry officials could not be immediately reached for comment
the three now plan to appeal to the federal court
however the federal agency took no action
most of all he 'll be home
the game 's the same
it 's just nothing he said
but for us this is our home
the united states has rejected it
it was the city who did n't want to come up with their end of the deal
we will play for him he said
however this report was rejected by both
we have n't finished our work
i 'm going to fight
there were few other details
the vote is expected to be very close
we have a lot of time he said
there could have been more
now it can be said
i do n't think we 're going to have that
i do n't think he 'll appeal
the report gave no further details
they hit them this time
the committee told the associated press that it might make a comment on tuesday
soldiers closed off the area
that is not the point
they have the nuclear weapons
all four are free until then
elections are scheduled next may
the people have no money
he 's not going to win
he said it could be six months before it is released
this is just the way it is
we do n't think china should see us as one
police declined to release any further details
this is our best team he said
he has called a news conference for monday
that was as good as it got
would you do it again
they must never win
but that would be his last victory of the year
then he left the court
he did n't back off
if the match had been one round it would have been over
the money is there
clinton has denied that
a company spokesman declined to comment on the report
this time we want him to go all the way
all games should be like this
i know he can do it
both countries are members
and so did new york city
we did n't make it because we thought it would appeal to only five people
no talks have been scheduled
i had no time to think about it
she declined to give further information
i do n't have time to run and do all those things
both are likely lost for the season
so i gave it another shot
she wanted to know it all
but are they really
i could n't run but i wanted to win
a vote was expected monday
players come and go
i did n't give up at any point
we will keep fighting
but i ca n't do both
this war took some of my family
i said i wanted to be back
no other team official is going
it was expected to be finished before the end of the year
it is time to win again
he died the next year
an investigation was under way friday
and a good season too
many believe it will
it 's the start of a new year
they have not been asked to close down
it 's a clear political case she said
she was released tuesday
this was no different
i have no new information to release right now he said
now i 've got them off my back
you ca n't play him that way
but that is their right
i would not do that
i will vote for you
but life must go on
i should n't change any of my games he said
you want to keep them here
he did not release the man 's name
some also could go home
but it 's very important to me
i will try to control those things
are we going after them
he said washington wanted further talks on them next month
then it was different
the investigation is expected to take a week
this is going to be the fight
he did not name the other countries
military officials would not comment further on the case
so that was good news
they killed my hope
japanese stock prices fell
some never made it
then the game began
they have to put up with all of it
we could not get a deal he said
no problems expected
by sunday he had left
i have n't had that
he should be taken out of power
we do n't want to change a thing he said
i want the control he said
i just have to keep it going
all the players know it is he said
it 's his children
and she might not stop there
we have to support the process
he then went to the hospital
that took a day to put out
two he 's very good
it 's the most important thing going on in the world right now
foreign ministry officials refused to comment on the reports
they 'll come to know him
a good time was had by all
but he may never get the chance
details were not released
a new trade agreement came into force this year
all of that however will come later
yet people still come
no one was injured and no one has been arrested
now i think it 's too early he said
we 'll come out and give it our best shot
it 's different now
israeli officials could not immediately be reached for comment on the report
a ruling is not expected until next year
he was also taken to a hospital
we have a chance to make up for it
china 's foreign ministry declined to comment on the case wednesday
we just need to get this information out
the official was not injured
but they have company
they are expected to continue until sunday
you get used to it
but it does n't stop there
that is not likely to be the case
the government took office last month
the news is very good
she said the department had the final say
he also won that race
we 'll take it from there
but this is not a big victory for them
that 's what he did
this is going to be a great six months he said
i have to do things now
soldiers are soldiers
no problems were reported at the game
but for me he is french
i just wanted to be free
they should have called play
we ca n't do it here
our children need that
just like a president
we might go to the states
he is one of the members of the new government
we 've got a big game this week
he made no comment
no one can stop them
the same was expected monday
news reports said two men died
she could not be reached for more comment
they did not give a number of injured
the spokesman did not give details
it could not immediately be confirmed
now we want to go all the way
two other soldiers were injured
it 's not even possible
i 'm going to do it
then it was show time
she said she could not give any details
it wo n't work for them now
it 's a very good high
it was a great day he said
that 's what i see
others have been killed
we do n't want to be killed
i think i 'm going to do it
i ca n't believe i gave up a home run
there is no way i can believe in that
they declined to give his name
i could n't get up
no state can put up with that
that death could not be confirmed
it would move such a case to federal court
this was the president 's decision
it 's like going home for me
but his record still is
and that is very important
this was said to be too late
he did n't want to come out of the game
there was no immediate comment from the president 's office
the goal has to be clear
but i think i was the only one to think that
they did n't come here
she was able to come out of it
the vote is expected friday
that was too close
no fighting was reported wednesday
i did n't do the things i wanted to do
the world may never know
few details were immediately made public
he is the first to go to trial
we have to give way
all you can do is get them there he said
that 's the only family i have
it was seven months
had it been an issue i would like to think i would have taken it down
china made no immediate comment after the meeting
some people ca n't do that
that 's the way i 've always been
people are different he said
there was no immediate comment from military officials
that is not the case he told reporters
and people will continue to come
it 's the same there
police had wanted a month
but we need to know more details
i do n't think he did
but he added that it was too early to take a decision
i think he 'll change
a second round is planned for later this month
we have to go after first
the hospital also refused to give information
he really wanted to do that
i think i had a great day she said
she just denied he said
i want them to see this
other officials refused to comment
the military has been called out
they said we have some news for you
but it was as close as it would get
a third man was also charged in the case
i do n't have such information he said
two other men were also arrested
it is not a problem for him
now i 've got that he said
the talks include north korea south korea russia china japan and the united states
both have played five games
he does n't know me
this was n't much help
results were to be announced wednesday
it 's very early he said
we are working with them to see to it
they want me to do other things
he plans to return to washington on sunday
it 's for all of us
this is the second
police did not immediately have more details
we 're saying we ca n't stop the people he said
but it 's working now
this is not the place
i said i would work for free
it did not say what charges they might face
after all there were no elections
but i do n't have to know
people should be over it
we have to be more united
they killed our people
the results were n't expected until next week
if it is we will come
reporters may never know
i wo n't give you her name he said
we just had a good time
i tried and i ca n't
he 's a good coach
this is to vote to me
you have to get used to it
this is a new life for me
but they would n't
they had lost five of six
so it is going to be a war
we 've had some problems
government officials could n't be immediately reached on sunday to comment on the report
this is a process he said
he also scored a run
it was n't the same thing
the when never came for us today
three were released
they would also visit south korea
it is the way to peace he said
the results were released after the close of the market
now we hope this will change
a week later he died
this is a big thing
it 's not the money she said
that is n't likely to change
the ministry had no further comment friday
they believe this season will end up the same
i 'm not saying this because i 'm on a different team now
we did n't even have a team meeting
we still have n't played our best game
but i found a way to get in
it 's too important
or is he out of a job
all three were from russia
he did it without support
i just want to go she said
many are in business
it was really really good
he told me i could not
the white house released no details
this ca n't be good i thought
the government declined
i hope it is n't this year
he 's still fighting
all we have to do is play one good game
i hope they 're right
action wo n't be immediate
we are not going to force them he told reporters
no one could be reached for comment
police have declined to release any details
we do n't have any power
i did n't play today he said
we 've got to move on
no one has won three
local officials could not immediately be reached for comment
and they will have it
she does n't want me to fight he said
i can always be in control
a second round is under way
the talks began a month ago
it said the talks would continue until monday
his show was about nothing
this is a great country
i do n't know what is the use of it now
among other details the report said
the court 's decision is final
that does n't work
and you 've got it
i just have to do it
we need to have it
i do n't know what one is
would it be different if they were men
the trial was expected to last through the week
we 've killed the foreign market
international league
it came with a price however
that 's our statement
there was no immediate comment from iraq
i did n't think i had a chance he said
it was country against country
the world must take action now he said
u.s. military spokesman could not be immediately reached for comment
the meeting is scheduled to last until saturday
we 've got the best defense in the league
i 'll never do that again
but you still have a job to do
the final is thursday
the three workers have the right to appeal
i 'll still be a part of things he said
it has not been made public
bank officials refused to comment
he 'll keep us in games
officials could not be reached immediately
we must show results
i always thought my life was a home run
he was held until last saturday
i will vote he said
it is an important decision as to what we do
the police department declined comment
call before you go
u.s. officials had no comment friday
i have n't left my home since then he said
they 're political leaders
people give you things
who is saying that
he has to deal with that
the house vote is expected wednesday
this is the big one
they agreed to meet again
you ca n't win that way
she did not know his condition
that 's what is so important
another man is being held in france
i did n't show him up
the russian statement said
we 're like family
i 'm not going to play with him
most said they had been
it was not planned
you ca n't go in there
police denied that
the bank had no public comment after its decision
i want to see the country
security officials said
the defense ministry refused to comment
we ca n't control it
you should always help the people
and that 's not the end of it
it was a great week he said after the final
his new team has n't been announced
i run for the people he said
the third meeting had been expected later this week
that was the play of the game
it 's a first for me
the decision is now on appeal
this is our war he said
he died new year 's day this year
i do n't want to be that way
we need to continue
the situation must not be allowed to go on
i think it 's the best thing for the team
the next group was japanese
they wo n't work now
it will take time before they can change it
i hope not he said
but she does n't back off
they know a lot he said
now that he wants to play he ca n't
i 'm not going to win
i know i 'm going to be back here he said at the time
but nothing is as it was
that might not be the case
it 's just a good start
there was no immediate comment on the reports from israel
and i think it will be the most important thing for a long time
i did n't know her
it is scheduled to open next season
then we will try to include the others
we all know what the problem is
this is a very different campaign he said
this one will be no different
this is a good group
he 's also a leader
so he 'll get his chance
my game is over she said
but i see problems
we tried to make peace
you never want to win that way
that man 's name has n't been released
and it is important
they said it is not possible
he later agreed to return the money
she wanted public support and she got it
you really believe it
i just want to be part of it he said
a police spokesman said there was no violence
but it has a long way to go
he then was released without being arrested
the good thing is we get to play right away
this is a very important conference she said
he declined to give any further information
i know my game plan
some people would have given up
we want more details
their condition was n't known and there was no immediate official comment
it 's their problem
and they 're fighting it
a trial was scheduled to start next week
but the court went even further
but it 's a good start
three other people were reported injured
he is still expected to face trial
the company denied it
two other men and two women were arrested
now they believe it
they do n't have a way to stop us he said
they were not too clear she said
the company has denied the reports
the military declined to comment on the report
who are the others
but all 's not lost
it was n't clear when the meeting took place
he give you so many weapons
he does n't know who she is
we 've got to play it
there is no change in the situation he said
he said the case must end
there will be no such thing he said
i think he 'll make it again
i was fighting for my life
here are our troops
the official refused further comment
she has two children of her own
he has much company
he declined to comment on the election results
they wanted to see me
they did n't see us
the state department has denied it
i 'm close he said
it is still possible
and we can match up with the best
but some family members said they refused to give up
the opposition said it would not back down
seven people were said to have been injured in the attack
he 's our leader and i thought we did a great job for what we had
now you 've killed him
this is just another game for us
they declined to give other details
we were fighting for a win
i ca n't be part of that
he asked for more time
he was arrested late thursday
both years include charges
he is also wanted in the united states on similar charges
it was great to play here
that was as close as he got
she was used by them he said
the government says four people were killed
you will see me in public office he said
he did not give details of the planned office
this is the way it should have been
the trial is expected to last a month
it does n't always work but one can always try
the city has seen its share of violence in the past
it 's not a good name
i did think that he said
but they should n't
despite that we 've seen many good results he said
i have my own record
the hospital said it did not plan to appeal the decision
but i want it to go on
the government will continue its work he said
i could n't move he said
that however is n't likely
thursday 's meeting was closed to the press
it was n't expected
two were from the united states
but there was no official comment from the u.n. spokesman 's office
he said no decision had been made yet
do i think it might
if you want to make a good time you do n't run new york
but is there a place for him
i thought it would he said
you ca n't stop it
i start another one
the company wants a decision by the end of this week
there is still hope he said
our job is to play
local military officials declined comment
we should have a great time
all refused comment
and i know it 's not
no one was injured in the attack
i ca n't go on like this she said
i 've seen him run and he can run
it 's too close to call
they do a lot of good
the judge took no action wednesday
now it 's time to move on
each trial is expected to last three days
we must fight for this he added
and i ca n't do it
palestinian officials confirmed that the meeting took place but gave no details
the area is also under military control
i want to win he added
we run as a team he said
price is another issue
now we have to do the same thing again
the report did not say what charges they face
he did not name the official
the u.s. military said they had no immediate information on the attack
bush it 's good to see you
at the end of a day it 's a win
he 's fighting for a case
i like those women
there was nothing i could do today he said
but that will take several years
but i have to get used to it
i just wanted to go for the win
if you give people a good job they will work
but it 's not the first time he 's been right
but problems began immediately
there 's nothing he can do for us she said
prices are now under their control
they 're an issue of law
women do not have the right to vote
the companies could not be reached for comment late friday
i never got off he said
some were members of the same family
i was n't going to give him the win
i just could n't believe it
it would not be good
we called him up and he was free
it 's not a money problem it 's a will problem
but we ca n't get any of that
he does n't have the deal
i just do n't know
i have n't had a lot given to me
many did not believe me
if there is a will there is a way
he had a great race
this is his first win in the united states
we must give peace a chance
you have to do it some time he said
i just had to stop it
there is no one to help me he said
we can not give up hope she said
the army however denied that any deal had been reached
i can get out of control she said
the man was free to go to any country that would have him
it was a great party
a vote was scheduled later wednesday
the ruling is expected tuesday
others had to stop
i think we have that right
nothing was working for me
five children were injured
other officials declined comment
i do n't think there 's any problem with going he says
the u.s. military had no comment
that is going to take time
if i could take it back i would
i 'm still like that
two such reports came thursday
but it 's not what she expected
the name was not released
but whether she wants that i do not know
it could n't be more clear
then we will get on with other business
and those are the things that are most important to us
they have not been found
that name will not continue
but that 's not so
they declined further comment
the state department had no comment on the report
they want to get us off
it ca n't be possible he said
i do n't like the way they do business
it 's a major move
we need a deal now
i 've got to get back to that
police declined to release any other information
that is not her way
the three were not part of the last agreement
i really do n't know yet
all had the same time
i did n't win for the first seven years
we won there before
at the same time it does not get them down
it 's the way of the business
no such weapons were found
peace just might have a chance
police said one man was injured and another was arrested
you made a lot of money
results will be announced friday
however there are always problems
but she said the law is the law
the united states has not released details of the plan
we are not here to fight today
they have their own problems
i think he has a really good game
it 's not that big a deal
details were not reported
we do n't know who killed him
the foreign ministry has denied the reports
we know that this is what is important to him she said
he did n't give his last name
the other two men were released later
france has n't lost in a year
their trial is expected to last six months
i 'm not used to this she said
others were shot in the head
we had control of this game
we had so much support
i 'm going for my first one
two men were injured
she will also report on business during the week
that trial was set for next month
they were not released
you can see this in his own work
it was another good day
we played against a team that did n't have much to play for
u.s. officials denied those charges
the military could not immediately be reached for comment
he 's great for the league
my comment is no comment
this has nothing to do with the government
we 'll only know in a few months
he is expected to visit israel again on sunday
this is the new world
he wants to use it
they had no future
he took office only six months ago
china says there should be no next time
the deal was announced monday
it was like a big game
i was going for it
he quoted her as saying
this is not the end
all were released last week
i would n't do it any other way
you have to he said
i really need that he said
my past is my past
he just has n't won
he could not be reached for comment
the israeli army spokesman had no immediate comment
they just want to keep it going
but no vote was taken on that issue
they have never been found
police did n't know his condition
we did n't have time
we have no place to go
there was no immediate comment from the national police
he has six this season
he will get through it
the players should play and that 's all
and you need to do that
he gave us a chance to win
but they are n't working
a spokesman said he had no further details
it must become a peace for people
government officials could not be reached for comment
it 's not a problem he said
it 's a good one he said
i think it 's going to be great game
the government has said it will appeal against monday 's ruling
i have not been asked
that 's not the case right now
early in the second set i made some big points and closed out the match
i tried to make him like me she said
the results were released after the market closed
he won the race last year
but we have a lot of time
his appeal was rejected
he has no spokesman
you ca n't always do that with this system
i just do n't want to do it now he says
we 're not used to that
i have found another job
that 's a lot of games
the hospital did not immediately return a call seeking comment
just got to come up with the best
an israeli spokesman denied it
he 'll need more of it
it was a first visit for both
people do n't like it
you have to continue working with it
it was n't a big deal
results were not released
you must believe me
we ca n't run our game plan
they would not give further details
another round of talks between the two countries has been scheduled for next month
results were expected later this week
it will be big he said
some were called and some were not
he 's going to go all the way
it did not give details of the charges
fighting was reported there last week
the french foreign ministry refused to comment on friday 's court decision
i think we did the right thing here
there could also be political opposition
the president declined all of them
he could not be immediately reached for comment
government can not do this work
it is not the only one
i can play he said
it 's the way it 's going
this is for me he added
we are trying to change all this he said
official results were not expected until sunday
all five were in good condition
but he refused to give details
we will win he said
what is the money if you do n't have a job
they do all the little things you need to do to win
we have got it now
what 's the use of it
agency officials could n't be reached for comment
i wanted to come in and win
it 's going to be a team thing he said
you play with the people you have
we will be back he said
it could take a long time he said
the bill is still in parliament
the russian government has said it would release the plan this week
but that was months ago
they did not know what was going on she said
there were four last season
they said talks were still going on
we 're close to this
you can do that he says
the agreement would be japan 's second
so i had to move on
the government did not immediately comment on it
the campaign has become the political show of the year
his trial is set for next monday
his decision is expected next week
i just go there and play
i do n't know what his situation is
it was not a planned thing
we 've got to fight
the rebels denied the report
they were to be released wednesday
he can say what he wants
i think he 's played in a great way
but they do n't have a team leader
and he has n't won a thing since he got here
i want to show him i 'm there
you can not win against the people
but it 's all they have left
the three have denied the charges
but this could be our last game
he could not get out
that 's their goal
but he said no talks were scheduled
if we ca n't do this now we will never do this the president said
her appeal was rejected
you always have hope he said
they 've got money
we have n't got any results
police said no news conference would be held
it was n't much of a move
i think this is our most united day
the report has yet to be made public
we do n't have such news he told the associated press
i do n't know yet he said
the hospital refused to give his condition
this has n't put me off
but will he be up to it
the two are too close
it is very important
and i hope they do n't
there are no plans to change that he said
he could not immediately be reached for comment
you also need to be a leader of change
but things got out of control
there are no problems he says
we 're going to see that through
i do n't really want to think about it she said
we 've got to come up with more points
he just wanted his money
no decision was known to have been reached
and that is n't all
the military would not immediately comment
just see what life is
you own nothing in iraq
the officials did not give any other details
that 's their own problem
that does not help
but people did n't know
we are a part of you
we thought they were going to give it to us
but he does n't have all of them now
and he wanted to go to the united states
court officials refused to comment on the case
i think i should have won
people here have problems too
there are so many little things
they did n't have a chance
he just got a free one
other details were not given
nothing came out of it
at some point i 'll be able to get through that
that 's what i wanted
i had it going he said
we just have to keep going
he finished second last year
i do not believe that
it 's their decision
i control the situation he said
yet there is another japan
he was not given one
this is the president
there were men and women
it 's a start she said
he has denied this
he has won two of them
but this can take time
it 's time to come up with a big win
the report did not have any other details
the president said
another round of talks is expected next month
is very important to the security of the country
we do n't have that much time he said
the police spokesman declined to comment on those reports
i was able to do that
he was not at home
we want him out of the country
i think i played a very good first set she said
this was three years ago
i want the market to continue
i think we got a very good coach
officials said 10 more people were injured
the party was the union
they were too late
but that 's a lot of time
he 's a very good man
and you did nothing
then there 's the economy
the race is on for the future he said
but he declined to name them at a news conference
they have free elections
could they be found
their country is under attack
there was n't much of that wednesday
now this is my time he said
but have they taken it up
the visit is expected to last until saturday
the issue is finished
a vote is expected early next week
united declined to comment on the report
i had a great race he said
it 's still too close to call
a french foreign ministry spokesman declined comment
but there was no one
but that 's what it does
it 's a good situation
but in this case i can not do it
she can play all day out there
they just give a news conference
france has taken that decision
two died last year
the talks are scheduled for next week
and it ca n't be too country
do n't call my home he said
they did n't do that
most declined to comment to reporters
it did not give further information
we have to go all the way
i know i do n't control my own future he said
you people think you 're different from us
they should have known rebels will be rebels
i think he will come back he said
he did not name the group
he 's come so close before
the federal government had no immediate comment on the court ruling
a palestinian official denied the report
i wo n't go back he said
he is said to have no children
the other workers were not injured
it has the last two days
the others were japanese
the defense ministry did not immediately return a call seeking comment
bush said he did n't know
he did n't have to do that
i ca n't comment on them
some did not make it
she made me believe i can make it
the two have nothing to do with each other
they had already left the office
and it was just one of many
and get away with it
it 's not that they do n't want to return
defense officials gave no other details
they were never seen again
it was very important
she could do that now
you can be one of them but you can not be the only one
i 'm trying to change it
you 've got to do it
he refused to comment on the court 's decision
i like the country
he asked police to not make his name public
i think we can make some of it up
he did that and more
but they have a long way to go
i can deal with it
that agreement has not been put into action
final results are expected late monday
there are no charges
no violence was immediately reported wednesday
he has yet to go before a judge
there will be no more children
the ruling party had no immediate comment on the ruling
all had been released by sunday
police did not release her name
i think he does a good job
to do that i need money
that may be a first
but authorities did not immediately name the group
there was the defense
this is just part of the process
the official declined to comment further
in any case things will change next season
they do n't believe
they 're trying to work with us she said
it should be a great game
they declined to comment
there was nothing like it
the problem is an immediate one
they may be the most important states of the campaign
the problem was that no one wanted it
the judge agreed to the change
but some party members thought the decision should be made earlier
he just does n't like us when we 're in a group
i was n't strong he said
so they are free to go
they are going to have to give in on these points he said
we will continue to do it
it 's such a big market
they 've made this into a national issue
you ca n't get used to it
federal officials would not say what charges he could face
there was no immediate comment from the u.n. agency
seven were arrested by police
a final decision is expected early next year
we have nothing to do with those talks
it is expected to come up for a final vote on friday
six soldiers have died
it just would n't be the same
we lost two points
there is no agreement he said
we have to make him work
the hospital official said she had no details of the attack
it 's just one of those days she said
seven people died and three were injured
they call it a ministry
it could be political
we 'll win this case he said
then the fighting would start she said
he declined to give any more details
they were scheduled to continue until friday
that is not going to help the peace process at all
she could not be immediately reached early friday for comment
final results are not expected until saturday
we need those three points
i think four is just right she said
we have to see he added
we 'll see my results
that 's all i know
i just do n't like that
the opposition denied it
it 's not that long
there was nothing taken
the israeli army did not immediately comment on the attack
there was no way they could get out
it did not say which leaders
the hospital would give no details
that case is expected to go to trial early next year
the team did not immediately report his condition
she told a group of foreign reporters thursday
money talks she said
we will work with the united nations
it would n't stop there she said
she was later taken to a local hospital
but this should not be a political issue
now you have to come with me
the second and the third were not that good
both companies are now fighting in court for the shares
they should be allowed to do so
the vote could come today
but you 've still got to make the shot
you want to like her in this
his name is on top
the three went on trial last week
he has not been arrested
the company will only say a decision will be made early this year
it was n't always that way
one problem is trying to get men to go into the control group
this is a big big game
money also is an issue
we ca n't really know until we open it up he said
they have not allowed us to see him he said
there 's nothing left
i 'll just go there and get some work in
this is all i have to say
but it is n't the same
we have to fight this
now he has a chance to set another record
we have been told there will be no official statement
the campaign will continue until the end of this month
still there is hope
the trial is going on
no one died last year
one was released earlier this week
we could n't do that
i 'll be able to work out
that is not going to change he added
i wo n't make it for him
the official did not give any other details
another meeting is scheduled next week
china is a security council member
we just do n't have them
i do n't make weapons he said
now it 's going to be open
it 's not like that today
his trial began a year ago
i can not believe this
but he added i do n't see this as a major problem
we believe it still has a lot to give he said
i do n't have that much money he told reporters
the spokesman said he had no other information
we do n't know that
i do n't want to go back
i do n't want to go to court
it is not a decision
but it is the past
he will continue to take the case to the american people
israel is not a member
both women declined comment
that was four months ago
the troops reported they came under fire and shot back
the israeli military had no comment
and i went on with my life
man you would n't believe it
no fire was reported
we always have good games against them
i asked the players to fight for this
but there are also points of agreement
officials said the two have not been charged
a ruling is not expected before next week
we 've got a long way to go but we 've got a chance
he would not comment on the details of the talks
they did n't think they were allowed
go further we said
you always have to be in control
by four he might be able to close up and go home
they played great defense
it 's public record he said
but it has no future
i do n't think it 's going to be a problem now he said
seven people were reported arrested in that attack
we might have one more game here
he has used them before
but i ca n't do it
another man agreed
they can get going at any time
he wants to win all of the time
i always need money
the trial began last week
we are working from today for the next election
another allowed him to return
i could n't believe it she says
but the other one is going to be a little work
police arrested him three days later
he said go on then
the problem is under investigation
he had no immediate comment on thursday
the defense ministry made no immediate comment on the report
it was not shot down
the government refused to comment on the opposition 's call
he is a former member of parliament
no i do n't know yet
there were other problems
the u.n. security council has refused to do so
there is no one to control them
such action has not yet been taken
i ca n't change it
he said the process could take several months
i do n't have such money
you always want them to get it right
you want the game to come to you
there was no immediate news on their condition
i just could not do it
the visit was announced thursday
it was released wednesday
her name has not been released
i know what he wants
this is not the time to think about it
then there is the name
it 's going to be a great season
that could be as early as friday
it wo n't go on for very long
but it 's a decision she 'll have to make
it will take a while he added
then she will get on with her life
i would hope i would n't be asked to make that decision
if they do n't there wo n't be
he took office last week
there really is nothing they can do about it he said
now he plans to team up with them
it 's all i can do
he later died at hospital
that 's a very big thing for me
a decision is expected later this week
he can hit for power
women are not expected to be allowed to run
elections are scheduled
hospital authorities could not be reached for comment
i want to make it very clear he said
a third visit is planned
i still want to win
this is decision time
we will get there he said
i need you he said
he said he did n't have other details
some get through the system
i said i need a week off
it did not give details
it 's not a problem
for now all they can do is hope
that has not always been possible
you have to deal with it
it does n't stop there
five others would be released later
i should n't even have come he now says
i do n't even want to say his name
he really said that
he was not arrested
he died while trying to control the fire
in washington the state department had no comment
there is no other way to do it
it must come after
the three could not immediately be reached for comment
it must have she said
you can deal with us
that 's just a part of the game
we should have won he said
job security is also a top issue
who gave him that right
that could take a week
campaign planned for later this year
government officials denied the report
the company declined to comment on the report
more talks are scheduled for later this month
we just ca n't do that
the united states wants to
we have made an agreement he said
hospital officials said 10 people were killed
i think they did that
he said he did n't get the job
but we try to support each other
we have a very good team
we do n't believe he 's going to change bush said
four soldiers were also injured in the attack
police refused to comment at all
that 's not a big issue
i 'm going to do this
we will continue to press this case
the u.s. government has got them
there is no problem
i did n't play there
two died two days later
it said he would n't give any details
a government spokesman could not immediately comment on the report
in israel there is another problem
it 's very important to me he said
it may take a while
israeli officials could not immediately be reached for comment
but the most important thing is that i won
and that 's the great thing about it
he told me it was great
he refused further immediate comment
no further details were made known
final results were not expected before wednesday
and he 's the president of the united states
but i do n't have a plan like that
others could get three to 10 years
police declined to comment on that
a vote has not been scheduled
no details of the case have been released
all four were free during the appeal process
this is a different world
i think i can win it
but no fighting was reported there wednesday
yet he plans to keep at it
i think he 'll do a great job out there
i do n't think it will help the case
the officials did not name the other countries
but you have to hope for the best
it will be his third start
he died later at a local hospital
union officials said the vote was expected to be close
it 's going to take a little time yet
they are not that good
if they want war they are going to have war
she would not comment further
results were not likely until friday
he would not name those countries
the investigation will continue despite the court decision
but he will have another chance
i 've nothing to say
it 's not going to be a big part of the game this week
they declined to comment about the case
it was made public by the government
the trial is expected to last three days
he died a few days later
it did n't start out that way
i will do it again
he has five more children
the official refused to give his name
we have good security he said
the results were expected tuesday
north korea has denied any were killed
court officials declined immediate comment
if i do n't get in i do n't get in
i ca n't do any business
government officials could not be reached for comment friday
both companies declined further comment
four men have been arrested in the attack
it 's a big country he said
it 's very possible he said
this does need time
she was not expected to meet with government officials
he has denied he took any money
i think that was a big game she said
if i got out they would have run me over
it has n't released details
support for the united nations
the market expected more
we have to be in agreement with that
we 've got to play like that
police declined to give further details
the government is fighting the deal
i have n't had it for a long time
the general did not give further details
each had been shot to death
a spokesman for man said he could not immediately comment
some also went on the attack
so we 're trying to work that through
these people must come before the law she said
i do n't need this
it 's going to take them time he said
this year is different he said
and he got them all for free
u.s. soldiers did not try to stop them
today is not election day
there 's no problem
he 's finished for the season
each nation will have one vote
so i 'm not going to give up on it
but it was good to make
she does n't get it he said
and this has nothing to do with the players
this is the best time of his life
but there were some good things too
and she wants to change that
i do n't think it 's a problem for the market
it is a political game he said
however officials say there is no plan to do this
he gave few details about the talks
there always has been
seven others had died since wednesday
it 's just different
he said that nothing was known about the condition of the others
we got to work for the future now
this would include
so have the soldiers
it could take a while he said
i do n't see the point
it 's the way it should be
there is some change he said
he said we should do it
they can help me with it
police denied the charges
i do n't want to comment on that he said
court officials said they could not immediately comment on the report
the soldiers were not allowed to appeal the decision
u.n. officials in new york did not immediately return a call for comment
his release was expected
that was very good
i have n't found it
the information could not be immediately confirmed
a spokesman had no immediate information on the fire
two soldiers were injured in the attack
he is a former head of the u.s. information agency
it may get me to think
life has to go on he said
it might be time to believe him
it 's been a long two years
she died last year
she declined to give her name and said she had no other information
i think they see that
nothing 's different
but they died last year
we 've still got to win another
he declined to name the country
she was shot in the back
another meeting was set for sunday
this is very good news
they 're going to continue to fight
the foreign ministry confirmed the decision late monday
he declined comment on the police decision wednesday
we hope we still have a chance
her name has not been made public
no police were reported injured
i was so close to it
she is n't going to vote at all
both are open to the public
i do n't always make it
he asked an official
just take it from there
the bank declined to comment
the second game is scheduled friday
we 've been through them before
i was all business she said
and they did their work
the first results are expected early thursday
to win is very good
it 's already being used in several other states
and that was just at their news conference
now the campaign is over
they know they 're there
talks are scheduled to continue next week
the white house declined
i will play he said
i think that 's the right thing to do
and many will likely not be back
he was right she said
we were fighting for people
are we going to play them
it could be the last call for the party he added
he has not been seen in public since
i think we 've seen that
there is no other way he said
i just did n't have it the first three days he said
she was arrested tuesday
and there will never be another one
a vote on the issue was expected friday
a decision could come before the end of the year
action must be taken against all these groups
it was a very close family
he did not make any public statement
and we 're going to get him
some still want to go back
the committee is to meet monday
i do n't really see it as a big problem he said
all security council members share this goal
her condition was immediately known
i think we have a chance he said
he wo n't get another one
and there will be more
and if we do we will deal with it
officials would n't comment on that wednesday
he said there are no immediate plans to call elections
ca n't think of it
russia 's foreign ministry had no comment
i do n't think israel is always right
if they want to meet the officials they do n't have to do this
you ca n't do that with this
i told him to stop
and that 's just the way it is
i did not think it was the best run
results were expected late sunday
the other new members are
some say it would take years
israeli officials did not immediately comment on the report
the price will be high
but that was just the point
his office confirmed
no weapons were found at his home
it took a long time
we want to move on
they did not give more details
bush made no statement
we 're going to get you out of here
but there was no agreement on this
this can also be a problem
i hope we will do nothing of what was seen in this match
police could not immediately give details of tuesday 's violence
we 're going to do it again next year
this was just a great week
there was going to be a conference
for me it was my country
house action is expected later this year
some had been shot
it 's not our right
it is not the first such campaign
the fighting was over
the meeting took place saturday
and we will make it
i have a plan for iraq
the case has been closed
that 's been the case all year
we can never do that
they did not give further details
she 's very strong
there were many people killed
she did n't do that
she would not see them again
they should be at home
city officials closed it thursday
there 's no way to know he said
he 's said he 'll not return
she has not been charged
all four are injured
it 's one of those years
he should take the time and do it right
all can not be tried
you just need to be strong
he confirmed it was under way but he would not give the details
we 're going to be there
i want to fight for the people of my state
after all iraq is our country
information ministry officials declined comment saturday
but it might not have been that way
there were no problems
we will go to court
just like any other country
we really need help here she said
that 's the thing i always take from it
a final report is not expected for a few months
he declined to give his last name
i do n't really like it
he 's just a good coach
final results will be released sunday
you must never believe any of them
war is not good for business
but he may not have to
and he did the right thing
he is in his third final
we do n't want to see them
and with his help we could
she declined to comment further
he did n't have much of a life
i like to play like that
the trial was set to continue thursday
there is nothing we can do about it he said
an investigation was under way
he was quoted by his office
that is not a problem
they have always been at war
we 're not used to that she said
they plan to meet again friday
but it 's a long process
we 're in a good place right now
i have no need for them
they just need to be the right match
it still is going to take time
i hope we will be one of them he said
it 's the best way to see the country he said
is there a peace process
they did not have children
and i said i really do n't know
union officials have not said they had any such plans
his case is finished he said
that was his last round of the year
but it was his own decision
one was shot to death
i hope we do get to play she said
that play has to help him out
one has nothing to do with the other he said
that is their decision
they left immediately
can you believe it
it was an immediate hit
she declined to give her last name
it was just one of those things
the company refused to comment on the report
the team could use her
also had no comment
do i think it will be a good thing
i will use that right
it was a good decision she said
that was a big match he said
they gave no further details
i 'm not even close he said
for good business there 's never a problem
clinton added this is a very free country
i got more than i expected
they play all day with each other
they see it also as a problem
it 's a great great team
this is their problem
he does n't need to be that close
this was a good day for us
but i do n't believe it
police said there was no violence
i put him down but i wanted to keep him there and i could n't
final results are not expected until tuesday
that 's never going to change
i just went for it
a vote is not expected before next week
i think the results are going to be very good he said
the process can take years
she finished with four
a decision was expected this week
he 's lost this election
i thought i had it
i want to make the most of it he said
we may not have that much time
several said he was the best man to run the country
the army had no comment
it 's a long way to go
we got a lot of points
on monday it declined comment on the military report
it was a very good start for me
it is too early to say
military officials declined to comment on the case friday
i do n't want to do a lot
but they did n't do that
police declined to comment
no further details were made public
but all is not lost for them
this is n't a political issue
i do n't see any problem he said
he could be immediately reached for comment
but after that i see a chance for me
washington denied it
they won third place
i think that will help
u.s. officials have refused
he just wants to come home she said
this is her country
that is part of the political process
they did not say whether the two were arrested
he finished with three points
no action was taken for a month
i tried a lot out there
no one will believe me
they did but they lost that too
it did not release details of the meeting
it 's been a year since i 've won he said
the issue as always was the economy
that 's a big thing she said
he said he had no further information
after that general elections would be held
the israeli government said it would not comment until after the trial
it 's important to end the year with a victory he said
we still need to get more information
it 's over he thought
they could not be reached late wednesday
people have to face up to it
this is like a family
government officials would not comment
he said he might be next week
final results are to be announced next week
i think people have seen me
two people have been reported killed
i had so much time to do my thing
they have n't been found
there is always the next day
the vote was scheduled for thursday
we had to go for it
two other french players lost
final results are not expected before the end of the week
i really was n't used to that
we have a little hope
it has always been a race issue he said
it 's a good thing for me
one palestinian was killed
and it 's been great
he is a strong leader
i 'm not associated with any political party or any group she said
but you know it wo n't do any good
his trial is expected next year
on friday the president left south korea 's ruling party
so i had to work on a few things
now we will try other things
the report was released after the close of the stock market
still he was third again
i have to face that
i do n't have money
the court is not expected to issue a decision for months
he would n't get my vote the official said
the issue is not going away
we do n't want to return to the past
the government released no details of the plan
it has been a while since i scored
this is a city of peace he said
she refused to give her name and declined to give other details
he also wants to fight again
he gave no other details of the planned attack
the first was two years ago
u.n. had no immediate comment
at this point we have n't made a decision he said
she was later allowed to return
other results will be released later
other players would like to get there
you could be these people
they are good people
and do n't just say it
government officials declined comment
it 's been going on a while
in the united states
tuesday 's statement said further violence was possible
i do n't think it will be the end of his world
they were going to make nuclear weapons
they 've got some problems
he 'll get his chance
but i 've had a great time this week
she said military action is not going to end the violence
his situation is not the same as others he added
i 'm going to start a new life
this has been a big part of my life
they took it to us
the statement did not name any countries
here are some details
i see it this way he said
all have been rejected
it wo n't be the same
a report is expected next week
that 's also a first
so i 'll deal with it then
it was a good start
he declined to give any other details
they have the white house
he did not give details and the general could not be reached for comment
is there a right way
that 's the one thing
it said five people were injured
at a time like this it 's very important
i have to set them free
that 's never left him
he also said he planned to appeal
i do know this he said
the thing is i get to vote
but he 's not put out by it
it 's good to be back
it is very important to me
others however did
i 'm going to get through it he said
the number was high
people should know
a ministry official said a press conference would be held next week
but i 've had a great week
i 'm not saying we do or we do n't
if they use violence we wo n't be there with them he said
then the police came
i hope they do the right thing he said
it 's a results business
the new soldiers agreed
bush said he would not
they did not think about that
i was close he said
this is also an attack on all of us he said in parliament wednesday
final results from sunday are expected tuesday
the military wants peace
u.s. authorities gave no details
we will continue the attacks he said
he would be a good one
he did n't immediately have further details
we support our troops
without that it wo n't work
that is expected later this month
you must support me
and that 's just the start of the process
he 's our leader right now
i 'm going to like it here he said
i do n't have any money
we 're going to keep on fighting
she would n't give other details
i do n't see the need of it
i know i have a problem
this could not be immediately confirmed
i have no problems
the agency did not name the spokesman
i have nothing against that
i think that was my best game
i do n't want to go
officials said the men will not face any charges
it should be a good match
but we 're trying to get there
that would be the best game he could play
he just gave it to them
that was the problem really
some days later he did
the trial will continue monday
the final is wednesday
we need the support of people like him
several people were arrested and are under investigation
i really do n't like that
final results were not expected until friday
the company will appeal
he did n't release other details
you never really know
the talks will continue through thursday
we have n't had it in a while
it does n't need any
elections will not take place
bush it 's an international problem
u.s. officials did not have any information
it just did n't work for us
i ca n't stop that
they had money he said
but that 's not the way i play
we do n't have a chance
i really do not want to get into this he told reporters
that should be the end of it
he is going to be good
they did n't show up
no new fighting was reported
if he is he 'll be lost for the season
the army had no comment on the report
without the party he said
he also is china 's president
it has been going on for some time
after that we 'll see
most want to go to the united states but that is not seen as likely
but she had a problem
we had it this year
final results were expected to be announced wednesday
you have to change the system
officials have not confirmed the number
he 's been through a lot
earlier news reports said 10 people had died
the united states was part of those talks
he should have been there
my life is not the same and it will never be the same again
it would be like trying to stop time
the government did not immediately comment on tuesday 's decision
first it was under control
some do have problems
there were no attacks
the reports did not name the company
that information has never been made public
there was no peace to keep
palestinian officials did not immediately comment
this is a state of law he told reporters
this is the problem we have
and would he do it again
it does n't get there
this was a game we could have won
three were killed and five were injured
we 'll just have to see over the next few days
we 'll try the same
i think we are the future economy he said
it 's all i thought of
there has to be an end point
then came the shot
this is for the future of the nation
three other people were injured
all work for the state
the plans include little new money
for some people i have to win he said
we have an open investigation
if we do this we will get through
i have to deal with it
he does n't have to
we want to win the group
we believe this is our year
it has its own local police force
it still took a long time
their trial is expected to open wednesday
the show is what is n't the same
most are still being held
he told reporters he never thought about it
you ca n't change many things he said
what then is the problem
it went as i had expected
we own this country
i 've got to get used to it
he was released thursday
i do n't think we 'll make a deal he said
it was too close to home
it is set to open next year
it was a good way to end he said
a foreign ministry spokesman declined to give details
the first trial began thursday
i 've had a great run
i have not said it
the government is trying to help
he said the company may appeal the decision
now they want to give us money
no one took control of the race early
this year it won five
that 's just part of the game
but i think it 's going to be that way for a while
they can set it on fire if they want he said
but we 're going to deal with it
the military could not be reached for comment
she has been released from the hospital
you ca n't think about that she said
he does n't down other players
president bill clinton plans to meet her wednesday
i 'm too close to it right now
the government said it would appeal monday 's ruling
south korea had five
i 'm going to vote
there were no reports of violence
he was in the final group last week
it is not a political issue
that may not be possible
he 's played with them
only you can help us
but we made the right decision
but he refused to name them
but he was released without being charged
the government says it will appeal
results were expected early in the week
i believe that i can go all the way
officials would not comment on the report
we could n't do these things
there was no immediate comment from the union
he did not say whether he would appeal
so that 's really not an issue
there was no immediate comment from police
it 's a family issue
we want them to be part of our country
it 's like a family
he died five months later
the cup was his first
he did not make a public statement
the army would not comment
can he do it again
local authorities could not be reached for comment
they 'll never go home he said
this is a first he said in a news release
no talks have been scheduled yet
it was an important part of the game
it is like a family
he 's also the leader of the team
today we all did more of our part
i just hope i keep it going
i know there has been no change in our system
so i had no chance
they took her away to a hospital
they too hope for change
she may also be arrested
no other country has more than three
but i do n't think it does
they did not see return fire
it never came close
we are not finished yet she said
they are there now
the army said the five were wanted by israeli security forces
this is the world 's fight bush said
the government is expected to issue a statement later
no other games were scheduled friday
i think it 's very likely
the government says it has no plans to do so
police did not release his name
i just could n't play my game
he is now an opposition leader
government officials refused to comment on the fighting
i need to see results she said
government officials could not immediately be reached for comment
it will be my decision
they have nothing to do with me
and i 'll try and help you get it
you will be killed
she agreed to help
i had a great win last year
but i thought we did stop them
that vote is scheduled for sunday
it 's that they might not
there 's nothing i do n't think i could do
it did n't give any further details
it 's between them and the defense ministry
but there will be more
they said they did not immediately have any other details
we do what we know
she said most were released
however this is our problem
the japanese government refused
and i believe them
it was never made public
it should n't have come down to that
however it was just his second race of the season
there was no comment from israel
but we want to win our next two games
this can be our game
more details were expected thursday
the report did not give any details
he says she can call for one
this is not our war she said
but that would not be the case
he said there could be more
no agreement was reached on that issue saturday
the results were not expected until wednesday
next year is the big deal
she wanted to help others
we 're going to do this right
nothing had been lost
and i did n't know it until he died
the match will be finished monday
he did the only thing he thought he could
it 's good to make it through
but we have to make a new start
another problem is security
the game is going to be won by the players
she said she did not know the condition of the palestinian
i could n't get out
i could n't move him he said
this was rejected by russia
it will continue to be so
and he was n't going to do that
it 's a british army problem
we do n't have a comment
it did n't stop her
one state case is still in court
he also won last year
japanese stock prices rose
major had refused to do this
my was not charged by police
both only use one name
i will not run again he said
there were no reports about the results of its visit
we 've been left on our own he said
but it had no details
we will fight until the end
that 's the only way it would change
the hope is that this will continue
russia is also a member
this was n't a chance victory
they will meet again later this month in the united states
it said the decision was announced sunday but gave no details
i ca n't get into the game
you really want to win for them
but that 's a long process
they need a process
i do n't think it 's going to change
it just came out of that
he then left the ministry
this is a good program
it is expected to run into next year
that 's not an issue
the court said no on both points
he is a very important part of their team
that too is likely to change
but little good news was expected from the meeting
she is a great leader
seven people were arrested and many were injured
i wanted to go back right away
five others were injured and were taken to a hospital
you want to play for him
he had no plans to work
i wanted to go to russia he said
he wants to coach me
he was released without being charged
the race was expected to be close
what about our children
they 've been very clear about that
that will be a most important thing
i do n't want it to close
i want to help my people he said
public security officials had no immediate comment on the report
a state department spokesman said tuesday that talks continue
one thing is clear he said
race four is scheduled for thursday
i 'll just try to move on
a first group left earlier this week
you ca n't keep going on
in this case we might not be able to go
there has never been a team that had a record like this
it 's like another country now
that is very important
you ca n't get past that
and it 's only may
that 's the only way we can win
he also said he did not have a coach with him here
reports could not immediately be confirmed
it 's a very british game he said
i do n't know there are a lot of people who say that
all women have been released
but we will play to win
he would like it that way
three soldiers also were killed
he had not been charged in that case
there was some good news on the economy however
the report could not be immediately confirmed late wednesday
i got it out of the way
he declined to release her name
it 's been a great season
it 's my first world cup
the report said he died thursday
but there 's nothing i can do about it
weapons are a right for the palestinian people he added
they wo n't keep me out
he will become the official opposition leader in parliament
that can be a problem
we 've played without him before
what is left for little people like us
she has denied all charges
police declined to give any further details
she just said get out of my face
i think i can do both
money was part of the problem
the court case is likely to take several months
earlier reports said he was shot in the head
she has never been tried
they said they did n't fire
he died early wednesday
he is expected to start next week
she did not give his name
who would n't want him on their team
final results could come as late as wednesday
it is important to me
israel 's army spokesman had no comment on the report
now he 's got his chance
just a few percent
the people want peace
it is time to go back
they ca n't all have it
the talks took place friday
he could have taken us out
police said no violence had been reported
but it 's not over
the results were expected next week
if it does n't work out i tried
government officials had no immediate comment
i 'm not trying to trade one point off against another he said
we are under attack
the department refused
it was n't immediately clear whether the men had been charged
the reports gave no other details
city officials say they do n't plan to press charges
there 's nothing for us
you do n't really see the results
his trial is not expected until next year
this year could be different
this has now been several months
i do n't need a man
she was taken to hospital
or can we be like him
now it 's different he said
i 'm never going back
still that was n't much of a chance
this is not a job he said
she is not a member of the national parliament
one palestinian was also killed
but i ca n't say i was close to him
they have not been charged
i thought we did a lot of good things
there is no more work for me for any of the people like me
he did not have more details
a government spokesman denied the report
and it is n't really
it will not stop us
no one was injured in all those attacks
we 've got to do it
we have another day
she did n't have details
here are some of the details
you should have been there
nothing is finished
after two days it was over
a press spokesman said there was no comment on the police statement
they ca n't keep us down
it 's the next big thing
you always want the best players
they wanted me before i came into this league
at this point one set of troops came under fire
she said they should be in place by the end of the year
the work is not over yet he said
it is the right thing to do
four were too close to call
the army declined immediate comment
i hope he does n't do that again
she 's got a good game
they know too much
the important thing is that we can vote he said
but there were problems
the white house did not immediately return a call seeking comment
change is possible
that 's the way it 's been
bush was also meeting his national security team
and he was one of them
a ruling was not expected before tuesday
they are just too big he said
many want to share it
it just did n't work out
i 'm going to move on
we 've lost another good one
that 's the most important thing
no one told parliament
my team did a great job
we will fight them with all our might
i hope he does n't he said
i think we have it in us
the company did not give further information
he 'll never make it
police refused to immediately release any further information
united nations officials declined to comment on the meeting
i wanted my life to end
he may have a point
they did n't go after a company
he has not been found
we want him to be our coach
most are from the south
u.s. officials said that could include military attack
he 's got a long way to go
this is the problem she said
he was never charged in the case
three u.s. soldiers were also killed
we still want to win
no other games were scheduled monday
it was not the money
russian forces shot back
and i will do it as long as i can
and the best he can do is try
israel said it had no troops in the area
that 's not a big deal
in those days it was free
a decision could come as early as this week
he is in share business
the case could also be taken to court
they all think it should be allowed
there is no need of it
during this time another game is played
we like to know what other people do
they appeared to have been killed wednesday
the police department declined to comment
then she went off to the fire
i think it 's a great thing she said
it has never left me
many are held against their will
he was wanted at the time
you just never know
but he does n't have much
yet violence is part of the american way of life
it 's a way of life
it 's not finished
i did it immediately
the power of information
if he does n't want me in that one it 'll be closed
it is more important he said
if he 's not he wo n't
there 's no such thing
there are too many
no details of tuesday 's meeting were released to reporters
i do n't know what 's going on right now he said
it gave no details about her condition
the high court has the final say
i ca n't do the things i want
she does n't need these problems
it will only make me go away
it did not release details
you just tried to make it
our problem is n't now money he said
no vote was expected until thursday
both were wanted for attacks on israel
party officials confirmed that the meeting took place
the report could not be immediately confirmed by officials
that wo n't be the case here
and that can be a problem
local police could not be reached for comment on the report
you can not do this
and we made the most use of it
they 're not over the top
the report did not give any other details
but that was as close as they would get
the people will be the judge
i just want to get on with my life
people have been great to us
so it was important to make the most of those we had
we know we can run
i think we 'll get there
it 's going to be there
officials did not immediately release details of their talks
we have nothing to do with them
but the foreign office denied this
a final plan is not expected until the end of the year
that 's not the way those things are set up
it 's a different team
the deal is expected to change both companies
it 's nothing like that
the united states has refused
we took them to the hospital
no other information was given
in the house each state would have one vote
i ca n't do it all
and we have to deal with that
the report called for a new international investigation
they never made a run after that
both have held the office before
their day is over he said
he was arrested later in the day
they declined to release any other information
both women were injured
there have been no known attacks on american soldiers
i should n't have played
this is the way you do it
do like i do he said
they just killed him
then we 'll take it day by day
iraq does n't want war he said
i think i can help
that 's not the case now
it was n't his decision
i do n't think this will be my last race
that is what i wanted
they like to fight
the president will make a statement
that was a good decision
the move had been expected
both men are from new york city
if it 's right it 's right
he had planned to return to russia on sunday
today is a really good day she said
we do n't have foreign troops here
we should n't get on each other 's way
u.s. military officials declined to comment
clinton asked reporters
the hospital would not comment
some work with companies
do you give him a second chance
at that point i was going for the world record
a new vote is scheduled next year
this is no big deal
three other people were arrested
that was her only company she said
they ca n't stop that
and you believe her
but that was n't his goal
the judge 's name has not been released
but i wanted to do more
all four have asked to go to south korea
but i should n't think i will play
that was the system
but it was never made public
i do n't know that
the report could not be confirmed late thursday
it has got to be close
we do not have nuclear weapons he said
people ca n't stop
now it 's time for you to do the same
if they do n't we 'll fight to the end
it 's a different season
i could n't make the last two points until the end
he was released last week
they had reached a point of no return
but it 's not peace
we have to change this
she had refused to name the officials
he is to start that visit next week
both men were released late monday
the government has denied them
i do n't know what they are
this will take more time
i was close today he said
this is a very very good job
i want to go to south korea
but would i like to do another one
what 's the good of that
it 's possible she said
south korea won another
the deal was announced late thursday
it should continue
we 've got to deal with it bush said
we had to get in his face and we did n't do that
she could n't be reached for comment
a final decision was not expected until sunday
we 've got nothing
and won most of them
it has never been this good before
i do n't know who they are he said
he is not she said
it was a really good match
the bill also would
she did n't give a year
but i did n't do it
we will deal with it
the israeli defense ministry had no comment
this can not continue
i think that will help a lot of players
he has n't been for several days
that 's a good thing
and we have to know what is going on in the market
there is a point of no return he said
he was reported in good condition thursday
the children were not charged
nothing was given to me
he said he would make a statement friday
but we did n't see any
that 's a major he said
it 's still a long year and i 've got a long way to go
we did n't have a chance
you could be home and you have nothing to do
we should n't be there
that wo n't be very good
we 're here to help
police had no comment
today it 's different
but i know he fell down
not really clinton said
i did n't know she got injured
israel 's army spokesman had no information on the report
the statement did not give any details
they declined to meet reporters
their members are being killed
i do n't know what got into him
we have to deal with that
the set fell down on me
but we 've never wanted them
he refused to give details of the talks
however he declined to name the three companies
but few said they wanted one
he 's not a member of our team
a final vote on the bill was expected thursday
china was his first stop
the groups said in a statement
the third has not been found
but if this is their final season it 's time
he declined to run this year
the hospital said he was released thursday but declined further comment
that 's all part of the deal but it 's not the deal
we won our last five games
she has yet to win this season
we 're in a very different world he said
i wanted to see her last meet
it would n't release he said
we want to show that we 're here to do our part for this country
we do n't want to end up like the united states she said
they play each other in the first round
he said an investigation was under way
but i will continue
i do n't want to do this
it was n't clear when the attack took place
i do n't have any further comment
both were taken to the hospital
the second thing is we need to support those palestinian elections
several soldiers were injured
she was not allowed to make the call
we did n't go to the city
i have nothing to say to the united states
we put this into action
the council was part of the peace agreement
i think it was just a financial decision
it would also be his first victory of the season
this was the right time she said
i might have to do it again
that is very good news
it also had nothing to do with the israeli government
but in the end he did not go to the police
all four were arrested
i know we have n't had a good season he said
several other players are expected to return against israel
but i 'm not ruling it out
and it is not over yet
it 's a very strong team
talks were set to continue friday
we do not support any violence
i hope they all work out
i think he 's got a good chance
that 's really the top goal
i ca n't control if i get injured
and we want to do more
the white house said bush would not comment before the decision
no president wants war
but i do n't want my children to be the first
he was the head of the court
a league spokesman also declined comment
she had no comment
we will not do it he said
i think we all won
that took great political will
i could not make it without them
we know we 've got a long way to go
it is clear that the war is over
who does n't want to make money
he was then arrested
next year is my third
i do n't think we 're going to have that clinton said
the process was scheduled to continue saturday
i have to believe i can win he said
u.s. officials refused to comment on the issue thursday
it is a family issue
we will continue to win
he declined comment
people know we 're close
she said he did not give his name
officials wo n't say
i was right he said
it 's a great game
if they were lost there would be nothing left of those who had died
six children were among those killed
so i think she did the right thing
i did not know a thing about it she said
that did n't used to be the case
the company declined to comment on the action
but security will not be the only issue
you 're not going to get away from that
i 'll never be able to make up for that
but there were more
we have never seen his face
white house open house
i do n't know that you would want that
talks were expected to start monday
in this case it was n't planned
they are likely to be released later in the day
the group plans to appeal the ruling
i want to win he said
he said they would be released wednesday
but that was not the end
the military does n't want it
she was released early friday
he wanted to help people
it 's part of who we are
the women have children he said
we are a great team
they are going to try and hit us again he said
that 's the important part
the united nations is n't
but that 's their problem
two was a great year he said
he wants to be in control
there is a need he said
then i 'll believe it
he does not have an army but he does have the police
now he has to start again
they 're going to have company
this is not a good man
i played in the us open
the department declined
they would n't move
there were no details on the talks
so they lost a game
i think it is going to be a good fight he said
there will be no further statement
the three men were shot to death
but he 's never been all business
she said more information could be released after the meeting
i thought i would be able to go at the end but it was too late
they have not been tried
it 's taken a while he said
but you have to force things
it 's nothing to do with last year
he has not played a match since then
no major fighting was reported
he 's an important part of the team
but he 's really not that way
we are fighting against time
it 's going to be a good one
he called for help
that 's part of the job
french officials said rebels were in control
i do n't need five days to make a decision
they finished wednesday
all i could do is fight
police said three children were among those injured
we all know that 's her strong part
i 'll make money later she said
he 's been there a year
that is the decision
we 've always known that
we need to support each other
the house could vote next week
she refused to go to the hospital
that 's the only thing i want to do with my life
we hope it 's good
right she finished for him
both played at the world cup
he is taken to a hospital
they gave us a good go for our money
it 's the american way
i 'm not going to take any home
we are very similar
he gave no time for the news conference
and i hope they do it
the army spokesman would not immediately comment
see what they did to him
the foreign ministry had no immediate comment
he 'll name the team saturday
we want to win all our home games
but he 's just been great about it
they declined to release more information
council members could not be reached for comment
there should n't be any problems
results could be announced friday
we will vote against it
but this is a very good start
he declined to name those who called him
i have not given up hope he added
but that does n't always work
now it has 10 million
but sunday was different
you have to deal with many things
but iraq is a different issue
it gave no immediate details
i ca n't keep them out of the office
but it 's just too late
some say it never was
it does not even have many members
but he made no such statement
you always said you were going to do it
that may have been the case wednesday
for all of us this is our time
for the year seven people have been killed
the parliament is to vote on the issue next week
five countries did n't vote
i wanted to be against it
he declined to comment as he left
south korea was third
said the official who did not give his name
authorities only released details wednesday
it did n't do any good
so would the fighting
the vote was expected wednesday
that was great he said
they 'll never return
the foreign office made no immediate comment
the company released its results wednesday
the move did n't work
this is denied by the rebels
government officials could not immediately be reached to comment
they know it 's not going to work
we did n't have any today
israeli officials declined comment
some are expected to win
she would go all the way
he said after the meeting
they are n't a part of the game
there is a problem however
the trial is expected to take several months
i believe there must be a court trial he said
official results were expected early saturday
she did n't make it
things just were n't the same
but it did not work
the man 's name was not given
they 're very strong
as president that is my job
it 's good to be back he said
i would n't want to make it
i do n't want to stop like this she said
he does n't put a lot of thought into it
three people have been arrested in the attack
and it 's not the money
government officials had no comment
if it 's not it 's not
we should be a state
five people also were injured
i 've always had the support of the players here he said
he also did not say who would be the new defense minister
the military does n't
it may even become possible in the future
it 's been that way since i had children
they are great people
i have to do a good job
he was released without trial
four injured children have been released from the hospital
general elections are scheduled for next may
would n't it be great if we could get one
they never allowed us to get into the game game
again police found nothing
and soldiers are good soldiers
this has been a great help to me
i just did n't take them
many people did n't believe it but he did have a plan
no decision has been reached
we are not against it
the change is going to be great he said
he could n't be reached for comment
he gave no details of the talks
i do n't want to change my name
i think he 's got a great game
he has not been charged in that case
but there was no peace to keep
he said he just could n't do it
he asked reporters
the government does not
it 's going to be a party
still some see hope for the future
a foreign ministry spokesman declined to comment
all finished by the way
i think i have a really good return game she said
further details were not given
the final round is scheduled for next sunday
out here there is no next week
this is not the second time
there 's no fighting
today i made some and that 's what you need
that 's part of the problem
i know that it is not
is there a need for it
who would 've thought that
it 's close he said
it did n't give any other details
no decision was made
i know one thing she said
this is a business
and it 's very important
the government will deal with it
i will fight this to the end
i should have closed him out but i did n't
i really thought that would change my life
i want to know who they really are
we played their game and lost
does it have a future
this is that point
now we have to go home and play the same way again
it has been closed to the public since saturday
she has to do that
there was no immediate comment by the israeli military
he would n't return
and that might be just as big
the japanese foreign ministry had no comment
it 's a long process he said
the other companies declined comment
i had to come back at the end
we had a good time
get me out of here
i just hope i can keep it up
he is going to win
both have their place he said
she could not be reached for comment monday
this is a very big change he said
there were people killed
i 'll just try to play a good match
the russian foreign ministry also said it had no comment
security officials did n't name the ministry
it 's different she said
he would n't give any more details
just come out and have a fight
this can only help
i do n't think we can continue here
there 's the u.s. issue
this is not a big deal
it was great news he said
government officials could not be reached late thursday for comment on the reports
we 've seen this in russia
two u.s. soldiers were killed
south korea could use the money
i did that with my last record
more charges were expected
that man is not a man he said
we have to hope for the best
they have n't come back
other results went as expected
he said the group would return friday
she was asked last month
the report could not immediately be confirmed by administration officials
it is time to set them free
we already do this
this can be a good thing for us
we just have to see
we 're not trying to open it up
all they can do is help he said
we should not put down the people that did that
i 'm going to try it
we just need the money
i have always believed that it is the people who make the company
officials released no details about his condition
authorities said six people were injured
both have three points
those talks may take another year
it did n't say whether he would face any further action
we have agreed to continue working on it
it 's really not that big a deal
this has nothing to do with police he said
this game was not as important to me as next game
officials have n't given any information on the injured children
that is likely to take a while
then he went out and won it
the national police agency refused comment
we played a good team he said
after that he was great
no one was injured in monday 's attacks
but this could not be confirmed with the ministry
that 's free points
it will always be that way
they had been shot
it will be the second meeting between the two leaders this week
this is not an investigation he said
we just lost it all
the men could not immediately be reached for comment
would you run for public office
the team did get some good news
i just want to show it is
no one talks to me
she did n't immediately return a call seeking comment from the associated press
she was released after several months
all plan to appeal
they want to force me to go back
the other has never been found
and people are saying i might the next you
local officials would not comment
it must be our decision
elections were held
state officials declined to comment
three men were arrested
and i will fight with them
i do n't know what he wanted
we 've got to give them a chance
officials did not immediately release the results
she then went on to win the u.s. open
officials said final results would not be announced before wednesday
the final is friday
this was a long shot
now we 've got nothing he said
but by then it was already over for the united states
just put me in the race
then you 'll make it
i ca n't believe they made me play
even so we 'll give it our best shot
who wants problems
it does n't have much to do with me
both refused comment
i 'm going to stop now
it 's time to move
he was my life she said
but he has a more immediate goal
i do n't see that they have
there were no details about their talks
it just did not work out
we need different players
our minister has rejected them all
a decision is n't expected until late next week
the company did not immediately comment on the report
i want to change my future
the final vote was put off to friday
now france wants to do business with china he said
the united nations had no comment
i 'll be the leader
the reports could n't immediately be confirmed
it just does n't work
many were children
the last group round is on saturday
we still have three games
they wo n't see me
a close committee vote is expected
he left the court on his own power
he plans to visit japan later this month
and she wants to see her family again
no problems were reported thursday
first results were not expected until monday
that is not possible now
he was released and is not under investigation
but it had nothing to do with a trade
i 'm going to try to fight until the last point he said
but it was n't possible
major problems however are not expected
it has not yet been scheduled
the same will continue
that 's all i said
there was no immediate comment from eu officials
we do n't even know who is the president
the press is still free
we 're going to show the world
no number was given
i think it will work out
and that 's the important thing
i thought he had won
she has n't won this year but she 's been close
the situation is now under control he said
so there will be seven of us
i have a strong family
i have n't won a close match for a long time
you ca n't plan for that
i just wanted to end the season with a win she said
that 's what i plan on
i 'm not going to stop going out
elections are held
officials would not give his name
that will change the world as we know it he said
i think things are now going for me he added
i wanted to be there
she may not want to run
from there he will visit israel
we will not close down
and that does n't work on me
it 's not a military issue
they all have some problems
the process could take months
it 's a very important match for us she said
and i said i do n't want to be a judge
but he declined to say more
it is election season
i just think we can
i could n't see a thing he said
he scheduled a vote for next tuesday
the case was reported to police
i hope it 's always like that
china life is the market leader
it 's a great group
no one has been killed
it would n't have been right
a spokesman said she was out of the country
they lost in the first round
the charges were not announced
i play the same way
who gave him this right
but a final decision could come before then
the coach was right
now we want to give a little back to them
officials would n't comment further
there 's been no problems
i did n't fight my fight
he can run the team
i believe he would help me
it wo n't be different than any other match he said
i do n't put much stock in that
he made no statement
different countries have different problems
i have no time he said
we have to show we 're strong he said
he would n't give further details
it is a part of the job
the israeli president said
will i get my money back
he asked before being led away
i 'm also american
and they found him
now there are two of us
share prices also rose
i 'll get my chance on sunday
it 's not like me he said
but they would like other people to start
but this did n't start with bush
she wants the troops to come home
we 're going to get run down
government officials denied the charges
however it was n't clear whether china was working on a similar system
but you ca n't get used to it
the israeli military refused to comment
news reports said five people were injured
such weapons were never found
he refused to comment on their condition
party officials could not immediately be reached for comment
there was no comment from the united nations
he got away with it
i did that last time it did n't work
action is what they want
we have a parliament
a decision has yet to be made
i did n't do nothing she said
but he had few problems on thursday
the rebels can come back
he would have been a very good president of the united states clinton said
it 's a good start
police released no further details
it must be he said
he was a great leader
they could not clear that
he 's never seen us
she must n't do that
i want to try to get an agreement
he likely will need it
i went to new york
my vote is my power
that 's not security she said
we just do n't have the money
i ca n't change the world he said
they want to play games
that 's all we can do
they also declined to comment
this is the start and we 're not going to stop it
it 's a very similar action
i have no comment on that because it has nothing to do with me
if you want to be the best in the country you want to play in these games
two people would be too many
he won both of them
it 's a good time for a change
i think he 'll be able to go
i deal with the public
he could not be reached for comment wednesday
this is a different situation
now the one thing we have to do is to make for the top three
authorities announced few details of that investigation
the council is not expected to vote on the issue before next week
he did n't start in the second game
the french government has said it is working for his release
the first were held four years ago
he did not want to do that
we 've had a great run
i think it is very good he said
his case had not yet come up for trial
the five had not been charged
i did not change my name he said
and he said i think we are
that may come later
that did n't come from me
we do n't want money
seven people injured
we always had a good time
the government did not comment immediately
no people were injured in the fire
this will never have an end
we are going to keep working on it he said
i think there 's a problem with that
there was some good economic news however
federal police officials declined to comment
you 're not going to like me
but they said they would be back
but it did n't last long
i think i got the right one
the people will come back
he played a great match
it 's good to see that again
she declined to say more
the 10 were arrested a year ago
i will vote for them
the united states found nothing
we won support on all points
i have not seen any change in that area he said
i think it is too early
the ministry refused to comment on the report
two others were found earlier
you have no future
officials could not be reached for comment on the report
may was not arrested
after this job i 'm finished
this year will be no different
then he hit the shot of his life
the spokesman refused to give his name
they 're a very important part of our future
there should n't be another attack
police arrested one man
i 've never had to do that before
on thursday it was a different situation
they do n't come out and say it but you know
we have reached that point
but he has n't given up hope
both are for 10 years
they never got the chance
they wo n't be allowed to come back
we know they have the information
we are going to start on thursday
if he wants one he can have it he said
however we did not
this is just the start
that 's all you 're going to get today
i ca n't judge him
he has not yet been tried
the second set was just as close
one asked the other
we have taken over
he was arrested sunday
this is the most important match of my life
it 's a good thing to do
he also rejected the financial charges
the british move was announced three days ago
i just want to get it over with
they do n't have to be
i try to see things in the right way he said
i say i do n't know
the bill is now law
the talks began tuesday
no one could help them
it 's just business
then there 's france
his children did n't want him to go
we want to stop that
we can not go back
free nations will press on to victory
he does n't have to have the lead he said
this is one of the games that will help us
and he was like that
it was just a business decision for us
it 's part of the law
he refused to give any further details of the case
it was such a close fight
court officials could not immediately be reached for comment about the case
he would have given our defense problems
and she did n't stop there
we 're going to get you
no one is going to put up with it
he said he did not have further details
i thought it was going to hit me he said
we did not take away
he is not expected to play again
israeli officials had no immediate comment on the report
we still do n't own any part
i gave him a chance to fight
i would n't want it
he said the situation was under control
but i tried to get a win
for us it 's finished
no such weapons were found in iraq
i wanted to make a point
it was their second meeting
but that is n't the case right now
then he took his own life
we will try to deal with both of them he said
he 's got to do that
but this is part of the game
that was seven years ago
we have n't played any conference games
another was shot in the head
we must not give him a place in israel
it took more than six months
three days later she got the job
he went on trial last month
there was no immediate police comment
i know i would want to know
i have a good time
it took six months
you ca n't go back
rebels could not immediately be reached for comment
bush could name his national security team as early as saturday
life is going to be different
it 's a great victory today
it 's a great day for me
is n't it time we took some action
it was a very important match for me
both are scheduled to end this month
i do n't want it to be
he did not give his name and said he had no further details
that just is n't the way we do things the official said
it will come and get them
we did n't do it for the money
i just hope they will give me a chance
there was no immediate comment from china
it 's been a fight trying to get on the team
official results were expected wednesday
it is also a victory for the japanese people
this team is going to go a long way
her condition was not known
they continue to make war
police were not called
i do know these people here
it was his second goal of the season
things come and go
that 's out said the french official
we are n't going to change a thing he told her
the final is on saturday
those results were reported two years ago
these were not for him he said
that was this year 's record
the company said in a statement
we will continue he said
i hope it 's nothing
but this was different
but he 'll take it
it 's a very big deal
it 's not life or death
there have been so many great players who have played against us over the years he said
at the same time they said they would continue their talks with the agency
so that 's what she did
however there is n't much time for that
who would have thought
we just have n't been that good
the case was never taken to court
he never asked for the job
north korea did n't immediately comment on the plan
and seven of the top 10 have won this year
i think that would be a good fight he said
that 's part of what the deal is
the russian foreign ministry had no official comment
he said he would keep it
for the white house there was some good news
israel 's military did not comment immediately
other officials had earlier said they believed several people had died
i could n't see a thing
i know he 's going to be a great help to me
there was no official comment on the report
we do a lot of that work
this is a good match to get through
one fire was reported
it is time for it to be over
we 'll be back the american said
it 's a day of hope
it will always be part of the state of israel he said
she added i could n't do it now
you have to know it
he was the country 's first president
it does n't run in the family
the hospital had no comment on monday
i really do believe that
but there 's no one to help
the government has denied it did that
we will continue our fight
army officials had no information on the deal
still people are trying
he had won the round
people get into those things
the bush campaign did not return a call seeking comment
play began last monday
but it must take time
the others were released
that can be a good thing
there must be peace
he was the best she said
but will it win power
in washington a state department spokesman had no immediate comment
but i know what 's not on them
it was time for a change in the nation 's capital
no decision has been taken he said in a statement
you know i 'm going to play this sunday
i think the team is that good
a government decision had been scheduled this month
government officials declined to release further details
a company official did not immediately return a call seeking comment
new elections are expected next month
she is always good
that official would n't give his name
it was a foreign name
that 's just a part of it
that could lead to violence
i have four children he said
these talks have been going on for a long time he said
the results will be announced several days later
u.s. officials declined to give immediate comment
he has lost his job
the state said it will appeal
many have lost family members
he can take his game at you
but this is my city too
i could n't have asked for more
he died five days later
but little good news is expected from the meeting
i do n't know any details
iraq had a weapons program bush said
i have n't told him yet
we have to give our best
he declined to give any details
i have problems he says
it was the right thing
that time will come this week
more soldiers are on their way he said
i say it 's my state
the men were never seen again
six soldiers and many rebels were injured
they did n't get that chance
we do n't want to be the first he said
that 's all you can do in this game
family members said white died at his home
the man was shot and died later in a hospital
he 's a great coach
official results will be made public wednesday
the national police had no immediate comment
you do n't want a war
but we 're not going to give up
i could have lost without their help
elections are also part of the deal
i can see that now she said
it should be like a sunday
the report could not be confirmed late tuesday
the police had no further information
that was the british open
it is a local problem
she wants her to play several
the committee agreed
i do n't think bush can do that
it 's too late for us
i put on a big show she said
i did n't see them
a second is just great
it did not release his name
there 'll be no problem with that
i do n't want to give any news
official results are expected monday
he did not give details of the military 's plans
both men denied it
that 's a big number
this decision has been taken he told reporters but gave no details
they did a great job
i just won the important points today he said
parliament is likely to take up the issue thursday
they refused to give further details
but they 've got to use their own money to do it
it 's good to see different players
it will then become a law
more power to the people
but he does have political problems
two years later he was president of russia
the need was great
i think we 're close to the end he said
they used to get away with it
government officials declined to comment on the reports
this is final he added
he lost the next five games
i tried to keep her back
a government spokesman declined to comment on the case
the white house and state department declined to comment
it has always been that way he said
they want him here as long as he wants to be here
the white house refused comment
one called it for bush
police could not immediately be reached for comment
the goal is to get a bill that will become law he said
i think it 's the name
this was denied by state department officials
it 's been such a good year
they did n't work as a team
local officials have declined to comment on the case
there was no immediate government or u.s. comment
it 's time to stop all this
it was his race early
that 's the big year
i had the best time
we 're trying to make all this work at one time
i ca n't comment she said
they had no children
it rose for the first time since last friday
earlier reports said he was shot to death
he did not name the man
the military refused to comment on the reports
we 'll have to fight he said
the trial began two years ago
no one has been arrested or charged
he just has to get used to it she said
who 's going to see it
a final decision is expected thursday
or it might be president clinton
she ca n't say have a good day
start has two points
officials did not give details
today i believe it is possible
the home team has won each time
they called the police
china 's foreign ministry also said it had no immediate comment
we were set up for it
the final match was scheduled for saturday
he gave no details about them however
he said it would be announced later by the white house
you 've got a chance to do this
i think this team can do that
now many in the party say it 's time for a change
clinton believed that it was possible to work with north korea
if we can do that it 's going to be a great season
she 's going to have to do that
he would not give his name
another is free agency
that could take months
we did n't know before
i do n't want to start another year
the law is the law he said
who does n't want peace
the court 's spokesman also could not be reached
no official results were expected until monday
we need this force
he gave and he has taken away
the meeting was not open to the public
it gave no details of their talks
there were no immediate details on the talks
we have to win the game
the new government is expected to be announced this week
earlier reports said seven people were injured
the soldiers were right
we 're not going to back down
our life is good now
we do n't want to believe it
we tried to get the best situation we could get
no one has been charged in that case
it was released sunday
france has led the opposition to the war in the u.n. security council
the government has also set up its own investigation
court officials could not be reached for comment saturday
it may be on its way
we want to go to the final four
a year later it has come
i hope to be able to do that
but we 've got to do it
we 're trying to work without power
there has been no official comment from israel
it 's a race against time
there 's no future
it was time to go home
but we wo n't give up
you always have the hope he said
the men said they would appeal
the states include
both were not injured
he would just come in
still he would not move
no statement was given
both think they 're right
this week bush will
it was n't his job to take his life he said
it gave no further details however
he put up the money
of the injured six were men and three women
he is expected to take up the issue of nuclear weapons
i 'll be back he said
it had been expected to last until saturday
the move did n't help
we are not fighting a war he said
i would n't do that again
no time has been set for israel 's next elections
we just were n't going to do it
i took that chance today

